Adaptive Identification of Legged Robotic Kinematic Structure

Model-based control usually relies on an accurate model, which is often obtained from CAD and actuator models. The more accurate the model the better the control performance. However, in bipedal robots that demonstrate high agility actions, such as running and hopping, the robot hardware will suffer from impacts with the environment and deform in vulnerable parts, which invalidates the predefined model. Thus, it is desired to have an adaptable kinematic structure that takes deformation into consideration. To account for this we propose an approach that models all of the robotic joints as 6-DOF joints and develop an algorithm that can identify the kinematic structure from motion capture data. We evaluate the algorithm's performance both in simulation - a three link pendulum, and on a bipedal robot - ATRIAS. In the simulated case the algorithm produces a result that has a 3.6% error compared to the ground truth, and on the real life bipedal robot the algorithm's result confirms our prior assumption where the joint deforms on out-of-plane degrees of freedom. In addition our algorithm is able to predict torques and forces using the reconstructed joint mode.

==> Image/data/delta_x2.dat <==
0 0.02
2.347173098e-07 0.02
4.694346196e-07 0.02
7.041519294e-07 0.02
2.265966379e-06 0.02
3.827780828e-06 0.02
5.389595278e-06 0.02
6.951409728e-06 0.02
2.015379528e-05 0.01999999999
3.335618084e-05 0.01999999996
4.655856639e-05 0.01999999989
5.976095195e-05 0.01999999977
0.000118417909 0.0199999982
0.000177074866 0.01999999402
0.000235731823 0.01999998613
0.00029438878 0.01999997352
0.000353045737 0.01999995533
0.0004153637338 0.01999992899
0.0004776817306 0.01999989459
0.0005399997274 0.01999985138
0.0006023177241 0.01999979867
0.0006646357209 0.01999973585
0.000758668262 0.01999962076
0.000852700803 0.01999947981
0.000946733344 0.01999931164
0.001040765885 0.01999911515
0.001134798426 0.01999888943
0.00127757528 0.01999848931
0.001420352133 0.01999801828
0.001563128987 0.01999747512
0.00170590584 0.01999685919
0.001848682694 0.01999617029
0.002094449519 0.01999481425
0.002340216343 0.01999324491
0.002585983168 0.0199914662
0.002831749993 0.01998948324
0.003077516818 0.01998730171
0.003479166562 0.01998332458
0.003880816307 0.01997885901
0.004282466051 0.01997393088
0.004684115795 0.01996856523
0.005085765539 0.01996278592
0.005694867655 0.01995328241
0.006303969771 0.01994295485
0.006913071886 0.01993187482
0.007522174002 0.01992011084
0.008131276117 0.01990772939
0.009070792025 0.01988757117
0.01001030793 0.01986633479
0.01094982384 0.0198442531
0.01188933975 0.01982155691
0.01282885565 0.01979847589
0.01462490567 0.01975410962
0.01642095568 0.01971075873
0.01821700569 0.01966999415
0.0200130557 0.01963336652
0.02180910571 0.01960240305
0.02423056838 0.01957226596
0.02665203104 0.01955874937
0.0290734937 0.01956536318
0.03149495637 0.0195955202
0.03391641903 0.01965253807
0.0383442717 0.01983676612
0.04277212436 0.02014047852
0.04719997703 0.02058176642
0.05162782969 0.02117785617
0.05605568235 0.02194523839
0.06105568235 0.02303754613
0.06605568235 0.02439054727
0.07105568235 0.02602558239
0.07605568235 0.0279633907
0.08105568235 0.03022423606
0.08605568235 0.03282800295
0.09105568235 0.03579426655
0.09605568235 0.03914234435
0.1010556824 0.04289134267
0.1060556824 0.04706015882
0.1110556824 0.0516674925
0.1160556824 0.05673185767
0.1210556824 0.06227156299
0.1260556824 0.06830467697
0.1310556824 0.07484900038
0.1360556824 0.08192207153
0.1410556824 0.08954108619
0.1460556824 0.09772281659
0.1510556824 0.1064835726
0.1560556824 0.1158391796
0.1610556824 0.1258049233
0.1660556824 0.1363954513
0.1710556824 0.147624676
0.1760556824 0.1595057324
0.1810556824 0.1720509324
0.1860556824 0.1852717014
0.1910556824 0.1991785033
0.1960556824 0.2137807561
0.2010556824 0.2290867525
0.2060556824 0.2451035905
0.2110556824 0.261837112
0.2160556824 0.2792918405
0.2210556824 0.2974709764
0.2260556824 0.3163762112
0.2310556824 0.3360076882
0.2360556824 0.3563640346
0.2410556824 0.3774423094
0.2460556824 0.3992379862
0.2510556824 0.4217447941
0.2560556824 0.4449549132
0.2610556824 0.4688587873
0.2660556824 0.4934450694
0.2710556824 0.5187007608
0.2760556824 0.5446112992
0.2810556824 0.5711605813
0.2860556824 0.5983308431
0.2910556824 0.6261025465
0.2960556824 0.6544545591
0.3010556824 0.6833644424
0.3060556824 0.7128084978
0.3110556824 0.7427616732
0.3160556824 0.7731975598
0.3210556824 0.8040884734
0.3260556824 0.835405568
0.3310556824 0.8671189406
0.3360556824 0.8991977117
0.3410556824 0.9316100878
0.3460556824 0.9643234283
0.3510556824 0.9973043201
0.3560556824 1.030518657
0.3610556824 1.063931711
0.3660556824 1.097508211
0.3710556824 1.131212406
0.3760556824 1.165008151
0.3810556824 1.198858969
0.3860556824 1.232728145
0.3910556824 1.266578771
0.3960556824 1.300373892
0.4010556824 1.334076412
0.4060556824 1.367649625
0.4110556824 1.401056065
0.4160556824 1.434255471
0.4210556824 1.467213889
0.4260556824 1.499897187
0.4310556824 1.532270715
0.4360556824 1.564302543
0.4410556824 1.595957592
0.4460556824 1.627200434
0.4510556824 1.657997458
0.4560556824 1.68831671
0.4610556824 1.718127597
0.4660556824 1.747400138
0.4710556824 1.776105812
0.4760556824 1.804216198
0.4810556824 1.831701326
0.4860556824 1.858537685
0.4910556824 1.884702951
0.4960556824 1.910175089
0.5010556824 1.934934619
0.5060556824 1.958961109
0.5110556824 1.98223514
0.5160556824 2.004739361
0.5210556824 2.026458051
0.5260556824 2.047376619
0.5310556824 2.067481841
0.5360556824 2.086762472
0.5410556824 2.105209445
0.5460556824 2.122814441
0.5510556824 2.13956999
0.5560556824 2.155469638
0.5610556824 2.17050959
0.5660556824 2.184687396
0.5710556824 2.198001835
0.5760556824 2.210452899
0.5810556824 2.222041835
0.5860556824 2.232770752
0.5910556824 2.242643186
0.5960556824 2.25166405
0.6010556824 2.259839563
0.6060556824 2.267177069
0.6110556824 2.273685136
0.6160556824 2.279373096
0.6210556824 2.284251141
0.6260556824 2.288331874
0.6310556824 2.291627292
0.6360556824 2.294150276
0.6410556824 2.295914619
0.6460556824 2.296933611
0.6510556824 2.297222744
0.6560556824 2.296798689
0.6610556824 2.295678544
0.6660556824 2.293879698
0.6710556824 2.291420014
0.6760556824 2.288317848
0.6810556824 2.284592064
0.6860556824 2.280261921
0.6910556824 2.275347103
0.6960556824 2.269867572
0.7010556824 2.263843685
0.7060556824 2.257295914
0.7110556824 2.250245202
0.7160556824 2.242714716
0.7210556824 2.234724376
0.7260556824 2.226294487
0.7310556824 2.217446182
0.7360556824 2.208200625
0.7410556824 2.198579678
0.7460556824 2.188605123
0.7510556824 2.178298242
0.7560556824 2.167680221
0.7610556824 2.156772393
0.7660556824 2.145596061
0.7710556824 2.134172326
0.7760556824 2.122520345
0.7810556824 2.110661252
0.7860556824 2.098616541
0.7910556824 2.086407306
0.7960556824 2.074054007
0.8010556824 2.061578314
0.8060556824 2.048998555
0.8110556824 2.036333304
0.8160556824 2.023601402
0.8210556824 2.010821582
0.8260556824 1.998012277
0.8310556824 1.985190094
0.8360556824 1.972373059
0.8410556824 1.959579339
0.8460556824 1.946826277
0.8510556824 1.934130399
0.8560556824 1.921507665
0.8610556824 1.908973635
0.8660556824 1.896543439
0.8710556824 1.884233171
0.8760556824 1.872056228
0.8810556824 1.860025745
0.8860556824 1.848154686
0.8910556824 1.83645564
0.8960556824 1.824939797
0.9010556824 1.813619024
0.9060556824 1.802505018
0.9110556824 1.791608571
0.9160556824 1.780939676
0.9210556824 1.770508552
0.9260556824 1.760323481
0.9310556824 1.750392393
0.9360556824 1.740723028
0.9410556824 1.731322722
0.9460556824 1.722198301
0.9510556824 1.713355579
0.9560556824 1.704800508
0.9610556824 1.696538774
0.9660556824 1.688575505
0.9710556824 1.680915313
0.9760556824 1.673562417
0.9810556824 1.666520754
0.9860556824 1.659793967
0.9910556824 1.65338548
0.9960556824 1.64729847
1.001055682 1.64153592
1.006055682 1.636100741
1.011055682 1.630995824
1.016055682 1.62622403
1.021055682 1.621788195
1.026055682 1.617691188
1.031055682 1.613935968
1.036055682 1.610525608
1.041055682 1.607463319
1.046055682 1.604752462
1.051055682 1.602396576
1.056055682 1.600399407
1.061055682 1.598764917
1.066055682 1.597497304
1.071055682 1.596601015
1.076055682 1.596080767
1.081055682 1.595941562
1.086055682 1.596188708
1.091055682 1.596827847
1.096055682 1.597864983
1.101055682 1.599306517
1.106055682 1.601159304
1.111055682 1.60343068
1.116055682 1.606128564
1.121055682 1.609261437
1.126055682 1.612838594
1.131055682 1.616869829
1.136055682 1.62136742
1.141055682 1.626343153
1.146055682 1.631808846
1.151055682 1.637777206
1.156055682 1.644262247
1.161055682 1.651279076
1.166055682 1.658843433
1.171055682 1.666969841
1.176055682 1.675674053
1.181055682 1.684971493
1.186055682 1.694875613
1.191055682 1.705396643
1.196055682 1.716540472
1.201055682 1.728307309
1.206055682 1.740689985
1.211055682 1.75367201
1.216055682 1.767225663
1.221055682 1.781310303
1.226055682 1.795870841
1.231055682 1.810837112
1.236055682 1.826123794
1.241055682 1.8416311
1.246055682 1.857246401
1.251055682 1.872847081
1.256055682 1.888304312
1.261055682 1.903487743
1.266055682 1.918270246
1.271055682 1.932533087
1.276055682 1.94616965
1.281055682 1.959090291
1.286055682 1.971224301
1.291055682 1.98251961
1.296055682 1.992942946
1.301055682 2.002479732
1.306055682 2.011131853
1.311055682 2.018915139
1.316055682 2.025856413
1.321055682 2.031990819
1.326055682 2.037359088
1.331055682 2.042004956
1.336055682 2.045972958
1.341055682 2.049306894
1.346055682 2.052048679
1.351055682 2.054237633
1.356055682 2.055909925
1.361055682 2.057098502
1.366055682 2.057832922
1.371055682 2.058139852
1.376055682 2.058045211
1.381055682 2.057568536
1.386055682 2.056727706
1.391055682 2.055539533
1.396055682 2.054019635
1.401055682 2.052181428
1.406055682 2.050038704
1.411055682 2.047604755
1.416055682 2.044891865
1.421055682 2.04191154
1.426055682 2.038675002
1.431055682 2.035193372
1.436055682 2.031477823
1.441055682 2.027539463
1.446055682 2.023390645
1.451055682 2.01904219
1.456055682 2.014505192
1.461055682 2.009791103
1.466055682 2.00491059
1.471055682 1.999875652
1.476055682 1.994698917
1.481055682 1.989392844
1.486055682 1.983969941
1.491055682 1.978444002
1.496055682 1.972826765
1.501055682 1.967130231
1.506055682 1.961366819
1.511055682 1.955549184
1.516055682 1.949690077
1.521055682 1.943801205
1.526055682 1.937895561
1.531055682 1.931986538
1.536055682 1.926087254
1.541055682 1.92021053
1.546055682 1.914369084
1.551055682 1.908575622
1.556055682 1.902842839
1.561055682 1.897183397
1.566055682 1.891609916
1.571055682 1.886134961
1.576055682 1.880771044
1.581055682 1.875531857
1.586055682 1.87042918
1.591055682 1.865474885
1.596055682 1.860681041
1.601055682 1.856059798
1.606055682 1.851623282
1.611055682 1.847383549
1.616055682 1.843352549
1.621055682 1.839542151
1.626055682 1.835964106
1.631055682 1.832630072
1.636055682 1.829551533
1.641055682 1.826739879
1.646055682 1.824206409
1.651055682 1.821962062
1.656055682 1.820017575
1.661055682 1.818383566
1.666055682 1.817070154
1.671055682 1.816087163
1.676055682 1.815444187
1.681055682 1.815150451
1.686055682 1.81521454
1.691055682 1.815644428
1.696055682 1.816447556
1.701055682 1.817630739
1.706055682 1.819199998
1.711055682 1.821160456
1.716055682 1.823516298
1.721055682 1.826270563
1.726055682 1.829425376
1.731055682 1.832981682
1.736055682 1.836939245
1.741055682 1.841296277
1.746055682 1.84604903
1.751055682 1.851192977
1.756055682 1.856722096
1.761055682 1.862628563
1.766055682 1.868902657
1.771055682 1.87553286
1.776055682 1.882506028
1.781055682 1.889807499
1.786055682 1.897421073
1.791055682 1.90532897
1.796055682 1.913511853
1.801055682 1.921948957
1.806055682 1.930618305
1.811055682 1.939496936
1.816055682 1.9485611
1.821055682 1.957788277
1.826055682 1.967152887
1.831055682 1.976628306
1.836055682 1.986188352
1.841055682 1.995807439
1.846055682 2.005460388
1.851055682 2.0151224
1.856055682 2.024769215
1.861055682 2.034377293
1.866055682 2.04392397
1.871055682 2.05338758
1.876055682 2.06274754
1.881055682 2.071984411
1.886055682 2.081079951
1.891055682 2.090017144
1.896055682 2.098780206
1.901055682 2.107354589
1.906055682 2.115726952
1.911055682 2.123885135
1.916055682 2.131818116
1.921055682 2.139515959
1.926055682 2.146969769
1.931055682 2.154171616
1.936055682 2.161114507
1.941055682 2.167792265
1.946055682 2.17419959
1.951055682 2.180331442
1.956055682 2.186184162
1.961055682 2.19175464
1.966055682 2.197040219
1.971055682 2.202038716
1.976055682 2.206748507
1.981055682 2.211168264
1.986055682 2.215297075
1.991055682 2.219134503
1.996055682 2.222680535
2.001055682 2.225935518
2.006055682 2.228900116
2.011055682 2.231575301
2.016055682 2.233962341
2.021055682 2.236062799
2.026055682 2.237878512
2.031055682 2.239411595
2.036055682 2.240664422
2.041055682 2.24163963
2.046055682 2.242340105
2.051055682 2.242768995
2.056055682 2.242929677
2.061055682 2.2428258
2.066055682 2.242461212
2.071055682 2.241840071
2.076055682 2.240967192
2.081055682 2.239846997
2.086055682 2.23848397
2.091055682 2.236883305
2.096055682 2.235049874
2.101055682 2.232989016
2.106055682 2.230706815
2.111055682 2.228209599
2.116055682 2.225503418
2.121055682 2.222594551
2.126055682 2.219489316
2.131055682 2.21619415
2.136055682 2.212716178
2.141055682 2.209062783
2.146055682 2.205240922
2.151055682 2.201257732
2.156055682 2.19712081
2.161055682 2.192838113
2.166055682 2.18841731
2.171055682 2.183866114
2.176055682 2.17919248
2.181055682 2.174404557
2.186055682 2.169510615
2.191055682 2.164518997
2.196055682 2.159438106
2.201055682 2.154275682
2.206055682 2.149040352
2.211055682 2.143741047
2.216055682 2.138386554
2.221055682 2.132985501
2.226055682 2.12754647
2.231055682 2.122078056
2.236055682 2.116588865
2.241055682 2.11108749
2.246055682 2.105582499
2.251055682 2.100082423
2.256055682 2.094595746
2.261055682 2.0891309
2.266055682 2.083696254
2.271055682 2.078300109
2.276055682 2.072950682
2.281055682 2.067656104
2.286055682 2.062424411
2.291055682 2.057263531
2.296055682 2.052181282
2.301055682 2.04718536
2.306055682 2.042283331
2.311055682 2.037482627
2.316055682 2.032790534
2.321055682 2.028214185
2.326055682 2.023760555
2.331055682 2.019436449
2.336055682 2.015248499
2.341055682 2.011203152
2.346055682 2.007306663
2.351055682 2.003565089
2.356055682 1.999984279
2.361055682 1.996569866
2.366055682 1.993327258
2.371055682 1.990261632
2.376055682 1.987377919
2.381055682 1.984680804
2.386055682 1.982174705
2.391055682 1.979863778
2.396055682 1.977751885
2.401055682 1.975842925
2.406055682 1.974139938
2.411055682 1.972645764
2.416055682 1.971363
2.421055682 1.970293952
2.426055682 1.969440584
2.431055682 1.968804506
2.436055682 1.968386953
2.441055682 1.968188776
2.446055682 1.968210424
2.451055682 1.968451947
2.456055682 1.968912958
2.461055682 1.96959266
2.466055682 1.970489771
2.471055682 1.971602615
2.476055682 1.972928942
2.481055682 1.974466205
2.486055682 1.976211047
2.491055682 1.9781602
2.496055682 1.980309897
2.501055682 1.982655256
2.506055682 1.985190575
2.511055682 1.987909811
2.516055682 1.990806699
2.521055682 1.993874618
2.526055682 1.997106458
2.531055682 2.000495265
2.536055682 2.004032792
2.541055682 2.007710031
2.546055682 2.011517643
2.551055682 2.015445998
2.556055682 2.019485103
2.561055682 2.023624577
2.566055682 2.027853671
2.571055682 2.032161318
2.576055682 2.036536169
2.581055682 2.040966645
2.586055682 2.045440976
2.591055682 2.049947256
2.596055682 2.054473482
2.601055682 2.059007615
2.606055682 2.063537626
2.611055682 2.068051554
2.616055682 2.072537556
2.621055682 2.076983964
2.626055682 2.08137932
2.631055682 2.085712452
2.636055682 2.089972481
2.641055682 2.094148927
2.646055682 2.098230744
2.651055682 2.102208907
2.656055682 2.106074568
2.661055682 2.109819109
2.666055682 2.113434292
2.671055682 2.116912369
2.676055682 2.120246193
2.681055682 2.123429051
2.686055682 2.126455003
2.691055682 2.129318246
2.696055682 2.132013524
2.701055682 2.134536754
2.706055682 2.13688433
2.711055682 2.139052738
2.716055682 2.141038649
2.721055682 2.142839462
2.726055682 2.144453295
2.731055682 2.1458788
2.736055682 2.147115025
2.741055682 2.148161225
2.746055682 2.149017232
2.751055682 2.149683206
2.756055682 2.150159064
2.761055682 2.150444902
2.766055682 2.150541483
2.771055682 2.150450446
2.776055682 2.150173966
2.781055682 2.149714718
2.786055682 2.149074982
2.791055682 2.148256996
2.796055682 2.147263195
2.801055682 2.146096327
2.806055682 2.14475946
2.811055682 2.143255935
2.816055682 2.141589331
2.821055682 2.139763443
2.826055682 2.137781915
2.831055682 2.135648988
2.836055682 2.13336923
2.841055682 2.130947327
2.846055682 2.128388054
2.851055682 2.125696845
2.856055682 2.122878555
2.861055682 2.11993826
2.866055682 2.116881309
2.871055682 2.113713226
2.876055682 2.1104397
2.881055682 2.107066542
2.886055682 2.103599694
2.891055682 2.100045202
2.896055682 2.096409225
2.901055682 2.092698013
2.906055682 2.088917913
2.911055682 2.085075346
2.916055682 2.081176812
2.921055682 2.077228869
2.926055682 2.073238137
2.931055682 2.069211274
2.936055682 2.065154985
2.941055682 2.061075994
2.946055682 2.056981055
2.951055682 2.052876923
2.956055682 2.048770367
2.961055682 2.044668134
2.966055682 2.040576974
2.971055682 2.036503592
2.976055682 2.032454686
2.981055682 2.028436877
2.986055682 2.024456782
2.991055682 2.020520899
2.996055682 2.01663574
3.001055682 2.012807626
3.006055682 2.009042957
3.011055682 2.005347803
3.016055682 2.001728481
3.021055682 1.998190679
3.026055682 1.994765429
3.031055682 1.991439903
3.036055682 1.988216623
3.041055682 1.985079148
3.046055682 1.982041472
3.051055682 1.979115275
3.056055682 1.976308007
3.061055682 1.973625128
3.066055682 1.971071391
3.071055682 1.968651262
3.076055682 1.966368998
3.081055682 1.964228647
3.086055682 1.962233743
3.091055682 1.960387979
3.096055682 1.95869491
3.101055682 1.957157745
3.106055682 1.955779351
3.111055682 1.954562311
3.116055682 1.953508954
3.121055682 1.952621348
3.126055682 1.951901283
3.131055682 1.951350265
3.136055682 1.950969507
3.141055682 1.950759927
3.146055682 1.950722141
3.151055682 1.950856459
3.156055682 1.95116288
3.161055682 1.951641092
3.166055682 1.952290464
3.171055682 1.953110047
3.176055682 1.954098573
3.181055682 1.955254456
3.186055682 1.956575788
3.191055682 1.958060344
3.196055682 1.959705584
3.201055682 1.961508656
3.206055682 1.9634664
3.211055682 1.965575356
3.216055682 1.967831764
3.221055682 1.970231584
3.226055682 1.972770026
3.231055682 1.975442683
3.236055682 1.978244854
3.241055682 1.981171482
3.246055682 1.984217254
3.251055682 1.987376608
3.256055682 1.990643802
3.261055682 1.994012862
3.266055682 1.997477682
3.271055682 2.001031909
3.276055682 2.004669163
3.281055682 2.008382743
3.286055682 2.012166134
3.291055682 2.016012227
3.296055682 2.019913904
3.301055682 2.023864489
3.306055682 2.027857303
3.311055682 2.031885319
3.316055682 2.035941265
3.321055682 2.040018254
3.326055682 2.044109404
3.331055682 2.048207515
3.336055682 2.052305234
3.341055682 2.056395533
3.346055682 2.060471739
3.351055682 2.064527136
3.356055682 2.068555331
3.361055682 2.072549775
3.366055682 2.076503887
3.371055682 2.080411275
3.376055682 2.084265812
3.381055682 2.088061664
3.386055682 2.091792852
3.391055682 2.095453428
3.396055682 2.099037712
3.401055682 2.102540373
3.406055682 2.105956467
3.411055682 2.109281378
3.416055682 2.112510495
3.421055682 2.115639098
3.426055682 2.118662438
3.431055682 2.121576691
3.436055682 2.124378252
3.441055682 2.127063539
3.446055682 2.129629042
3.451055682 2.132071412
3.456055682 2.134387536
3.461055682 2.136574571
3.466055682 2.138630122
3.471055682 2.140551803
3.476055682 2.142337418
3.481055682 2.143985102
3.486055682 2.145493297
3.491055682 2.146860714
3.496055682 2.1480863
3.501055682 2.149169239
3.506055682 2.150108959
3.511055682 2.150905132
3.516055682 2.151557672
3.521055682 2.152066735
3.526055682 2.152432713
3.531055682 2.152656233
3.536055682 2.152738155
3.541055682 2.152679569
3.546055682 2.152481789
3.551055682 2.152146351
3.556055682 2.151675008
3.561055682 2.151069728
3.566055682 2.150332681
3.571055682 2.149466251
3.576055682 2.148473004
3.581055682 2.147355996
3.586055682 2.146118063
3.591055682 2.144762216
3.596055682 2.143291759
3.601055682 2.141710119
3.606055682 2.140020976
3.611055682 2.138228057
3.616055682 2.136335361
3.621055682 2.134346868
3.626055682 2.132266887
3.631055682 2.1300996
3.636055682 2.127849633
3.641055682 2.12552129
3.646055682 2.123119546
3.651055682 2.120648709
3.656055682 2.118098316
3.661055682 2.115488701
3.666055682 2.11282716
3.671055682 2.110126805
3.676055682 2.107387237
3.681055682 2.104610028
3.686055682 2.101799164
3.691055682 2.098959654
3.696055682 2.096096774
3.701055682 2.093215828
3.706055682 2.09032166
3.711055682 2.087419622
3.716055682 2.084515215
3.721055682 2.081613808
3.726055682 2.078720634
3.731055682 2.075840857
3.736055682 2.072979612
3.741055682 2.070141999
3.746055682 2.06733307
3.751055682 2.064557817
3.756055682 2.061821166
3.761055682 2.059127969
3.766055682 2.056482996
3.771055682 2.053890934
3.776055682 2.051356372
3.781055682 2.0488838
3.786055682 2.0464776
3.791055682 2.044142038
3.796055682 2.041881258
3.801055682 2.039699276
3.806055682 2.037599972
3.811055682 2.035587082
3.816055682 2.033664193
3.821055682 2.031834737
3.826055682 2.030101981
3.831055682 2.028469023
3.836055682 2.026938784
3.841055682 2.025514002
3.846055682 2.024197225
3.851055682 2.022990804
3.856055682 2.021896889
3.861055682 2.020917421
3.866055682 2.020054125
3.871055682 2.019308507
3.876055682 2.018681846
3.881055682 2.01817519
3.886055682 2.01778935
3.891055682 2.017524899
3.896055682 2.01738216
3.901055682 2.017361209
3.906055682 2.017461871
3.911055682 2.017683714
3.916055682 2.018026047
3.921055682 2.018487921
3.926055682 2.019068127
3.931055682 2.019765193
3.936055682 2.020577389
3.941055682 2.021502721
3.946055682 2.022538943
3.951055682 2.02368355
3.956055682 2.024933786
3.961055682 2.026286651
3.966055682 2.027738902
3.971055682 2.029287057
3.976055682 2.03092742
3.981055682 2.032655664
3.986055682 2.034467844
3.991055682 2.036359802
3.996055682 2.038327035
4.001055682 2.040364885
4.006055682 2.0424684
4.011055682 2.04463267
4.016055682 2.046852366
4.021055682 2.049122501
4.026055682 2.051437884
4.031055682 2.053792868
4.036055682 2.056181535
4.041055682 2.058598161
4.046055682 2.061036923
4.051055682 2.063492511
4.056055682 2.065959563
4.061055682 2.068432275
4.066055682 2.070904552
4.071055682 2.073370748
4.076055682 2.075825496
4.081055682 2.078263138
4.086055682 2.080677837
4.091055682 2.083064156
4.096055682 2.085416827
4.101055682 2.087730835
4.106055682 2.090001482
4.111055682 2.092224103
4.116055682 2.094393906
4.121055682 2.096506263
4.126055682 2.098556746
4.131055682 2.100541268
4.136055682 2.102455807
4.141055682 2.104296428
4.146055682 2.106059346
4.151055682 2.107740989
4.156055682 2.109338018
4.161055682 2.110847319
4.166055682 2.11226599
4.171055682 2.113591535
4.176055682 2.1148214
4.181055682 2.11595317
4.186055682 2.116984713
4.191055682 2.117914173
4.196055682 2.118739921
4.201055682 2.11946053
4.206055682 2.120074771
4.211055682 2.120581622
4.216055682 2.120980262
4.221055682 2.121270077
4.226055682 2.121450652
4.231055682 2.12152177
4.236055682 2.12148341
4.241055682 2.121335744
4.246055682 2.121079134
4.251055682 2.120714129
4.256055682 2.120241463
4.261055682 2.11966205
4.266055682 2.11897698
4.271055682 2.118187518
4.276055682 2.117295099
4.281055682 2.116301323
4.286055682 2.11520795
4.291055682 2.1140169
4.296055682 2.112730246
4.301055682 2.111350208
4.306055682 2.109879151
4.311055682 2.108319579
4.316055682 2.10667413
4.321055682 2.104945572
4.326055682 2.103136798
4.331055682 2.101250816
4.336055682 2.099290755
4.341055682 2.097259841
4.346055682 2.095161747
4.351055682 2.092999744
4.356055682 2.090777209
4.361055682 2.088497743
4.366055682 2.086164986
4.371055682 2.083782758
4.376055682 2.08135482
4.381055682 2.07888516
4.386055682 2.076377589
4.391055682 2.073836279
4.396055682 2.071265362
4.401055682 2.068668838
4.406055682 2.066050736
4.411055682 2.06341506
4.416055682 2.060765907
4.421055682 2.058107368
4.426055682 2.055443678
4.431055682 2.052778945
4.436055682 2.050117467
4.441055682 2.0474632
4.446055682 2.044820146
4.451055682 2.042192464
4.456055682 2.039584165
4.461055682 2.036999296
4.466055682 2.03444195
4.471055682 2.031916017
4.476055682 2.029425327
4.481055682 2.026973704
4.486055682 2.02456482
4.491055682 2.022202455
4.496055682 2.019890213
4.501055682 2.017631457
4.506055682 2.015429522
4.511055682 2.01328755
4.516055682 2.011208739
4.521055682 2.009195996
4.526055682 2.007252166
4.531055682 2.00538014
4.536055682 2.003582637
4.541055682 2.001862433
4.546055682 2.000222046
4.551055682 1.99866369
4.556055682 1.99718952
4.561055682 1.995801393
4.566055682 1.994501268
4.571055682 1.993290888
4.576055682 1.992171718
4.581055682 1.991145189
4.586055682 1.99021237
4.591055682 1.989374212
4.596055682 1.988631653
4.601055682 1.987985503
4.606055682 1.987436488
4.611055682 1.986985016
4.616055682 1.986631415
4.621055682 1.986375747
4.626055682 1.986217806
4.631055682 1.986157329
4.636055682 1.986193719
4.641055682 1.986326263
4.646055682 1.986554196
4.651055682 1.986876634
4.656055682 1.987292562
4.661055682 1.98780071
4.666055682 1.988399683
4.671055682 1.989087786
4.676055682 1.989863196
4.681055682 1.990724029
4.686055682 1.991668281
4.691055682 1.992693827
4.696055682 1.993798336
4.701055682 1.994979388
4.706055682 1.996234322
4.711055682 1.997560388
4.716055682 1.998954793
4.721055682 2.000414634
4.726055682 2.00193694
4.731055682 2.003518555
4.736055682 2.005156332
4.741055682 2.006847005
4.746055682 2.008587158
4.751055682 2.010373324
4.756055682 2.012201913
4.761055682 2.01406942
4.766055682 2.015972283
4.771055682 2.017906834
4.776055682 2.019869381
4.781055682 2.02185615
4.786055682 2.023863463
4.791055682 2.025887623
4.796055682 2.027924875
4.801055682 2.029971481
4.806055682 2.032023653
4.811055682 2.034077716
4.816055682 2.036130016
4.821055682 2.038176874
4.826055682 2.040214679
4.831055682 2.042239798
4.836055682 2.044248664
4.841055682 2.046237865
4.846055682 2.048203959
4.851055682 2.050143591
4.856055682 2.052053555
4.861055682 2.053930639
4.866055682 2.055771704
4.871055682 2.057573754
4.876055682 2.059333816
4.881055682 2.061049049
4.886055682 2.062716719
4.891055682 2.064334186
4.896055682 2.065898924
4.901055682 2.067408516
4.906055682 2.068860623
4.911055682 2.070253073
4.916055682 2.071583834
4.921055682 2.072850978
4.926055682 2.074052671
4.931055682 2.075187254
4.936055682 2.07625323
4.941055682 2.077249127
4.946055682 2.078173645
4.951055682 2.079025633
4.956055682 2.079804077
4.961055682 2.08050816
4.966055682 2.081137205
4.971055682 2.08169057
4.976055682 2.082167727
4.981055682 2.082568343
4.986055682 2.082892312
4.991055682 2.083139623
4.996055682 2.083310307
5 2.08339101


==> Image/data/delta_x3.dat <==
0 0.02
2.347173098e-07 0.02
4.694346196e-07 0.02
7.041519294e-07 0.02
2.265966379e-06 0.01999999996
3.827780828e-06 0.01999999988
5.389595278e-06 0.01999999977
6.951409728e-06 0.01999999962
2.015379528e-05 0.0199999968
3.335618084e-05 0.01999999126
4.655856639e-05 0.01999998303
5.976095195e-05 0.01999997213
0.000118417909 0.01999989213
0.000177074866 0.0199997623
0.000235731823 0.0199995848
0.00029438878 0.0199993617
0.000353045737 0.01999909493
0.0004153637338 0.01999876572
0.0004776817306 0.0199983914
0.0005399997274 0.01999797392
0.0006023177241 0.01999751517
0.0006646357209 0.01999701692
0.000758668262 0.01999619394
0.000852700803 0.01999529015
0.000946733344 0.0199943105
0.001040765885 0.01999325951
0.001134798426 0.01999214138
0.00127757528 0.01999032369
0.001420352133 0.0199883722
0.001563128987 0.01998629781
0.00170590584 0.01998411009
0.001848682694 0.01998181756
0.002094449519 0.019977647
0.002340216343 0.01997322151
0.002585983168 0.01996856908
0.002831749993 0.0199637127
0.003077516818 0.01995867162
0.003479166562 0.01995007583
0.003880816307 0.01994108806
0.004282466051 0.01993175448
0.004684115795 0.01992211104
0.005085765539 0.01991218686
0.005694867655 0.01989665329
0.006303969771 0.01988060007
0.006913071886 0.0198640848
0.007522174002 0.01984715552
0.008131276117 0.01982985488
0.009070792025 0.01980253103
0.01001030793 0.01977455324
0.01094982384 0.01974605003
0.01188933975 0.01971714552
0.01282885565 0.01968796203
0.01462490567 0.01963183593
0.01642095568 0.01957597474
0.01821700569 0.019521209
0.0200130557 0.01946835748
0.02180910571 0.0194182265
0.02423056838 0.01935634075
0.02665203104 0.01930273932
0.0290734937 0.01925927562
0.03149495637 0.01922775425
0.03391641903 0.01920993402
0.0383442717 0.01921838048
0.04277212436 0.01928850488
0.04719997703 0.019430105
0.05162782969 0.01965264513
0.05605568235 0.01996533782
0.06105568235 0.02043812188
0.06605568235 0.02105017769
0.07105568235 0.0218141703
0.07605568235 0.02274268321
0.08105568235 0.02384827118
0.08605568235 0.02514349421
0.09105568235 0.02664093585
0.09605568235 0.02835320984
0.1010556824 0.03029295757
0.1060556824 0.03247283682
0.1110556824 0.03490550168
0.1160556824 0.03760357874
0.1210556824 0.04057963173
0.1260556824 0.04384612494
0.1310556824 0.0474153821
0.1360556824 0.05129956949
0.1410556824 0.05551064112
0.1460556824 0.06006027588
0.1510556824 0.06495983118
0.1560556824 0.07022031068
0.1610556824 0.07585232487
0.1660556824 0.08186603341
0.1710556824 0.08827108088
0.1760556824 0.09507654871
0.1810556824 0.1022909188
0.1860556824 0.1099220358
0.1910556824 0.1179770626
0.1960556824 0.1264624291
0.2010556824 0.1353837834
0.2060556824 0.1447459479
0.2110556824 0.1545528836
0.2160556824 0.1648076564
0.2210556824 0.1755124452
0.2260556824 0.1866684252
0.2310556824 0.1982757512
0.2360556824 0.2103335854
0.2410556824 0.2228400888
0.2460556824 0.2357924005
0.2510556824 0.2491865678
0.2560556824 0.263017666
0.2610556824 0.2772797292
0.2660556824 0.2919657027
0.2710556824 0.3070675038
0.2760556824 0.322576106
0.2810556824 0.3384815804
0.2860556824 0.3547730598
0.2910556824 0.371438683
0.2960556824 0.3884656488
0.3010556824 0.4058403728
0.3060556824 0.4235485774
0.3110556824 0.441575265
0.3160556824 0.4599046903
0.3210556824 0.478520397
0.3260556824 0.4974052852
0.3310556824 0.5165416733
0.3360556824 0.5359113425
0.3410556824 0.5554955721
0.3460556824 0.5752751725
0.3510556824 0.5952305224
0.3560556824 0.6153416084
0.3610556824 0.6355880626
0.3660556824 0.6559492001
0.3710556824 0.6764040542
0.3760556824 0.6969314164
0.3810556824 0.7175098731
0.3860556824 0.7381178512
0.3910556824 0.7587336499
0.3960556824 0.7793355042
0.4010556824 0.7999015779
0.4060556824 0.8204101444
0.4110556824 0.8408392608
0.4160556824 0.8611650006
0.4210556824 0.8813671651
0.4260556824 0.9014255008
0.4310556824 0.9213194413
0.4360556824 0.941030062
0.4410556824 0.9605365153
0.4460556824 0.9798176981
0.4510556824 0.9988535163
0.4560556824 1.017624884
0.4610556824 1.03611346
0.4660556824 1.054301345
0.4710556824 1.072171312
0.4760556824 1.089706478
0.4810556824 1.106888851
0.4860556824 1.123704018
0.4910556824 1.140138345
0.4960556824 1.156178479
0.5010556824 1.17181255
0.5060556824 1.18702803
0.5110556824 1.201812906
0.5160556824 1.216156375
0.5210556824 1.230048654
0.5260556824 1.243480624
0.5310556824 1.256443864
0.5360556824 1.268930965
0.5410556824 1.280935726
0.5460556824 1.292452627
0.5510556824 1.303476562
0.5560556824 1.314002768
0.5610556824 1.324028118
0.5660556824 1.333550251
0.5710556824 1.342567472
0.5760556824 1.351078758
0.5810556824 1.359083779
0.5860556824 1.366582769
0.5910556824 1.373576652
0.5960556824 1.380067081
0.6010556824 1.38605644
0.6060556824 1.39154777
0.6110556824 1.396544773
0.6160556824 1.401051658
0.6210556824 1.405073088
0.6260556824 1.408614906
0.6310556824 1.411682788
0.6360556824 1.414282938
0.6410556824 1.41642206
0.6460556824 1.418106648
0.6510556824 1.419344325
0.6560556824 1.420143361
0.6610556824 1.420512305
0.6660556824 1.420459919
0.6710556824 1.419995263
0.6760556824 1.419127707
0.6810556824 1.417866938
0.6860556824 1.416222907
0.6910556824 1.414205836
0.6960556824 1.411826172
0.7010556824 1.409094612
0.7060556824 1.406022016
0.7110556824 1.402619517
0.7160556824 1.398899579
0.7210556824 1.394873015
0.7260556824 1.390550899
0.7310556824 1.385944804
0.7360556824 1.381066471
0.7410556824 1.375928041
0.7460556824 1.370541801
0.7510556824 1.364919917
0.7560556824 1.359074569
0.7610556824 1.35301813
0.7660556824 1.346763122
0.7710556824 1.340322118
0.7760556824 1.333706651
0.7810556824 1.326929585
0.7860556824 1.320004224
0.7910556824 1.312943805
0.7960556824 1.3057614
0.8010556824 1.298471164
0.8060556824 1.291085254
0.8110556824 1.283616168
0.8160556824 1.276076828
0.8210556824 1.268480345
0.8260556824 1.260839881
0.8310556824 1.253167511
0.8360556824 1.245476635
0.8410556824 1.237781062
0.8460556824 1.230094334
0.8510556824 1.222429694
0.8560556824 1.214800272
0.8610556824 1.207219199
0.8660556824 1.199699602
0.8710556824 1.192255869
0.8760556824 1.184900345
0.8810556824 1.177645492
0.8860556824 1.170503962
0.8910556824 1.16348841
0.8960556824 1.156610346
0.9010556824 1.149882368
0.9060556824 1.143317281
0.9110556824 1.136927403
0.9160556824 1.130724513
0.9210556824 1.124721112
0.9260556824 1.118927725
0.9310556824 1.113354738
0.9360556824 1.10801245
0.9410556824 1.10291089
0.9460556824 1.098059697
0.9510556824 1.093467312
0.9560556824 1.089142587
0.9610556824 1.085094112
0.9660556824 1.081329727
0.9710556824 1.077856504
0.9760556824 1.074680862
0.9810556824 1.071808631
0.9860556824 1.06924503
0.9910556824 1.066994641
0.9960556824 1.065061377
1.001055682 1.063448477
1.006055682 1.062158522
1.011055682 1.061193439
1.016055682 1.060554502
1.021055682 1.060242318
1.026055682 1.060256824
1.031055682 1.060597314
1.036055682 1.061262449
1.041055682 1.062250265
1.046055682 1.063558183
1.051055682 1.065183026
1.056055682 1.067121045
1.061055682 1.069367945
1.066055682 1.071918917
1.071055682 1.074768674
1.076055682 1.077911502
1.081055682 1.081341314
1.086055682 1.085051715
1.091055682 1.089036082
1.096055682 1.093287649
1.101055682 1.097799608
1.106055682 1.102565227
1.111055682 1.10757796
1.116055682 1.112831598
1.121055682 1.118320375
1.126055682 1.124039184
1.131055682 1.12998355
1.136055682 1.136149609
1.141055682 1.142535606
1.146055682 1.149140402
1.151055682 1.155963566
1.156055682 1.163005897
1.161055682 1.170269604
1.166055682 1.177758145
1.171055682 1.18547547
1.176055682 1.193426592
1.181055682 1.201617022
1.186055682 1.210052002
1.191055682 1.218735647
1.196055682 1.227670104
1.201055682 1.236854652
1.206055682 1.246284541
1.211055682 1.255949649
1.216055682 1.265833177
1.221055682 1.2759105
1.226055682 1.286147993
1.231055682 1.296502533
1.236055682 1.3069214
1.241055682 1.317342625
1.246055682 1.327695893
1.251055682 1.337904348
1.256055682 1.347887043
1.261055682 1.35756207
1.266055682 1.366849724
1.271055682 1.375676087
1.276055682 1.383975527
1.281055682 1.391694265
1.286055682 1.3987916
1.291055682 1.405239616
1.296055682 1.411023622
1.301055682 1.416142182
1.306055682 1.420605398
1.311055682 1.424432994
1.316055682 1.427652218
1.321055682 1.430295876
1.326055682 1.432400311
1.331055682 1.434003499
1.336055682 1.435143455
1.341055682 1.435857098
1.346055682 1.436179413
1.351055682 1.436142909
1.356055682 1.435777215
1.361055682 1.435109031
1.366055682 1.434162038
1.371055682 1.432957236
1.376055682 1.431514597
1.381055682 1.429848903
1.386055682 1.427973272
1.391055682 1.42589962
1.396055682 1.423638604
1.401055682 1.421199024
1.406055682 1.418589502
1.411055682 1.415817935
1.416055682 1.412891263
1.421055682 1.409815681
1.426055682 1.406596981
1.431055682 1.403240725
1.436055682 1.399752361
1.441055682 1.396137215
1.446055682 1.392401123
1.451055682 1.388549179
1.456055682 1.384586619
1.461055682 1.380518867
1.466055682 1.376351006
1.471055682 1.372088803
1.476055682 1.367738403
1.481055682 1.363305965
1.486055682 1.358797754
1.491055682 1.354220818
1.496055682 1.349581287
1.501055682 1.344885458
1.506055682 1.340139924
1.511055682 1.335351512
1.516055682 1.330527217
1.521055682 1.325673555
1.526055682 1.320797868
1.531055682 1.315907832
1.536055682 1.311011083
1.541055682 1.306115203
1.546055682 1.301227822
1.551055682 1.296356663
1.556055682 1.29150955
1.561055682 1.286694384
1.566055682 1.281919137
1.571055682 1.277191846
1.576055682 1.272520607
1.581055682 1.267914388
1.586055682 1.263380984
1.591055682 1.258928334
1.596055682 1.254564576
1.601055682 1.25029797
1.606055682 1.246136825
1.611055682 1.242089466
1.616055682 1.238164208
1.621055682 1.234369353
1.626055682 1.230713166
1.631055682 1.22720388
1.636055682 1.223849622
1.641055682 1.220658479
1.646055682 1.217638516
1.651055682 1.214797538
1.656055682 1.212143191
1.661055682 1.209683055
1.666055682 1.20742437
1.671055682 1.205374061
1.676055682 1.203538871
1.681055682 1.201925331
1.686055682 1.200539416
1.691055682 1.199386639
1.696055682 1.198472107
1.701055682 1.197800444
1.706055682 1.197375672
1.711055682 1.197201138
1.716055682 1.197279482
1.721055682 1.197612549
1.726055682 1.198201513
1.731055682 1.19904665
1.736055682 1.200147327
1.741055682 1.20150189
1.746055682 1.203107219
1.751055682 1.204959699
1.756055682 1.207054736
1.761055682 1.209386548
1.766055682 1.211948098
1.771055682 1.214731163
1.776055682 1.217726456
1.781055682 1.220923714
1.786055682 1.224311714
1.791055682 1.227878267
1.796055682 1.231610245
1.801055682 1.235493678
1.806055682 1.239513894
1.811055682 1.243655686
1.816055682 1.247903445
1.821055682 1.252242505
1.826055682 1.256656307
1.831055682 1.261127725
1.836055682 1.265640068
1.841055682 1.270177193
1.846055682 1.274723358
1.851055682 1.279263207
1.856055682 1.28378186
1.861055682 1.288265036
1.866055682 1.292699133
1.871055682 1.297071303
1.876055682 1.301369489
1.881055682 1.305582462
1.886055682 1.309699833
1.891055682 1.31371206
1.896055682 1.317610446
1.901055682 1.321387117
1.906055682 1.325035001
1.911055682 1.328547789
1.916055682 1.331919906
1.921055682 1.335146459
1.926055682 1.338223203
1.931055682 1.341146482
1.936055682 1.343913198
1.941055682 1.34652074
1.946055682 1.348966996
1.951055682 1.351250104
1.956055682 1.35336883
1.961055682 1.355322248
1.966055682 1.357109688
1.971055682 1.35873073
1.976055682 1.360185179
1.981055682 1.361473048
1.986055682 1.362594575
1.991055682 1.36355021
1.996055682 1.364340585
2.001055682 1.364966494
2.006055682 1.365428866
2.011055682 1.365728767
2.016055682 1.365867388
2.021055682 1.365846044
2.026055682 1.36566617
2.031055682 1.365329316
2.036055682 1.364837142
2.041055682 1.364191421
2.046055682 1.363394035
2.051055682 1.362446976
2.056055682 1.361352341
2.061055682 1.360112347
2.066055682 1.358729303
2.071055682 1.357205656
2.076055682 1.355544218
2.081055682 1.353747539
2.086055682 1.351818224
2.091055682 1.349759185
2.096055682 1.34757327
2.101055682 1.345263483
2.106055682 1.342833168
2.111055682 1.34028588
2.116055682 1.33762507
2.121055682 1.334854242
2.126055682 1.331976951
2.131055682 1.328996831
2.136055682 1.325917817
2.141055682 1.32274405
2.146055682 1.319479517
2.151055682 1.316128252
2.156055682 1.312694485
2.161055682 1.309182709
2.166055682 1.305597341
2.171055682 1.301942794
2.176055682 1.298223605
2.181055682 1.294444445
2.186055682 1.290610081
2.191055682 1.286725348
2.196055682 1.282795132
2.201055682 1.278823953
2.206055682 1.274816873
2.211055682 1.270779154
2.216055682 1.266716002
2.221055682 1.262632558
2.226055682 1.25853396
2.231055682 1.254425382
2.236055682 1.250312034
2.241055682 1.246199147
2.246055682 1.242091965
2.251055682 1.237995738
2.256055682 1.23391572
2.261055682 1.22985716
2.266055682 1.2258253
2.271055682 1.221825368
2.276055682 1.217862569
2.281055682 1.213942086
2.286055682 1.210069066
2.291055682 1.20624862
2.296055682 1.202485813
2.301055682 1.198785657
2.306055682 1.19515311
2.311055682 1.191593062
2.316055682 1.188110333
2.321055682 1.184709662
2.326055682 1.181395704
2.331055682 1.178173021
2.336055682 1.175046071
2.341055682 1.172019204
2.346055682 1.169096654
2.351055682 1.166282527
2.356055682 1.163580798
2.361055682 1.160995295
2.366055682 1.158529699
2.371055682 1.156187528
2.376055682 1.153972128
2.381055682 1.151886671
2.386055682 1.149934134
2.391055682 1.1481173
2.396055682 1.14643874
2.401055682 1.144901012
2.406055682 1.143506115
2.411055682 1.142255845
2.416055682 1.141151803
2.421055682 1.140195358
2.426055682 1.139387619
2.431055682 1.138729421
2.436055682 1.138221316
2.441055682 1.137863554
2.446055682 1.137656081
2.451055682 1.137598527
2.456055682 1.137690199
2.461055682 1.137930079
2.466055682 1.138316803
2.471055682 1.138848679
2.476055682 1.139523637
2.481055682 1.140339307
2.486055682 1.141292867
2.491055682 1.142381313
2.496055682 1.14360131
2.501055682 1.144949012
2.506055682 1.146420035
2.511055682 1.148009627
2.516055682 1.149712804
2.521055682 1.151524346
2.526055682 1.153438726
2.531055682 1.155450609
2.536055682 1.157553738
2.541055682 1.159741345
2.546055682 1.162006482
2.551055682 1.164342059
2.556055682 1.166740788
2.561055682 1.169195157
2.566055682 1.171697456
2.571055682 1.174239808
2.576055682 1.176814206
2.581055682 1.179412545
2.586055682 1.182026652
2.591055682 1.184648325
2.596055682 1.187269367
2.601055682 1.189881617
2.606055682 1.192476992
2.611055682 1.195047524
2.616055682 1.19758539
2.621055682 1.200082949
2.626055682 1.202532774
2.631055682 1.204927691
2.636055682 1.207260787
2.641055682 1.209525471
2.646055682 1.211714892
2.651055682 1.213823514
2.656055682 1.215845999
2.661055682 1.21777723
2.666055682 1.219612383
2.671055682 1.221347017
2.676055682 1.222977101
2.681055682 1.224498971
2.686055682 1.225909437
2.691055682 1.227205542
2.696055682 1.228384674
2.701055682 1.229444878
2.706055682 1.230384588
2.711055682 1.231202423
2.716055682 1.231897106
2.721055682 1.23246775
2.726055682 1.232913948
2.731055682 1.233235637
2.736055682 1.233433025
2.741055682 1.233506424
2.746055682 1.23345647
2.751055682 1.233284004
2.756055682 1.23298984
2.761055682 1.232574813
2.766055682 1.232040043
2.771055682 1.231387127
2.776055682 1.230618027
2.781055682 1.229734936
2.786055682 1.228739881
2.791055682 1.227634818
2.796055682 1.226421779
2.801055682 1.225102938
2.806055682 1.223680619
2.811055682 1.222157276
2.816055682 1.220535468
2.821055682 1.218817853
2.826055682 1.217006936
2.831055682 1.215105581
2.836055682 1.213116827
2.841055682 1.211043737
2.846055682 1.208889399
2.851055682 1.206657273
2.856055682 1.204350425
2.861055682 1.201972031
2.866055682 1.199525411
2.871055682 1.197013978
2.876055682 1.194441216
2.881055682 1.191810673
2.886055682 1.189125954
2.891055682 1.186390718
2.896055682 1.183608677
2.901055682 1.180783592
2.906055682 1.17791927
2.911055682 1.175019562
2.916055682 1.172088358
2.921055682 1.169129583
2.926055682 1.166147197
2.931055682 1.163145188
2.936055682 1.160127567
2.941055682 1.157098367
2.946055682 1.15406164
2.951055682 1.151021446
2.956055682 1.147981859
2.961055682 1.144946952
2.966055682 1.141920801
2.971055682 1.138907473
2.976055682 1.135911031
2.981055682 1.132935514
2.986055682 1.129984957
2.991055682 1.127063349
2.996055682 1.124174677
3.001055682 1.121322857
3.006055682 1.118511817
3.011055682 1.115745366
3.016055682 1.113027372
3.021055682 1.110361481
3.026055682 1.107767296
3.031055682 1.105236532
3.036055682 1.102770762
3.041055682 1.100359574
3.046055682 1.098011912
3.051055682 1.095735239
3.056055682 1.093534317
3.061055682 1.091412643
3.066055682 1.089373271
3.071055682 1.087419083
3.076055682 1.085552835
3.081055682 1.083777157
3.086055682 1.08209435
3.091055682 1.080506825
3.096055682 1.079016917
3.101055682 1.077626739
3.106055682 1.076338188
3.111055682 1.075152977
3.116055682 1.074072652
3.121055682 1.073098593
3.126055682 1.072231998
3.131055682 1.071473878
3.136055682 1.07082505
3.141055682 1.070286137
3.146055682 1.06985756
3.151055682 1.069539536
3.156055682 1.069332074
3.161055682 1.069234972
3.166055682 1.069247818
3.171055682 1.069369982
3.176055682 1.06960062
3.181055682 1.069938672
3.186055682 1.070382862
3.191055682 1.0709317
3.196055682 1.071583482
3.201055682 1.072336295
3.206055682 1.07318802
3.211055682 1.074136333
3.216055682 1.075178714
3.221055682 1.076312451
3.226055682 1.077534336
3.231055682 1.078841426
3.236055682 1.080230577
3.241055682 1.081698413
3.246055682 1.083241387
3.251055682 1.084855801
3.256055682 1.086537831
3.261055682 1.088283523
3.266055682 1.090088828
3.271055682 1.091949569
3.276055682 1.093861526
3.281055682 1.095820335
3.286055682 1.097821678
3.291055682 1.099861011
3.296055682 1.101933728
3.301055682 1.104035399
3.306055682 1.106161683
3.311055682 1.10830811
3.316055682 1.110470071
3.321055682 1.112643098
3.326055682 1.114822815
3.331055682 1.117004746
3.336055682 1.119184326
3.341055682 1.12135713
3.346055682 1.123518944
3.351055682 1.12566564
3.356055682 1.127793222
3.361055682 1.129897714
3.366055682 1.131975139
3.371055682 1.134021606
3.376055682 1.136033395
3.381055682 1.138006978
3.386055682 1.139938844
3.391055682 1.141825508
3.396055682 1.143663615
3.401055682 1.145450016
3.406055682 1.147181799
3.411055682 1.148856268
3.416055682 1.150470795
3.421055682 1.15202273
3.426055682 1.153509417
3.431055682 1.154928602
3.436055682 1.156278261
3.441055682 1.157556437
3.446055682 1.158761214
3.451055682 1.159890766
3.456055682 1.160943406
3.461055682 1.161917605
3.466055682 1.162812089
3.471055682 1.163625601
3.476055682 1.164357004
3.481055682 1.165005345
3.486055682 1.165569853
3.491055682 1.166049904
3.496055682 1.166445017
3.501055682 1.166754841
3.506055682 1.166979165
3.511055682 1.167117917
3.516055682 1.167171161
3.521055682 1.167139096
3.526055682 1.167022055
3.531055682 1.166820503
3.536055682 1.166535033
3.541055682 1.166166369
3.546055682 1.165715359
3.551055682 1.165182976
3.556055682 1.164570314
3.561055682 1.163878587
3.566055682 1.163109126
3.571055682 1.162263375
3.576055682 1.161342889
3.581055682 1.160349508
3.586055682 1.159284929
3.591055682 1.158150956
3.596055682 1.156949554
3.601055682 1.155682773
3.606055682 1.154352791
3.611055682 1.152961839
3.616055682 1.151512277
3.621055682 1.150006494
3.626055682 1.148447023
3.631055682 1.146836388
3.636055682 1.145177296
3.641055682 1.143472376
3.646055682 1.141724511
3.651055682 1.139936391
3.656055682 1.138101896
3.661055682 1.136232929
3.666055682 1.134333842
3.671055682 1.132412349
3.676055682 1.130468367
3.681055682 1.128502959
3.686055682 1.126518585
3.691055682 1.124518297
3.696055682 1.12250531
3.701055682 1.120482864
3.706055682 1.118453925
3.711055682 1.116421784
3.716055682 1.114389832
3.721055682 1.112361394
3.726055682 1.110339717
3.731055682 1.10832802
3.736055682 1.106329514
3.741055682 1.104347398
3.746055682 1.102384854
3.751055682 1.100445034
3.756055682 1.098531063
3.761055682 1.096646027
3.766055682 1.094792973
3.771055682 1.092974902
3.776055682 1.091194767
3.781055682 1.089455463
3.786055682 1.087759828
3.791055682 1.086110632
3.796055682 1.084510575
3.801055682 1.082962284
3.806055682 1.081468301
3.811055682 1.080031083
3.816055682 1.078652998
3.821055682 1.077336314
3.826055682 1.076083196
3.831055682 1.074895704
3.836055682 1.073775783
3.841055682 1.072725259
3.846055682 1.071745835
3.851055682 1.070839084
3.856055682 1.070006447
3.861055682 1.069249223
3.866055682 1.068568569
3.871055682 1.06796549
3.876055682 1.067440842
3.881055682 1.066995319
3.886055682 1.066629455
3.891055682 1.06634362
3.896055682 1.066138012
3.901055682 1.066012658
3.906055682 1.065967412
3.911055682 1.066001949
3.916055682 1.066115766
3.921055682 1.066308179
3.926055682 1.066578324
3.931055682 1.066925157
3.936055682 1.067347451
3.941055682 1.067843801
3.946055682 1.068412625
3.951055682 1.069052163
3.956055682 1.069760484
3.961055682 1.070535488
3.966055682 1.071374911
3.971055682 1.072276329
3.976055682 1.073237166
3.981055682 1.074254416
3.986055682 1.075325354
3.991055682 1.076447093
3.996055682 1.077616543
4.001055682 1.078830484
4.006055682 1.08008555
4.011055682 1.081378336
4.016055682 1.082705274
4.021055682 1.084062861
4.026055682 1.085447552
4.031055682 1.086855616
4.036055682 1.088283148
4.041055682 1.089726272
4.046055682 1.091181115
4.051055682 1.092644019
4.056055682 1.09411138
4.061055682 1.095579434
4.066055682 1.09704427
4.071055682 1.098502106
4.076055682 1.099949378
4.081055682 1.10138248
4.086055682 1.102797734
4.091055682 1.1041916
4.096055682 1.105560678
4.101055682 1.106901766
4.106055682 1.108211835
4.111055682 1.109487929
4.116055682 1.110727115
4.121055682 1.111926528
4.126055682 1.113083422
4.131055682 1.114195267
4.136055682 1.115259659
4.141055682 1.116274259
4.146055682 1.117236823
4.151055682 1.118145247
4.156055682 1.118997583
4.161055682 1.119792041
4.166055682 1.120526973
4.171055682 1.121200982
4.176055682 1.121812658
4.181055682 1.122360693
4.186055682 1.122843959
4.191055682 1.123261499
4.196055682 1.123612503
4.201055682 1.123896288
4.206055682 1.124112297
4.211055682 1.124260101
4.216055682 1.124339399
4.221055682 1.124350012
4.226055682 1.124291886
4.231055682 1.124165084
4.236055682 1.123969788
4.241055682 1.123706291
4.246055682 1.123375003
4.251055682 1.122976439
4.256055682 1.122511222
4.261055682 1.12198008
4.266055682 1.121383843
4.271055682 1.120723438
4.276055682 1.119999888
4.281055682 1.119214312
4.286055682 1.118367918
4.291055682 1.117462001
4.296055682 1.116497944
4.301055682 1.115477211
4.306055682 1.114401346
4.311055682 1.113271969
4.316055682 1.112090777
4.321055682 1.110859535
4.326055682 1.10958008
4.331055682 1.108254311
4.336055682 1.106884193
4.341055682 1.105471746
4.346055682 1.104019262
4.351055682 1.102528773
4.356055682 1.101002376
4.361055682 1.099442288
4.366055682 1.097850767
4.371055682 1.096230146
4.376055682 1.094582762
4.381055682 1.092911032
4.386055682 1.091217338
4.391055682 1.089504181
4.396055682 1.08777409
4.401055682 1.086029548
4.406055682 1.084273026
4.411055682 1.082506991
4.416055682 1.080733946
4.421055682 1.078956407
4.426055682 1.077176944
4.431055682 1.075398095
4.436055682 1.073622456
4.441055682 1.071852513
4.446055682 1.070090727
4.451055682 1.068339621
4.456055682 1.066601686
4.461055682 1.064879401
4.466055682 1.063175266
4.471055682 1.061491705
4.476055682 1.059831086
4.481055682 1.058195767
4.486055682 1.056588041
4.491055682 1.055010217
4.496055682 1.053464536
4.501055682 1.051953131
4.506055682 1.050478077
4.511055682 1.049041359
4.516055682 1.047644957
4.521055682 1.046290731
4.526055682 1.044980469
4.531055682 1.043715965
4.536055682 1.042498935
4.541055682 1.041331086
4.546055682 1.040214005
4.551055682 1.03914913
4.556055682 1.038137816
4.561055682 1.037181275
4.566055682 1.036280707
4.571055682 1.035437216
4.576055682 1.034651774
4.581055682 1.033925271
4.586055682 1.033258432
4.591055682 1.032651865
4.596055682 1.032106152
4.601055682 1.031621799
4.606055682 1.031199239
4.611055682 1.030838748
4.616055682 1.030540506
4.621055682 1.030304552
4.626055682 1.030130784
4.631055682 1.030019012
4.636055682 1.029968885
4.641055682 1.029979932
4.646055682 1.03005164
4.651055682 1.030183421
4.656055682 1.030374594
4.661055682 1.030624338
4.666055682 1.030931732
4.671055682 1.0312957
4.676055682 1.031715058
4.681055682 1.032188568
4.686055682 1.032714918
4.691055682 1.033292714
4.696055682 1.03392045
4.701055682 1.034596539
4.706055682 1.035319278
4.711055682 1.036086883
4.716055682 1.03689753
4.721055682 1.037749333
4.726055682 1.038640359
4.731055682 1.039568582
4.736055682 1.040531943
4.741055682 1.041528334
4.746055682 1.042555574
4.751055682 1.04361143
4.756055682 1.044693614
4.761055682 1.045799846
4.766055682 1.046927839
4.771055682 1.048075266
4.776055682 1.049239765
4.781055682 1.050418948
4.786055682 1.051610445
4.791055682 1.052811909
4.796055682 1.054020973
4.801055682 1.055235267
4.806055682 1.056452417
4.811055682 1.057670082
4.816055682 1.058885966
4.821055682 1.060097776
4.826055682 1.061303244
4.831055682 1.062500117
4.836055682 1.06368618
4.841055682 1.06485928
4.846055682 1.066017295
4.851055682 1.067158156
4.856055682 1.068279863
4.861055682 1.069380446
4.866055682 1.070457989
4.871055682 1.07151064
4.876055682 1.072536588
4.881055682 1.073534096
4.886055682 1.074501506
4.891055682 1.075437216
4.896055682 1.076339691
4.901055682 1.077207473
4.906055682 1.078039162
4.911055682 1.078833448
4.916055682 1.079589103
4.921055682 1.080304971
4.926055682 1.080979961
4.931055682 1.081613085
4.936055682 1.082203439
4.941055682 1.082750167
4.946055682 1.083252498
4.951055682 1.083709759
4.956055682 1.084121357
4.961055682 1.084486812
4.966055682 1.084805716
4.971055682 1.085077715
4.976055682 1.085302518
4.981055682 1.085479936
4.986055682 1.085609908
4.991055682 1.085692436
4.996055682 1.08572757
5 1.085721926


==> Image/data/delta_y2.dat <==
0 0.02
2.347173098e-07 0.01999999999
4.694346196e-07 0.01999999997
7.041519294e-07 0.01999999993
2.265966379e-06 0.0199999994
3.827780828e-06 0.01999999833
5.389595278e-06 0.01999999672
6.951409728e-06 0.01999999458
2.015379528e-05 0.01999995625
3.335618084e-05 0.01999988317
4.655856639e-05 0.01999977803
5.976095195e-05 0.01999964344
0.000118417909 0.01999874507
0.000177074866 0.01999748538
0.000235731823 0.01999599651
0.00029438878 0.01999436906
0.000353045737 0.01999266499
0.0004153637338 0.01999081819
0.0004776817306 0.01998896896
0.0005399997274 0.01998714012
0.0006023177241 0.01998534502
0.0006646357209 0.01998359044
0.000758668262 0.0199810227
0.000852700803 0.01997854829
0.000946733344 0.01997615426
0.001040765885 0.01997382243
0.001134798426 0.01997153325
0.00127757528 0.01996809689
0.001420352133 0.01996465333
0.001563128987 0.01996114718
0.00170590584 0.0199575313
0.001848682694 0.01995376673
0.002094449519 0.01994685282
0.002340216343 0.01993928098
0.002585983168 0.01993096224
0.002831749993 0.01992183778
0.003077516818 0.01991186838
0.003479166562 0.01989369592
0.003880816307 0.01987312727
0.004282466051 0.01985013221
0.004684115795 0.01982470827
0.005085765539 0.01979686684
0.005694867655 0.0197500791
0.006303969771 0.01969786703
0.006913071886 0.01964034382
0.007522174002 0.0195776406
0.008131276117 0.01950989897
0.009070792025 0.01939587529
0.01001030793 0.01927077117
0.01094982384 0.01913514975
0.01188933975 0.01898957118
0.01282885565 0.01883458017
0.01462490567 0.018513932
0.01642095568 0.01816412625
0.01821700569 0.0177881764
0.0200130557 0.01738870132
0.02180910571 0.01696796248
0.02423056838 0.01637042494
0.02665203104 0.01574183919
0.0290734937 0.01508553943
0.03149495637 0.01440422956
0.03391641903 0.01370014493
0.0383442717 0.01235951099
0.04277212436 0.01095799337
0.04719997703 0.009502497476
0.05162782969 0.007998166008
0.05605568235 0.00644908232
0.06105568235 0.004650238522
0.06605568235 0.002802742553
0.07105568235 0.0009099921444
0.07605568235 -0.00102517265
0.08105568235 -0.003000331232
0.08605568235 -0.005013395794
0.09105568235 -0.007062560384
0.09605568235 -0.009146265164
0.1010556824 -0.01126315619
0.1060556824 -0.01341208906
0.1110556824 -0.01559210753
0.1160556824 -0.0178024265
0.1210556824 -0.02004243116
0.1260556824 -0.02231166112
0.1310556824 -0.02460984164
0.1360556824 -0.0269368982
0.1410556824 -0.02929294087
0.1460556824 -0.03167824133
0.1510556824 -0.03409326823
0.1560556824 -0.03653875812
0.1610556824 -0.03901573375
0.1660556824 -0.04152544983
0.1710556824 -0.04406936181
0.1760556824 -0.04664920629
0.1810556824 -0.04926704688
0.1860556824 -0.05192525312
0.1910556824 -0.05462648339
0.1960556824 -0.05737369163
0.2010556824 -0.0601701377
0.2060556824 -0.0630193886
0.2110556824 -0.06592531161
0.2160556824 -0.06889206359
0.2210556824 -0.07192406388
0.2260556824 -0.07502600472
0.2310556824 -0.07820283268
0.2360556824 -0.08145971089
0.2410556824 -0.08480198683
0.2460556824 -0.08823516215
0.2510556824 -0.0917648787
0.2560556824 -0.09539685382
0.2610556824 -0.09913686689
0.2660556824 -0.1029907142
0.2710556824 -0.1069641645
0.2760556824 -0.1110629348
0.2810556824 -0.1152926253
0.2860556824 -0.1196587112
0.2910556824 -0.1241664845
0.2960556824 -0.1288209852
0.3010556824 -0.1336270018
0.3060556824 -0.1385890626
0.3110556824 -0.1437113627
0.3160556824 -0.1489977276
0.3210556824 -0.1544516019
0.3260556824 -0.1600760333
0.3310556824 -0.1658736519
0.3360556824 -0.1718466485
0.3410556824 -0.1779967566
0.3460556824 -0.1843252395
0.3510556824 -0.1908328808
0.3560556824 -0.1975199772
0.3610556824 -0.2043863331
0.3660556824 -0.2114312556
0.3710556824 -0.2186535534
0.3760556824 -0.2260515358
0.3810556824 -0.2336230161
0.3860556824 -0.2413653113
0.3910556824 -0.2492752542
0.3960556824 -0.2573491821
0.4010556824 -0.2655829863
0.4060556824 -0.2739720154
0.4110556824 -0.2825113695
0.4160556824 -0.2911947246
0.4210556824 -0.3000164221
0.4260556824 -0.3089703668
0.4310556824 -0.3180499301
0.4360556824 -0.3272486884
0.4410556824 -0.3365590811
0.4460556824 -0.3459729766
0.4510556824 -0.3554820266
0.4560556824 -0.3650777765
0.4610556824 -0.3747515014
0.4660556824 -0.3844943045
0.4710556824 -0.3942969055
0.4760556824 -0.4041500876
0.4810556824 -0.4140431783
0.4860556824 -0.4239668044
0.4910556824 -0.4339115773
0.4960556824 -0.4438678623
0.5010556824 -0.4538265586
0.5060556824 -0.4637774622
0.5110556824 -0.4737101211
0.5160556824 -0.4836143959
0.5210556824 -0.4934803851
0.5260556824 -0.5032982045
0.5310556824 -0.5130579613
0.5360556824 -0.5227498982
0.5410556824 -0.5323645281
0.5460556824 -0.5418927065
0.5510556824 -0.5513251455
0.5560556824 -0.5606518047
0.5610556824 -0.5698643338
0.5660556824 -0.5789544881
0.5710556824 -0.5879140441
0.5760556824 -0.5967349452
0.5810556824 -0.6054093661
0.5860556824 -0.6139303367
0.5910556824 -0.6222904085
0.5960556824 -0.6304822489
0.6010556824 -0.638498996
0.6060556824 -0.6463342963
0.6110556824 -0.6539821776
0.6160556824 -0.6614370525
0.6210556824 -0.668693544
0.6260556824 -0.6757461907
0.6310556824 -0.6825906799
0.6360556824 -0.6892229762
0.6410556824 -0.6956392391
0.6460556824 -0.7018361755
0.6510556824 -0.7078104502
0.6560556824 -0.7135590456
0.6610556824 -0.7190794248
0.6660556824 -0.7243695277
0.6710556824 -0.7294276995
0.6760556824 -0.7342526753
0.6810556824 -0.7388435592
0.6860556824 -0.7431998531
0.6910556824 -0.7473214448
0.6960556824 -0.7512086436
0.7010556824 -0.7548621371
0.7060556824 -0.7582830556
0.7110556824 -0.7614728818
0.7160556824 -0.7644338694
0.7210556824 -0.7671682937
0.7260556824 -0.7696788543
0.7310556824 -0.7719686256
0.7360556824 -0.7740412554
0.7410556824 -0.7759007439
0.7460556824 -0.7775517212
0.7510556824 -0.778999166
0.7560556824 -0.7802483477
0.7610556824 -0.7813049895
0.7660556824 -0.7821753247
0.7710556824 -0.7828660419
0.7760556824 -0.7833835846
0.7810556824 -0.7837355057
0.7860556824 -0.7839300864
0.7910556824 -0.7839759384
0.7960556824 -0.7838820076
0.8010556824 -0.7836585972
0.8060556824 -0.7833149142
0.8110556824 -0.7828606735
0.8160556824 -0.7823062658
0.8210556824 -0.7816625843
0.8260556824 -0.780940926
0.8310556824 -0.7801519212
0.8360556824 -0.7793077003
0.8410556824 -0.7784211316
0.8460556824 -0.7775051551
0.8510556824 -0.7765727257
0.8560556824 -0.7756369536
0.8610556824 -0.7747112023
0.8660556824 -0.7738090379
0.8710556824 -0.7729455777
0.8760556824 -0.7721339507
0.8810556824 -0.7713875513
0.8860556824 -0.7707200783
0.8910556824 -0.7701453187
0.8960556824 -0.7696758081
0.9010556824 -0.7693252983
0.9060556824 -0.7691078449
0.9110556824 -0.7690369148
0.9160556824 -0.7691252907
0.9210556824 -0.7693863864
0.9260556824 -0.7698313435
0.9310556824 -0.77047094
0.9360556824 -0.7713155643
0.9410556824 -0.7723750437
0.9460556824 -0.7736584869
0.9510556824 -0.7751735022
0.9560556824 -0.7769275898
0.9610556824 -0.7789274856
0.9660556824 -0.7811786661
0.9710556824 -0.7836853
0.9760556824 -0.7864503308
0.9810556824 -0.7894755122
0.9860556824 -0.7927613472
0.9910556824 -0.7963070579
0.9960556824 -0.8001105187
1.001055682 -0.8041682713
1.006055682 -0.8084754809
1.011055682 -0.8130259316
1.016055682 -0.8178120509
1.021055682 -0.8228248849
1.026055682 -0.8280540929
1.031055682 -0.8334879695
1.036055682 -0.8391134594
1.041055682 -0.8449161649
1.046055682 -0.8508803627
1.051055682 -0.8569890308
1.056055682 -0.8632238825
1.061055682 -0.8695654039
1.066055682 -0.8759929005
1.071055682 -0.8824845534
1.076055682 -0.8890174873
1.081055682 -0.8955678509
1.086055682 -0.9021109112
1.091055682 -0.9086211614
1.096055682 -0.9150724468
1.101055682 -0.9214381008
1.106055682 -0.9276911081
1.111055682 -0.9338042562
1.116055682 -0.9397503561
1.121055682 -0.9455023491
1.126055682 -0.9510337027
1.131055682 -0.9563181627
1.136055682 -0.9613277021
1.141055682 -0.9660404113
1.146055682 -0.970434213
1.151055682 -0.9744874688
1.156055682 -0.9781799614
1.161055682 -0.9814932641
1.166055682 -0.9844107959
1.171055682 -0.9869189991
1.176055682 -0.9890044676
1.181055682 -0.9906554276
1.186055682 -0.9918623764
1.191055682 -0.9926176999
1.196055682 -0.9929154542
1.201055682 -0.992751229
1.206055682 -0.9921218185
1.211055682 -0.9910249611
1.216055682 -0.989459313
1.221055682 -0.9874244584
1.226055682 -0.9849204503
1.231055682 -0.9819483147
1.236055682 -0.9785101229
1.241055682 -0.9746090094
1.246055682 -0.9702491391
1.251055682 -0.9654359764
1.256055682 -0.9601763263
1.261055682 -0.9544785864
1.266055682 -0.9483524231
1.271055682 -0.941809182
1.276055682 -0.9348607671
1.281055682 -0.9275213689
1.286055682 -0.9198053102
1.291055682 -0.911726157
1.296055682 -0.9032988174
1.301055682 -0.8945392759
1.306055682 -0.8854629745
1.311055682 -0.8760855773
1.316055682 -0.866423172
1.321055682 -0.8564920839
1.326055682 -0.8463087431
1.331055682 -0.8358898387
1.336055682 -0.8252523462
1.341055682 -0.8144135418
1.346055682 -0.8033908928
1.351055682 -0.7922020867
1.356055682 -0.7808648552
1.361055682 -0.769397048
1.366055682 -0.7578162637
1.371055682 -0.7461402296
1.376055682 -0.7343876397
1.381055682 -0.722574577
1.386055682 -0.7107169199
1.391055682 -0.698830339
1.396055682 -0.6869300935
1.401055682 -0.6750296777
1.406055682 -0.6631434803
1.411055682 -0.6512855721
1.416055682 -0.6394689964
1.421055682 -0.6277056038
1.426055682 -0.616006391
1.431055682 -0.6043814979
1.436055682 -0.5928404533
1.441055682 -0.5813918489
1.446055682 -0.5700443495
1.451055682 -0.5588047584
1.456055682 -0.5476792186
1.461055682 -0.5366733649
1.466055682 -0.5257919468
1.471055682 -0.5150395296
1.476055682 -0.5044202359
1.481055682 -0.4939372606
1.486055682 -0.4835935817
1.491055682 -0.4733912086
1.496055682 -0.4633314674
1.501055682 -0.4534156216
1.506055682 -0.4436445323
1.511055682 -0.4340186292
1.516055682 -0.4245379474
1.521055682 -0.4152022371
1.526055682 -0.4060108951
1.531055682 -0.396962984
1.536055682 -0.388057319
1.541055682 -0.3792924843
1.546055682 -0.3706668598
1.551055682 -0.3621786371
1.556055682 -0.3538258642
1.561055682 -0.3456064487
1.566055682 -0.3375181957
1.571055682 -0.3295588104
1.576055682 -0.3217259529
1.581055682 -0.3140169713
1.586055682 -0.3064295501
1.591055682 -0.2989613677
1.596055682 -0.2916101483
1.601055682 -0.2843735635
1.606055682 -0.2772493613
1.611055682 -0.2702353275
1.616055682 -0.2633294287
1.621055682 -0.2565296986
1.626055682 -0.2498344086
1.631055682 -0.2432419053
1.636055682 -0.2367509121
1.641055682 -0.2303602478
1.646055682 -0.2240688242
1.651055682 -0.2178761273
1.656055682 -0.2117818612
1.661055682 -0.2057858316
1.666055682 -0.1998885197
1.671055682 -0.1940906716
1.676055682 -0.188393295
1.681055682 -0.1827977275
1.686055682 -0.177305999
1.691055682 -0.1719205494
1.696055682 -0.1666441318
1.701055682 -0.1614799387
1.706055682 -0.1564316852
1.711055682 -0.1515035827
1.716055682 -0.1467002914
1.721055682 -0.1420263071
1.726055682 -0.1374872949
1.731055682 -0.1330894948
1.736055682 -0.1288392644
1.741055682 -0.1247435032
1.746055682 -0.1208101179
1.751055682 -0.1170458909
1.756055682 -0.1134578835
1.761055682 -0.1100535999
1.766055682 -0.1068408025
1.771055682 -0.103827261
1.776055682 -0.1010205685
1.781055682 -0.09842806835
1.786055682 -0.09605684414
1.791055682 -0.09391369011
1.796055682 -0.09200502076
1.801055682 -0.09033673715
1.806055682 -0.08891409716
1.811055682 -0.087741624
1.816055682 -0.08682305563
1.821055682 -0.08616132346
1.826055682 -0.0857588832
1.831055682 -0.08561735564
1.836055682 -0.08573734078
1.841055682 -0.08611843802
1.846055682 -0.08675931368
1.851055682 -0.08765774543
1.856055682 -0.08881064353
1.861055682 -0.09021407397
1.866055682 -0.09186329479
1.871055682 -0.09375280521
1.876055682 -0.09587640083
1.881055682 -0.09822723329
1.886055682 -0.1007978728
1.891055682 -0.1035803736
1.896055682 -0.1065663396
1.901055682 -0.1097469903
1.906055682 -0.1131132242
1.911055682 -0.1166556826
1.916055682 -0.1203648076
1.921055682 -0.1242309016
1.926055682 -0.128244175
1.931055682 -0.1323948045
1.936055682 -0.1366729624
1.941055682 -0.141068887
1.946055682 -0.1455728648
1.951055682 -0.1501744047
1.956055682 -0.1548645787
1.961055682 -0.1596344835
1.966055682 -0.1644751962
1.971055682 -0.169377915
1.976055682 -0.1743347477
1.981055682 -0.1793371774
1.986055682 -0.184376703
1.991055682 -0.1894452908
1.996055682 -0.1945353797
2.001055682 -0.1996397544
2.006055682 -0.2047514787
2.011055682 -0.2098638917
2.016055682 -0.2149706242
2.021055682 -0.2200656067
2.026055682 -0.2251430714
2.031055682 -0.230197548
2.036055682 -0.2352238636
2.041055682 -0.2402171373
2.046055682 -0.2451727817
2.051055682 -0.2500864934
2.056055682 -0.2549542582
2.061055682 -0.2597723326
2.066055682 -0.264537261
2.071055682 -0.2692458358
2.076055682 -0.2738948912
2.081055682 -0.2784818949
2.086055682 -0.2830045784
2.091055682 -0.287460721
2.096055682 -0.2918484958
2.101055682 -0.2961661534
2.106055682 -0.3004120956
2.111055682 -0.3045851977
2.116055682 -0.3086844967
2.121055682 -0.3127091611
2.126055682 -0.3166584931
2.131055682 -0.3205320817
2.136055682 -0.3243295802
2.141055682 -0.3280510285
2.146055682 -0.3316966024
2.151055682 -0.3352665305
2.156055682 -0.3387610948
2.161055682 -0.3421809636
2.166055682 -0.3455270046
2.171055682 -0.3488000436
2.176055682 -0.3520010499
2.181055682 -0.3551311488
2.186055682 -0.3581915965
2.191055682 -0.3611837634
2.196055682 -0.3641091237
2.201055682 -0.3669691056
2.206055682 -0.3697653823
2.211055682 -0.372499771
2.216055682 -0.3751741345
2.221055682 -0.377790372
2.226055682 -0.3803504363
2.231055682 -0.3828563368
2.236055682 -0.3853101329
2.241055682 -0.3877139259
2.246055682 -0.3900698505
2.251055682 -0.3923800666
2.256055682 -0.3946467514
2.261055682 -0.3968720925
2.266055682 -0.3990582797
2.271055682 -0.4012074968
2.276055682 -0.4033219141
2.281055682 -0.4054036796
2.286055682 -0.407454911
2.291055682 -0.4094776872
2.296055682 -0.4114740403
2.301055682 -0.4134459463
2.306055682 -0.4153953172
2.311055682 -0.4173239921
2.316055682 -0.4192337286
2.321055682 -0.4211261941
2.326055682 -0.4230029573
2.331055682 -0.4248654796
2.336055682 -0.4267151066
2.341055682 -0.4285530597
2.346055682 -0.4303804278
2.351055682 -0.4321981598
2.356055682 -0.4340070558
2.361055682 -0.435807761
2.366055682 -0.4376007568
2.371055682 -0.4393863564
2.376055682 -0.441164695
2.381055682 -0.4429357291
2.386055682 -0.4446992235
2.391055682 -0.4464547586
2.396055682 -0.4482017076
2.401055682 -0.4499391555
2.406055682 -0.4516661306
2.411055682 -0.4533814139
2.416055682 -0.4550835902
2.421055682 -0.4567710186
2.426055682 -0.4584418711
2.431055682 -0.4600941226
2.436055682 -0.4617255542
2.441055682 -0.4633337552
2.446055682 -0.464916131
2.451055682 -0.4664699154
2.456055682 -0.467992171
2.461055682 -0.4694798133
2.466055682 -0.4709295981
2.471055682 -0.4723381746
2.476055682 -0.4737020323
2.481055682 -0.4750176323
2.486055682 -0.476281222
2.491055682 -0.4774892118
2.496055682 -0.4786377791
2.501055682 -0.4797230452
2.506055682 -0.4807412295
2.511055682 -0.4816884613
2.516055682 -0.4825609257
2.521055682 -0.4833549078
2.526055682 -0.484066785
2.531055682 -0.4846933294
2.536055682 -0.4852310659
2.541055682 -0.4856765537
2.546055682 -0.4860266
2.551055682 -0.4862782808
2.556055682 -0.4864289032
2.561055682 -0.4864759946
2.566055682 -0.486417317
2.571055682 -0.4862508864
2.576055682 -0.4859749869
2.581055682 -0.4855881829
2.586055682 -0.4850893252
2.591055682 -0.4844775581
2.596055682 -0.4837523212
2.601055682 -0.4829133518
2.606055682 -0.4819606814
2.611055682 -0.4808946348
2.616055682 -0.4797158199
2.621055682 -0.4784251257
2.626055682 -0.4770237022
2.631055682 -0.4755129642
2.636055682 -0.473894552
2.641055682 -0.4721703601
2.646055682 -0.4703427024
2.651055682 -0.4684138119
2.656055682 -0.4663860626
2.661055682 -0.4642620354
2.666055682 -0.4620444611
2.671055682 -0.4597362122
2.676055682 -0.4573402916
2.681055682 -0.454859743
2.686055682 -0.452297792
2.691055682 -0.4496575229
2.696055682 -0.4469421525
2.701055682 -0.4441552464
2.706055682 -0.441300091
2.711055682 -0.4383798402
2.716055682 -0.4353977647
2.721055682 -0.4323572832
2.726055682 -0.4292618961
2.731055682 -0.4261148179
2.736055682 -0.4229192525
2.741055682 -0.4196783435
2.746055682 -0.4163954381
2.751055682 -0.4130736431
2.756055682 -0.4097158805
2.761055682 -0.4063250677
2.766055682 -0.4029042207
2.771055682 -0.3994564733
2.776055682 -0.3959849797
2.781055682 -0.3924925289
2.786055682 -0.3889814843
2.791055682 -0.3854545622
2.796055682 -0.381914448
2.801055682 -0.3783637077
2.806055682 -0.374804824
2.811055682 -0.3712402079
2.816055682 -0.3676721984
2.821055682 -0.3641030621
2.826055682 -0.3605348084
2.831055682 -0.3569696028
2.836055682 -0.3534095936
2.841055682 -0.3498568124
2.846055682 -0.346313161
2.851055682 -0.3427806148
2.856055682 -0.3392608347
2.861055682 -0.3357554013
2.866055682 -0.3322658927
2.871055682 -0.3287938084
2.876055682 -0.325340592
2.881055682 -0.3219076054
2.886055682 -0.3184961457
2.891055682 -0.3151074308
2.896055682 -0.3117426127
2.901055682 -0.3084027679
2.906055682 -0.3050889096
2.911055682 -0.3018019792
2.916055682 -0.2985428575
2.921055682 -0.2953123574
2.926055682 -0.2921112352
2.931055682 -0.2889401831
2.936055682 -0.2857998418
2.941055682 -0.2826907918
2.946055682 -0.2796135684
2.951055682 -0.2765686498
2.956055682 -0.2735564773
2.961055682 -0.2705774366
2.966055682 -0.2676318881
2.971055682 -0.264720135
2.976055682 -0.2618424708
2.981055682 -0.2589991252
2.986055682 -0.2561903433
2.991055682 -0.2534162852
2.996055682 -0.2506771732
3.001055682 -0.2479730925
3.006055682 -0.2453042841
3.011055682 -0.2426707278
3.016055682 -0.2400727648
3.021055682 -0.2375101755
3.026055682 -0.2349928995
3.031055682 -0.2325130066
3.036055682 -0.2300693309
3.041055682 -0.2276549181
3.046055682 -0.2252733003
3.051055682 -0.2229270196
3.056055682 -0.2206171029
3.061055682 -0.2183439242
3.066055682 -0.2161076964
3.071055682 -0.2139086345
3.076055682 -0.2117469881
3.081055682 -0.2096230417
3.086055682 -0.2075370871
3.091055682 -0.2054894766
3.096055682 -0.2034806036
3.101055682 -0.2015108917
3.106055682 -0.199580796
3.111055682 -0.1976908055
3.116055682 -0.1958414454
3.121055682 -0.1940332777
3.126055682 -0.192266901
3.131055682 -0.1905429492
3.136055682 -0.1888620909
3.141055682 -0.1872250275
3.146055682 -0.185632492
3.151055682 -0.1840852473
3.156055682 -0.1825840836
3.161055682 -0.1811298155
3.166055682 -0.1797232798
3.171055682 -0.1783653314
3.176055682 -0.1770568406
3.181055682 -0.1757986885
3.186055682 -0.1745917637
3.191055682 -0.1734369569
3.196055682 -0.172335158
3.201055682 -0.1712872493
3.206055682 -0.1702941034
3.211055682 -0.1693565741
3.216055682 -0.1684754977
3.221055682 -0.1676516781
3.226055682 -0.1668859651
3.231055682 -0.1661790528
3.236055682 -0.165531603
3.241055682 -0.1649442569
3.246055682 -0.1644176068
3.251055682 -0.163952203
3.256055682 -0.1635485182
3.261055682 -0.1632069852
3.266055682 -0.1629279332
3.271055682 -0.1627116728
3.276055682 -0.1625583617
3.281055682 -0.1624682007
3.286055682 -0.1624411225
3.291055682 -0.16247728
3.296055682 -0.162576508
3.301055682 -0.1627384859
3.306055682 -0.1629629341
3.311055682 -0.1632496073
3.316055682 -0.1635980343
3.321055682 -0.1640075464
3.326055682 -0.1644775271
3.331055682 -0.1650074201
3.336055682 -0.1655964308
3.341055682 -0.1662435812
3.346055682 -0.1669478787
3.351055682 -0.1677082773
3.356055682 -0.168523743
3.361055682 -0.1693931218
3.366055682 -0.1703152462
3.371055682 -0.1712888097
3.376055682 -0.1723124121
3.381055682 -0.1733845832
3.386055682 -0.1745039324
3.391055682 -0.175669044
3.396055682 -0.1768783673
3.401055682 -0.1781302535
3.406055682 -0.179423024
3.411055682 -0.1807550115
3.416055682 -0.1821245898
3.421055682 -0.1835301483
3.426055682 -0.1849700075
3.431055682 -0.1864422018
3.436055682 -0.1879450705
3.441055682 -0.1894769171
3.446055682 -0.1910359899
3.451055682 -0.1926205322
3.456055682 -0.1942287946
3.461055682 -0.1958590374
3.466055682 -0.1975096798
3.471055682 -0.1991789804
3.476055682 -0.2008651662
3.481055682 -0.2025665231
3.486055682 -0.2042814001
3.491055682 -0.2060081845
3.496055682 -0.207745291
3.501055682 -0.2094911615
3.506055682 -0.211244271
3.511055682 -0.2130031301
3.516055682 -0.2147662884
3.521055682 -0.2165323345
3.526055682 -0.2182998988
3.531055682 -0.2200676541
3.536055682 -0.2218343174
3.541055682 -0.2235986507
3.546055682 -0.2253594629
3.551055682 -0.2271156094
3.556055682 -0.2288659947
3.561055682 -0.2306095708
3.566055682 -0.2323453411
3.571055682 -0.2340723553
3.576055682 -0.2357897187
3.581055682 -0.2374965058
3.586055682 -0.2391919538
3.591055682 -0.2408753625
3.596055682 -0.2425460334
3.601055682 -0.2442033387
3.606055682 -0.2458466638
3.611055682 -0.247475482
3.616055682 -0.2490892666
3.621055682 -0.2506875981
3.626055682 -0.2522700305
3.631055682 -0.2538362572
3.636055682 -0.2553858974
3.641055682 -0.2569187695
3.646055682 -0.2584345307
3.651055682 -0.2599331518
3.656055682 -0.2614096735
3.661055682 -0.2628678983
3.666055682 -0.2643083844
3.671055682 -0.2657345716
3.676055682 -0.2671448152
3.681055682 -0.26853799
3.686055682 -0.2699137489
3.691055682 -0.2712720961
3.696055682 -0.2726131473
3.701055682 -0.2739370517
3.706055682 -0.2752439592
3.711055682 -0.2765340524
3.716055682 -0.2778075379
3.721055682 -0.2790646319
3.726055682 -0.2803055595
3.731055682 -0.281530554
3.736055682 -0.2827398554
3.741055682 -0.2839337075
3.746055682 -0.2851123549
3.751055682 -0.2862760407
3.756055682 -0.2874250032
3.761055682 -0.2885594731
3.766055682 -0.2896796706
3.771055682 -0.2907858027
3.776055682 -0.2918780602
3.781055682 -0.2929566148
3.786055682 -0.2940216164
3.791055682 -0.2950731902
3.796055682 -0.2961114341
3.801055682 -0.2971364159
3.806055682 -0.2981481708
3.811055682 -0.299146699
3.816055682 -0.3001319631
3.821055682 -0.3011038861
3.826055682 -0.3020623493
3.831055682 -0.3030071902
3.836055682 -0.3039382009
3.841055682 -0.3048551266
3.846055682 -0.305757664
3.851055682 -0.3066454606
3.856055682 -0.3075181137
3.861055682 -0.3083751694
3.866055682 -0.3092161231
3.871055682 -0.3100404188
3.876055682 -0.3108474496
3.881055682 -0.3116365584
3.886055682 -0.3124070387
3.891055682 -0.3131581359
3.896055682 -0.3138890491
3.901055682 -0.3145989325
3.906055682 -0.3152868983
3.911055682 -0.3159520189
3.916055682 -0.3165933301
3.921055682 -0.3172098343
3.926055682 -0.317800504
3.931055682 -0.3183642859
3.936055682 -0.3189001049
3.941055682 -0.3194068688
3.946055682 -0.319883473
3.951055682 -0.3203288047
3.956055682 -0.3207417497
3.961055682 -0.3211211951
3.966055682 -0.3214660385
3.971055682 -0.3217751869
3.976055682 -0.3220475742
3.981055682 -0.3222820504
3.986055682 -0.3224776458
3.991055682 -0.3226334341
3.996055682 -0.3227484807
4.001055682 -0.3228219191
4.006055682 -0.3228528738
4.011055682 -0.3228406089
4.016055682 -0.3227843178
4.021055682 -0.3226834655
4.026055682 -0.3225374081
4.031055682 -0.3223455351
4.036055682 -0.3221074291
4.041055682 -0.321822759
4.046055682 -0.3214911829
4.051055682 -0.3211125822
4.056055682 -0.3206867898
4.061055682 -0.3202136546
4.066055682 -0.3196932581
4.071055682 -0.3191258162
4.076055682 -0.3185115164
4.081055682 -0.3178505005
4.086055682 -0.3171431619
4.091055682 -0.3163900418
4.096055682 -0.3155916264
4.101055682 -0.3147484999
4.106055682 -0.3138613486
4.111055682 -0.3129308804
4.116055682 -0.3119579035
4.121055682 -0.3109433049
4.126055682 -0.3098879974
4.131055682 -0.3087930098
4.136055682 -0.307659257
4.141055682 -0.3064878349
4.146055682 -0.3052798861
4.151055682 -0.3040365723
4.156055682 -0.3027590887
4.161055682 -0.3014486637
4.166055682 -0.3001065539
4.171055682 -0.2987339279
4.176055682 -0.2973321059
4.181055682 -0.2959024668
4.186055682 -0.2944463776
4.191055682 -0.2929651884
4.196055682 -0.2914602478
4.201055682 -0.2899329101
4.206055682 -0.2883845337
4.211055682 -0.2868164764
4.216055682 -0.285230092
4.221055682 -0.2836267275
4.226055682 -0.2820077212
4.231055682 -0.2803744005
4.236055682 -0.2787280797
4.241055682 -0.2770700586
4.246055682 -0.2754016202
4.251055682 -0.2737240296
4.256055682 -0.2720385322
4.261055682 -0.2703463524
4.266055682 -0.2686486926
4.271055682 -0.266946732
4.276055682 -0.2652416256
4.281055682 -0.2635345033
4.286055682 -0.2618264693
4.291055682 -0.2601186012
4.296055682 -0.25841195
4.301055682 -0.2567075387
4.306055682 -0.2550063631
4.311055682 -0.2533093902
4.316055682 -0.2516175593
4.321055682 -0.2499317806
4.326055682 -0.2482529368
4.331055682 -0.2465818805
4.336055682 -0.2449194381
4.341055682 -0.2432664045
4.346055682 -0.2416236192
4.351055682 -0.2399917948
4.356055682 -0.2383715984
4.361055682 -0.2367637258
4.366055682 -0.2351688154
4.371055682 -0.2335875218
4.376055682 -0.2320204222
4.381055682 -0.2304681395
4.386055682 -0.2289311781
4.391055682 -0.2274101458
4.396055682 -0.2259055147
4.401055682 -0.2244177559
4.406055682 -0.2229473299
4.411055682 -0.2214946948
4.416055682 -0.2200602916
4.421055682 -0.2186445091
4.426055682 -0.217247754
4.431055682 -0.2158703603
4.436055682 -0.2145127317
4.441055682 -0.2131751324
4.446055682 -0.2118579226
4.451055682 -0.2105614632
4.456055682 -0.2092859703
4.461055682 -0.2080317513
4.466055682 -0.2067991185
4.471055682 -0.2055882705
4.476055682 -0.2043994847
4.481055682 -0.2032330353
4.486055682 -0.2020891047
4.491055682 -0.2009679716
4.496055682 -0.1998698475
4.501055682 -0.1987949229
4.506055682 -0.197743415
4.511055682 -0.1967155208
4.516055682 -0.1957114927
4.521055682 -0.194731484
4.526055682 -0.1937757339
4.531055682 -0.1928444721
4.536055682 -0.1919378541
4.541055682 -0.1910561324
4.546055682 -0.1901995074
4.551055682 -0.1893681436
4.556055682 -0.1885622706
4.561055682 -0.1877820548
4.566055682 -0.1870277869
4.571055682 -0.1862996655
4.576055682 -0.1855978468
4.581055682 -0.1849225868
4.586055682 -0.1842740391
4.591055682 -0.1836524802
4.596055682 -0.1830581448
4.601055682 -0.1824912275
4.606055682 -0.1819519679
4.611055682 -0.1814405508
4.616055682 -0.1809572582
4.621055682 -0.1805022942
4.626055682 -0.180075811
4.631055682 -0.1796780617
4.636055682 -0.1793091801
4.641055682 -0.178969427
4.646055682 -0.1786590048
4.651055682 -0.1783780826
4.656055682 -0.1781268536
4.661055682 -0.1779054636
4.666055682 -0.1777141124
4.671055682 -0.1775528777
4.676055682 -0.1774219344
4.681055682 -0.1773213982
4.686055682 -0.1772513562
4.691055682 -0.1772119142
4.696055682 -0.1772031184
4.701055682 -0.1772250595
4.706055682 -0.1772776965
4.711055682 -0.177361082
4.716055682 -0.1774752056
4.721055682 -0.1776200019
4.726055682 -0.1777954519
4.731055682 -0.1780014219
4.736055682 -0.1782378888
4.741055682 -0.1785046915
4.746055682 -0.1788016101
4.751055682 -0.1791284852
4.756055682 -0.179485029
4.761055682 -0.179871108
4.766055682 -0.1802864435
4.771055682 -0.1807306861
4.776055682 -0.1812035329
4.781055682 -0.1817045449
4.786055682 -0.1822334592
4.791055682 -0.1827898618
4.796055682 -0.1833732655
4.801055682 -0.1839832377
4.806055682 -0.1846191873
4.811055682 -0.1852807412
4.816055682 -0.1859673496
4.821055682 -0.186678387
4.826055682 -0.1874133253
4.831055682 -0.1881714038
4.836055682 -0.1889520824
4.841055682 -0.1897547692
4.846055682 -0.1905787147
4.851055682 -0.1914233072
4.856055682 -0.1922878755
4.861055682 -0.1931716239
4.866055682 -0.1940738601
4.871055682 -0.1949938484
4.876055682 -0.1959307944
4.881055682 -0.1968839953
4.886055682 -0.1978526636
4.891055682 -0.198835949
4.896055682 -0.1998331459
4.901055682 -0.2008434179
4.906055682 -0.2018658765
4.911055682 -0.2028997672
4.916055682 -0.2039443313
4.921055682 -0.2049987723
4.926055682 -0.2060622127
4.931055682 -0.207133892
4.936055682 -0.2082130268
4.941055682 -0.2092988037
4.946055682 -0.2103905169
4.951055682 -0.2114873706
4.956055682 -0.2125884801
4.961055682 -0.2136931296
4.966055682 -0.2148006063
4.971055682 -0.2159102102
4.976055682 -0.2170211937
4.981055682 -0.2181327829
4.986055682 -0.2192442877
4.991055682 -0.2203550239
4.996055682 -0.2214643219
5 -0.2223380206


==> Image/data/delta_y3.dat <==
0 0.02
2.347173098e-07 0.01999999999
4.694346196e-07 0.01999999998
7.041519294e-07 0.01999999997
2.265966379e-06 0.01999999971
3.827780828e-06 0.01999999919
5.389595278e-06 0.01999999841
6.951409728e-06 0.01999999737
2.015379528e-05 0.01999997833
3.335618084e-05 0.01999994129
4.655856639e-05 0.01999988684
5.976095195e-05 0.01999981558
0.000118417909 0.01999930965
0.000177074866 0.01999852862
0.000235731823 0.01999751257
0.00029438878 0.01999629499
0.000353045737 0.01999490362
0.0004153637338 0.01999326058
0.0004776817306 0.01999146994
0.0005399997274 0.01998954992
0.0006023177241 0.01998751493
0.0006646357209 0.01998537623
0.000758668262 0.01998197046
0.000852700803 0.01997836874
0.000946733344 0.01997458394
0.001040765885 0.01997062245
0.001134798426 0.01996648644
0.00127757528 0.01995987064
0.001420352133 0.01995284343
0.001563128987 0.01994539255
0.00170590584 0.01993750426
0.001848682694 0.01992916602
0.002094449519 0.01991373278
0.002340216343 0.01989690276
0.002585983168 0.01987865992
0.002831749993 0.01985900649
0.003077516818 0.01983795878
0.003479166562 0.01980063422
0.003880816307 0.01975980405
0.004282466051 0.01971564202
0.004684115795 0.01966833618
0.005085765539 0.01961807592
0.005694867655 0.01953662513
0.006303969771 0.01944940645
0.006913071886 0.01935697988
0.007522174002 0.0192598504
0.008131276117 0.01915846769
0.009070792025 0.01899463583
0.01001030793 0.01882286999
0.01094982384 0.01864420652
0.01188933975 0.01845948422
0.01282885565 0.01826938715
0.01462490567 0.01789288778
0.01642095568 0.01750177618
0.01821700569 0.01709822545
0.0200130557 0.01668372991
0.02180910571 0.01625938856
0.02423056838 0.01567316626
0.02665203104 0.01507227882
0.0290734937 0.01445801522
0.03149495637 0.0138313973
0.03391641903 0.01319329311
0.0383442717 0.01199918484
0.04277212436 0.01077330663
0.04719997703 0.009519165105
0.05162782969 0.008239794944
0.05605568235 0.006937930763
0.06105568235 0.005443944656
0.06605568235 0.003927831932
0.07105568235 0.00239266979
0.07605568235 0.0008412850548
0.08105568235 -0.0007237140289
0.08605568235 -0.002299913215
0.09105568235 -0.003885075487
0.09605568235 -0.00547712907
0.1010556824 -0.007074143102
0.1060556824 -0.008674342019
0.1110556824 -0.01027609287
0.1160556824 -0.01187787018
0.1210556824 -0.01347825059
0.1260556824 -0.01507590658
0.1310556824 -0.01666958706
0.1360556824 -0.01825807909
0.1410556824 -0.01984022791
0.1460556824 -0.02141495454
0.1510556824 -0.02298122771
0.1560556824 -0.02453802128
0.1610556824 -0.02608430302
0.1660556824 -0.02761905932
0.1710556824 -0.02914130692
0.1760556824 -0.03065008492
0.1810556824 -0.03214442421
0.1860556824 -0.03362333554
0.1910556824 -0.03508582344
0.1960556824 -0.03653090129
0.2010556824 -0.03795759653
0.2060556824 -0.03936495064
0.2110556824 -0.04075202233
0.2160556824 -0.04211789664
0.2210556824 -0.04346169849
0.2260556824 -0.04478260172
0.2310556824 -0.04607983969
0.2360556824 -0.04735271086
0.2410556824 -0.04860060124
0.2460556824 -0.04982298881
0.2510556824 -0.05101947222
0.2560556824 -0.05218975313
0.2610556824 -0.05333368517
0.2660556824 -0.05445127001
0.2710556824 -0.05554264848
0.2760556824 -0.05660811126
0.2810556824 -0.05764810432
0.2860556824 -0.05866326262
0.2910556824 -0.05965440389
0.2960556824 -0.06062251221
0.3010556824 -0.06156872086
0.3060556824 -0.06249431908
0.3110556824 -0.0634007509
0.3160556824 -0.06428960928
0.3210556824 -0.0651626245
0.3260556824 -0.06602164651
0.3310556824 -0.0668686263
0.3360556824 -0.06770559831
0.3410556824 -0.06853466287
0.3460556824 -0.06935796753
0.3510556824 -0.07017768713
0.3560556824 -0.07099600307
0.3610556824 -0.07181508294
0.3660556824 -0.07263706034
0.3710556824 -0.07346401558
0.3760556824 -0.07429795639
0.3810556824 -0.07514080083
0.3860556824 -0.0759943592
0.3910556824 -0.07686032236
0.3960556824 -0.07774024084
0.4010556824 -0.07863553137
0.4060556824 -0.07954742086
0.4110556824 -0.08047706273
0.4160556824 -0.08142540866
0.4210556824 -0.08239311679
0.4260556824 -0.08338069421
0.4310556824 -0.08438850883
0.4360556824 -0.08541678534
0.4410556824 -0.08646561591
0.4460556824 -0.08753492981
0.4510556824 -0.08862446188
0.4560556824 -0.08973378495
0.4610556824 -0.09086231042
0.4660556824 -0.09200934881
0.4710556824 -0.09317405056
0.4760556824 -0.09435553826
0.4810556824 -0.09555269631
0.4860556824 -0.09676440826
0.4910556824 -0.09798949347
0.4960556824 -0.09922671671
0.5010556824 -0.1004748751
0.5060556824 -0.1017325883
0.5110556824 -0.1029983998
0.5160556824 -0.1042708663
0.5210556824 -0.1055485694
0.5260556824 -0.1068300975
0.5310556824 -0.1081140313
0.5360556824 -0.1093989446
0.5410556824 -0.1106834218
0.5460556824 -0.1119661329
0.5510556824 -0.1132457525
0.5560556824 -0.1145208503
0.5610556824 -0.1157902322
0.5660556824 -0.1170527344
0.5710556824 -0.1183072052
0.5760556824 -0.1195525273
0.5810556824 -0.1207876309
0.5860556824 -0.1220115834
0.5910556824 -0.1232233967
0.5960556824 -0.1244221088
0.6010556824 -0.1256068462
0.6060556824 -0.1267768176
0.6110556824 -0.1279312823
0.6160556824 -0.1290695694
0.6210556824 -0.1301910604
0.6260556824 -0.1312951368
0.6310556824 -0.1323813259
0.6360556824 -0.133449196
0.6410556824 -0.1344983563
0.6460556824 -0.13552849
0.6510556824 -0.1365392916
0.6560556824 -0.1375305004
0.6610556824 -0.1385019224
0.6660556824 -0.1394534275
0.6710556824 -0.140384935
0.6760556824 -0.1412964167
0.6810556824 -0.1421878916
0.6860556824 -0.143059432
0.6910556824 -0.1439111536
0.6960556824 -0.1447432274
0.7010556824 -0.1455558622
0.7060556824 -0.146349331
0.7110556824 -0.147123927
0.7160556824 -0.147880053
0.7210556824 -0.1486181017
0.7260556824 -0.1493385217
0.7310556824 -0.1500418005
0.7360556824 -0.1507285036
0.7410556824 -0.1513991802
0.7460556824 -0.1520544758
0.7510556824 -0.1526950923
0.7560556824 -0.153321733
0.7610556824 -0.1539351359
0.7660556824 -0.154536108
0.7710556824 -0.1551255111
0.7760556824 -0.1557041665
0.7810556824 -0.1562730036
0.7860556824 -0.1568330324
0.7910556824 -0.1573852672
0.7960556824 -0.1579307705
0.8010556824 -0.1584707806
0.8060556824 -0.1590063991
0.8110556824 -0.1595387382
0.8160556824 -0.160068984
0.8210556824 -0.1605983818
0.8260556824 -0.1611282145
0.8310556824 -0.1616596878
0.8360556824 -0.1621941638
0.8410556824 -0.1627330666
0.8460556824 -0.163277817
0.8510556824 -0.1638298317
0.8560556824 -0.1643905359
0.8610556824 -0.1649613707
0.8660556824 -0.1655437892
0.8710556824 -0.1661393897
0.8760556824 -0.1667495494
0.8810556824 -0.1673756625
0.8860556824 -0.1680191449
0.8910556824 -0.1686814055
0.8960556824 -0.1693637288
0.9010556824 -0.1700674986
0.9060556824 -0.1707940773
0.9110556824 -0.1715447318
0.9160556824 -0.1723206335
0.9210556824 -0.1731229611
0.9260556824 -0.1739526334
0.9310556824 -0.174810493
0.9360556824 -0.175697317
0.9410556824 -0.1766137626
0.9460556824 -0.1775603338
0.9510556824 -0.1785373658
0.9560556824 -0.179545061
0.9610556824 -0.1805834383
0.9660556824 -0.1816523044
0.9710556824 -0.1827512486
0.9760556824 -0.1838796424
0.9810556824 -0.1850366332
0.9860556824 -0.1862211318
0.9910556824 -0.1874318037
0.9960556824 -0.18866706
1.001055682 -0.1899250482
1.006055682 -0.1912036631
1.011055682 -0.1925005519
1.016055682 -0.1938130989
1.021055682 -0.1951384212
1.026055682 -0.1964733749
1.031055682 -0.1978145616
1.036055682 -0.1991583307
1.041055682 -0.2005007813
1.046055682 -0.2018377648
1.051055682 -0.2031648902
1.056055682 -0.2044775288
1.061055682 -0.2057708188
1.066055682 -0.2070396702
1.071055682 -0.2082787695
1.076055682 -0.2094825857
1.081055682 -0.2106453768
1.086055682 -0.2117611962
1.091055682 -0.2128239013
1.096055682 -0.2138271618
1.101055682 -0.2147644696
1.106055682 -0.2156291508
1.111055682 -0.2164143754
1.116055682 -0.2171131752
1.121055682 -0.2177184467
1.126055682 -0.2182229901
1.131055682 -0.2186194713
1.136055682 -0.2188998438
1.141055682 -0.2190569265
1.146055682 -0.219083479
1.151055682 -0.2189721131
1.156055682 -0.2187153359
1.161055682 -0.2183056467
1.166055682 -0.2177355988
1.171055682 -0.2169984124
1.176055682 -0.2160867086
1.181055682 -0.2149930546
1.186055682 -0.2137105112
1.191055682 -0.2122327018
1.196055682 -0.2105537455
1.201055682 -0.2086683797
1.206055682 -0.2065721802
1.211055682 -0.2042617732
1.216055682 -0.2017350921
1.221055682 -0.1989916987
1.226055682 -0.1960330856
1.231055682 -0.192862931
1.236055682 -0.1894874314
1.241055682 -0.1859156844
1.246055682 -0.1821598472
1.251055682 -0.1782351595
1.256055682 -0.1741597757
1.261055682 -0.1699545485
1.266055682 -0.1656424993
1.271055682 -0.1612483547
1.276055682 -0.1567975022
1.281055682 -0.1523157729
1.286055682 -0.1478279977
1.291055682 -0.1433571255
1.296055682 -0.1389242027
1.301055682 -0.134547918
1.306055682 -0.1302437884
1.311055682 -0.1260244278
1.316055682 -0.1218996031
1.321055682 -0.1178762857
1.326055682 -0.1139588684
1.331055682 -0.1101495376
1.336055682 -0.1064486447
1.341055682 -0.1028550672
1.346055682 -0.09936652487
1.351055682 -0.09597989751
1.356055682 -0.09269146426
1.361055682 -0.08949714356
1.366055682 -0.08639261392
1.371055682 -0.08337352955
1.376055682 -0.08043511567
1.381055682 -0.0775733199
1.386055682 -0.07478426175
1.391055682 -0.07206415449
1.396055682 -0.06940934555
1.401055682 -0.06681663637
1.406055682 -0.06428268103
1.411055682 -0.06180427884
1.416055682 -0.05937855398
1.421055682 -0.05700295615
1.426055682 -0.05467517767
1.431055682 -0.05239309884
1.436055682 -0.05015477564
1.441055682 -0.04795844425
1.446055682 -0.04580236456
1.451055682 -0.04368519495
1.456055682 -0.04160572079
1.461055682 -0.039562828
1.466055682 -0.03755558819
1.471055682 -0.03558310163
1.476055682 -0.03364455003
1.481055682 -0.03173923591
1.486055682 -0.02986659477
1.491055682 -0.02802617175
1.496055682 -0.02621758163
1.501055682 -0.02444052093
1.506055682 -0.02269475565
1.511055682 -0.02098011031
1.516055682 -0.0192964689
1.521055682 -0.01764376667
1.526055682 -0.01602198759
1.531055682 -0.01443116788
1.536055682 -0.01287138633
1.541055682 -0.01134276155
1.546055682 -0.009845447269
1.551055682 -0.008379627914
1.556055682 -0.006945513853
1.561055682 -0.005543341258
1.566055682 -0.004173368474
1.571055682 -0.002835875471
1.576055682 -0.001531159257
1.581055682 -0.0002595720151
1.586055682 0.000978565923
1.591055682 0.002182925718
1.596055682 0.003353163534
1.601055682 0.00448890996
1.606055682 0.005589782564
1.611055682 0.006655383232
1.616055682 0.007685307918
1.621055682 0.00867913561
1.626055682 0.009636440033
1.631055682 0.01055677405
1.636055682 0.01143969087
1.641055682 0.01228471337
1.646055682 0.01309134649
1.651055682 0.01385910415
1.656055682 0.01458746911
1.661055682 0.0152758983
1.666055682 0.01592386
1.671055682 0.01653076935
1.676055682 0.01709602598
1.681055682 0.01761902019
1.686055682 0.01809913622
1.691055682 0.0185357239
1.696055682 0.01892809919
1.701055682 0.01927556726
1.706055682 0.01957742567
1.711055682 0.01983295623
1.716055682 0.02004142526
1.721055682 0.02020213089
1.726055682 0.02031432138
1.731055682 0.02037722398
1.736055682 0.02039008489
1.741055682 0.0203522214
1.746055682 0.0202629479
1.751055682 0.02012167197
1.756055682 0.0199278507
1.761055682 0.01968100821
1.766055682 0.01938073894
1.771055682 0.0190267206
1.776055682 0.01861874095
1.781055682 0.01815672275
1.786055682 0.01764073679
1.791055682 0.01707100717
1.796055682 0.01644791843
1.801055682 0.01577202803
1.806055682 0.01504407981
1.811055682 0.01426501236
1.816055682 0.01343596
1.821055682 0.01255813933
1.826055682 0.01163307704
1.831055682 0.01066252475
1.836055682 0.00964839904
1.841055682 0.008592761954
1.846055682 0.007497813535
1.851055682 0.006365881794
1.856055682 0.005199408104
1.861055682 0.004000927348
1.866055682 0.002773045616
1.871055682 0.001518417551
1.876055682 0.0002397249779
1.881055682 -0.001060343938
1.886055682 -0.002379114683
1.891055682 -0.003713945727
1.896055682 -0.005062245739
1.901055682 -0.006421489501
1.906055682 -0.007789231204
1.911055682 -0.00916311712
1.916055682 -0.01054089453
1.921055682 -0.01192042142
1.926055682 -0.01329966983
1.931055682 -0.01467673513
1.936055682 -0.01604983027
1.941055682 -0.01741730321
1.946055682 -0.01877760671
1.951055682 -0.02012922262
1.956055682 -0.02147094023
1.961055682 -0.02280164233
1.966055682 -0.02412029456
1.971055682 -0.02542595807
1.976055682 -0.02671785338
1.981055682 -0.0279952179
1.986055682 -0.02925736946
1.991055682 -0.0305037437
1.996055682 -0.03173388564
2.001055682 -0.03294742779
2.006055682 -0.03414407697
2.011055682 -0.03532360861
2.016055682 -0.03648586415
2.021055682 -0.03763074668
2.026055682 -0.0387582162
2.031055682 -0.03986828398
2.036055682 -0.04096100862
2.041055682 -0.04203649079
2.046055682 -0.04309487004
2.051055682 -0.04413631907
2.056055682 -0.04516104197
2.061055682 -0.04616926719
2.066055682 -0.04716124893
2.071055682 -0.04813725577
2.076055682 -0.04909760479
2.081055682 -0.05004259256
2.086055682 -0.05097250951
2.091055682 -0.051887666
2.096055682 -0.05278839357
2.101055682 -0.05367499515
2.106055682 -0.05454778718
2.111055682 -0.05540710975
2.116055682 -0.0562533388
2.121055682 -0.05708673758
2.126055682 -0.05790761649
2.131055682 -0.0587162292
2.136055682 -0.05951287445
2.141055682 -0.0602978427
2.146055682 -0.06107144759
2.151055682 -0.06183389474
2.156055682 -0.06258538726
2.161055682 -0.06332613964
2.166055682 -0.0640563741
2.171055682 -0.06477627689
2.176055682 -0.06548600096
2.181055682 -0.06618569192
2.186055682 -0.06687548542
2.191055682 -0.06755549929
2.196055682 -0.06822583122
2.201055682 -0.06888655601
2.206055682 -0.06953773734
2.211055682 -0.0701794195
2.216055682 -0.07081162503
2.221055682 -0.07143435544
2.226055682 -0.07204759288
2.231055682 -0.07265130138
2.236055682 -0.07324542693
2.241055682 -0.07382989719
2.246055682 -0.07440462151
2.251055682 -0.07496949129
2.256055682 -0.07552438007
2.261055682 -0.07606914373
2.266055682 -0.07660362065
2.271055682 -0.07712763188
2.276055682 -0.07764098131
2.281055682 -0.07814345581
2.286055682 -0.0786348254
2.291055682 -0.07911484334
2.296055682 -0.07958324634
2.301055682 -0.08003975461
2.306055682 -0.08048407201
2.311055682 -0.08091588614
2.316055682 -0.08133486843
2.321055682 -0.08174067424
2.326055682 -0.08213294293
2.331055682 -0.08251129797
2.336055682 -0.08287534699
2.341055682 -0.08322468192
2.346055682 -0.08355887907
2.351055682 -0.08387749925
2.356055682 -0.08418008798
2.361055682 -0.08446617555
2.366055682 -0.08473527742
2.371055682 -0.08498689427
2.376055682 -0.08522051262
2.381055682 -0.08543560483
2.386055682 -0.08563163008
2.391055682 -0.08580803425
2.396055682 -0.08596425155
2.401055682 -0.08609964616
2.406055682 -0.08621365528
2.411055682 -0.08630570783
2.416055682 -0.08637520414
2.421055682 -0.08642153588
2.426055682 -0.08644408551
2.431055682 -0.08644223149
2.436055682 -0.08641534975
2.441055682 -0.08636281713
2.446055682 -0.08628401234
2.451055682 -0.08617831943
2.456055682 -0.08604512927
2.461055682 -0.08588384452
2.466055682 -0.0856938793
2.471055682 -0.08547466872
2.476055682 -0.08522566127
2.481055682 -0.08494634308
2.486055682 -0.08463620343
2.491055682 -0.08429481171
2.496055682 -0.08392177614
2.501055682 -0.0835166639
2.506055682 -0.08307908681
2.511055682 -0.08260875171
2.516055682 -0.08210543796
2.521055682 -0.08156898041
2.526055682 -0.0809992725
2.531055682 -0.08039627
2.536055682 -0.07975998745
2.541055682 -0.07909051414
2.546055682 -0.07838802175
2.551055682 -0.0776527666
2.556055682 -0.07688508935
2.561055682 -0.07608541549
2.566055682 -0.07525425653
2.571055682 -0.07439221167
2.576055682 -0.07349996786
2.581055682 -0.07257829916
2.586055682 -0.07162806493
2.591055682 -0.07065020814
2.596055682 -0.06964575211
2.601055682 -0.0686157972
2.606055682 -0.06756151551
2.611055682 -0.06648414654
2.616055682 -0.06538498994
2.621055682 -0.06426540087
2.626055682 -0.06312677974
2.631055682 -0.06197056924
2.636055682 -0.06079823822
2.641055682 -0.05961128727
2.646055682 -0.05841136809
2.651055682 -0.05719993208
2.656055682 -0.05597841433
2.661055682 -0.05474830596
2.666055682 -0.05351107503
2.671055682 -0.05226817371
2.676055682 -0.05102101743
2.681055682 -0.04977097041
2.686055682 -0.04851937938
2.691055682 -0.04726747503
2.696055682 -0.0460164513
2.701055682 -0.04476757576
2.706055682 -0.04352189416
2.711055682 -0.04228036306
2.716055682 -0.04104388375
2.721055682 -0.0398134026
2.726055682 -0.0385897902
2.731055682 -0.03737373451
2.736055682 -0.03616588335
2.741055682 -0.03496679448
2.746055682 -0.03377704746
2.751055682 -0.03259709743
2.756055682 -0.03142727039
2.761055682 -0.03026786805
2.766055682 -0.02911924801
2.771055682 -0.02798169816
2.776055682 -0.02685540961
2.781055682 -0.02574052062
2.786055682 -0.02463704343
2.791055682 -0.02354503109
2.796055682 -0.02246452895
2.801055682 -0.02139554954
2.806055682 -0.02033807293
2.811055682 -0.01929205425
2.816055682 -0.01825743029
2.821055682 -0.01723412357
2.826055682 -0.01622205368
2.831055682 -0.01522112085
2.836055682 -0.01423121736
2.841055682 -0.01325223316
2.846055682 -0.01228406021
2.851055682 -0.01132658493
2.856055682 -0.01037971096
2.861055682 -0.009443349
2.866055682 -0.008517408949
2.871055682 -0.007601809961
2.876055682 -0.006696479281
2.881055682 -0.005801353911
2.886055682 -0.004916381324
2.891055682 -0.004041521044
2.896055682 -0.003176744545
2.901055682 -0.002322035997
2.906055682 -0.001477392082
2.911055682 -0.0006428226182
2.916055682 0.0001816497981
2.921055682 0.0009959893846
2.926055682 0.00180014776
2.931055682 0.002594063616
2.936055682 0.003377663523
2.941055682 0.00415086158
2.946055682 0.004913560504
2.951055682 0.005665651117
2.956055682 0.006407013849
2.961055682 0.007137517805
2.966055682 0.007857022955
2.971055682 0.008565378354
2.976055682 0.009262425583
2.981055682 0.009947995241
2.986055682 0.01062191289
2.991055682 0.01128399194
2.996055682 0.01193404486
3.001055682 0.01257186823
3.006055682 0.01319726575
3.011055682 0.01381001521
3.016055682 0.0144099194
3.021055682 0.01499672948
3.026055682 0.01556662746
3.031055682 0.01612230316
3.036055682 0.01666396009
3.041055682 0.01719413785
3.046055682 0.01771134445
3.051055682 0.01821444691
3.056055682 0.01870288892
3.061055682 0.0191763618
3.066055682 0.01963462049
3.071055682 0.02007742589
3.076055682 0.02050453511
3.081055682 0.02091570257
3.086055682 0.02131070284
3.091055682 0.02168928544
3.096055682 0.02205119313
3.101055682 0.02239617643
3.106055682 0.0227239945
3.111055682 0.02303441139
3.116055682 0.02332719438
3.121055682 0.02360211454
3.126055682 0.02385894781
3.131055682 0.02409747589
3.136055682 0.02431748694
3.141055682 0.02451877637
3.146055682 0.02470114758
3.151055682 0.02486441281
3.156055682 0.02500839395
3.161055682 0.02513292344
3.166055682 0.02523784521
3.171055682 0.02532301554
3.176055682 0.02538830405
3.181055682 0.02543359456
3.186055682 0.02545878613
3.191055682 0.02546379388
3.196055682 0.02544854999
3.201055682 0.0254130045
3.206055682 0.02535712624
3.211055682 0.02528090354
3.216055682 0.02518434513
3.221055682 0.02506748054
3.226055682 0.02493036971
3.231055682 0.0247730782
3.236055682 0.02459570474
3.241055682 0.02439837069
3.246055682 0.02418121997
3.251055682 0.0239444173
3.256055682 0.02368815056
3.261055682 0.02341263009
3.266055682 0.02311809013
3.271055682 0.02280478581
3.276055682 0.02247299658
3.281055682 0.02212301863
3.286055682 0.02175517627
3.291055682 0.02136979949
3.296055682 0.02096724965
3.301055682 0.02054791978
3.306055682 0.02011219861
3.311055682 0.01966046235
3.316055682 0.01919313217
3.321055682 0.01871066407
3.326055682 0.01821350456
3.331055682 0.01770207395
3.336055682 0.01717682617
3.341055682 0.01663824425
3.346055682 0.01608682015
3.351055682 0.01552299688
3.356055682 0.0149472766
3.361055682 0.01436010062
3.366055682 0.01376195327
3.371055682 0.01315331945
3.376055682 0.01253467645
3.381055682 0.01190648946
3.386055682 0.01126919439
3.391055682 0.01062324134
3.396055682 0.009969076073
3.401055682 0.009307146297
3.406055682 0.008637893224
3.411055682 0.00796173662
3.416055682 0.007279059851
3.421055682 0.006590240346
3.426055682 0.005895653152
3.431055682 0.005195721253
3.436055682 0.004490799447
3.441055682 0.003781219034
3.446055682 0.003067310506
3.451055682 0.002349402978
3.456055682 0.001627817215
3.461055682 0.0009028621146
3.466055682 0.0001748111287
3.471055682 -0.0005560430043
3.476055682 -0.001289409149
3.481055682 -0.002025012942
3.486055682 -0.002762595977
3.491055682 -0.003501910087
3.496055682 -0.004242714174
3.501055682 -0.004984773469
3.506055682 -0.005727859594
3.511055682 -0.006471750231
3.516055682 -0.007216228564
3.521055682 -0.007961082565
3.526055682 -0.008706104445
3.531055682 -0.009451090056
3.536055682 -0.0101958384
3.541055682 -0.010940151
3.546055682 -0.01168383145
3.551055682 -0.01242668476
3.556055682 -0.01316851712
3.561055682 -0.01390913509
3.566055682 -0.01464834557
3.571055682 -0.01538595481
3.576055682 -0.01612176879
3.581055682 -0.01685557098
3.586055682 -0.0175871714
3.591055682 -0.01831637733
3.596055682 -0.01904299228
3.601055682 -0.01976681605
3.606055682 -0.02048764187
3.611055682 -0.02120526333
3.616055682 -0.02191946651
3.621055682 -0.02263004028
3.626055682 -0.02333676278
3.631055682 -0.02403941849
3.636055682 -0.0247377758
3.641055682 -0.02543161606
3.646055682 -0.02612069488
3.651055682 -0.02680479382
3.656055682 -0.02748219036
3.661055682 -0.02815376079
3.666055682 -0.02881942218
3.671055682 -0.02948015022
3.676055682 -0.03013517203
3.681055682 -0.0307838561
3.686055682 -0.03142581175
3.691055682 -0.03206074982
3.696055682 -0.03268840424
3.701055682 -0.03330850771
3.706055682 -0.03392081211
3.711055682 -0.03452503744
3.716055682 -0.03512089069
3.721055682 -0.03570808119
3.726055682 -0.03628632128
3.731055682 -0.03685532256
3.736055682 -0.03741479401
3.741055682 -0.03796444185
3.746055682 -0.03850397004
3.751055682 -0.0390330806
3.756055682 -0.03955147399
3.761055682 -0.04005884919
3.766055682 -0.04055490393
3.771055682 -0.04103933488
3.776055682 -0.04151183788
3.781055682 -0.04197210826
3.786055682 -0.042419841
3.791055682 -0.04285473107
3.796055682 -0.0432764737
3.801055682 -0.04368476466
3.806055682 -0.04407930062
3.811055682 -0.04445977944
3.816055682 -0.04482590056
3.821055682 -0.04517736535
3.826055682 -0.04551387754
3.831055682 -0.04583514361
3.836055682 -0.04614087327
3.841055682 -0.04643077991
3.846055682 -0.0467045811
3.851055682 -0.04696199916
3.856055682 -0.04720276168
3.861055682 -0.04742660214
3.866055682 -0.04763326054
3.871055682 -0.04782248406
3.876055682 -0.04799402772
3.881055682 -0.04814765519
3.886055682 -0.04828313948
3.891055682 -0.04840026377
3.896055682 -0.04849882222
3.901055682 -0.04857862084
3.906055682 -0.04863947838
3.911055682 -0.04868122719
3.916055682 -0.04870371422
3.921055682 -0.04870680187
3.926055682 -0.04869036904
3.931055682 -0.04865431199
3.936055682 -0.04859854535
3.941055682 -0.04852300304
3.946055682 -0.0484276392
3.951055682 -0.04831242908
3.956055682 -0.04817736992
3.961055682 -0.0480224817
3.966055682 -0.04784780808
3.971055682 -0.04765341673
3.976055682 -0.0474394007
3.981055682 -0.04720589494
3.986055682 -0.04695303878
3.991055682 -0.04668100146
3.996055682 -0.04638997589
4.001055682 -0.04608018749
4.006055682 -0.04575188116
4.011055682 -0.04540533905
4.016055682 -0.04504085191
4.021055682 -0.04465876548
4.026055682 -0.04425944314
4.031055682 -0.04384323267
4.036055682 -0.04341052069
4.041055682 -0.0429617511
4.046055682 -0.04249736171
4.051055682 -0.0420178354
4.056055682 -0.04152366926
4.061055682 -0.04101533585
4.066055682 -0.04049333565
4.071055682 -0.03995824226
4.076055682 -0.03941061395
4.081055682 -0.03885096922
4.086055682 -0.03827984818
4.091055682 -0.03769785761
4.096055682 -0.03710559958
4.101055682 -0.03650364418
4.106055682 -0.03589258492
4.111055682 -0.03527300853
4.116055682 -0.03464548151
4.121055682 -0.03401059293
4.126055682 -0.03336892793
4.131055682 -0.03272104884
4.136055682 -0.03206750951
4.141055682 -0.03140885626
4.146055682 -0.03074562677
4.151055682 -0.03007834931
4.156055682 -0.02940753856
4.161055682 -0.02873369462
4.166055682 -0.02805730292
4.171055682 -0.02737879566
4.176055682 -0.02669863677
4.181055682 -0.02601728698
4.186055682 -0.02533517901
4.191055682 -0.0246527176
4.196055682 -0.02397028691
4.201055682 -0.02328825454
4.206055682 -0.02260697202
4.211055682 -0.02192677425
4.216055682 -0.02124797932
4.221055682 -0.02057088883
4.226055682 -0.01989578846
4.231055682 -0.01922294847
4.236055682 -0.01855262423
4.241055682 -0.0178850568
4.246055682 -0.0172204736
4.251055682 -0.01655908908
4.256055682 -0.01590110538
4.261055682 -0.01524671308
4.266055682 -0.01459609193
4.271055682 -0.01394941158
4.276055682 -0.01330683236
4.281055682 -0.012668506
4.286055682 -0.01203457635
4.291055682 -0.01140518014
4.296055682 -0.01078044768
4.301055682 -0.01016050355
4.306055682 -0.009545467279
4.311055682 -0.008935453944
4.316055682 -0.008330574869
4.321055682 -0.007730938108
4.326055682 -0.007136649141
4.331055682 -0.006547811187
4.336055682 -0.005964526035
4.341055682 -0.005386893935
4.346055682 -0.00481502547
4.351055682 -0.004249015782
4.356055682 -0.00368896213
4.361055682 -0.003134961481
4.366055682 -0.002587111318
4.371055682 -0.002045515986
4.376055682 -0.001510273978
4.381055682 -0.0009814932457
4.386055682 -0.0004592719746
4.391055682 5.627482792e-05
4.396055682 0.0005650409394
4.401055682 0.00106692882
4.406055682 0.001561817503
4.411055682 0.002049595229
4.416055682 0.002530143962
4.421055682 0.003003347682
4.426055682 0.003469085292
4.431055682 0.003927241105
4.436055682 0.004377688403
4.441055682 0.004820310927
4.446055682 0.005254984173
4.451055682 0.005681567676
4.456055682 0.006099933162
4.461055682 0.006509962002
4.466055682 0.006911519516
4.471055682 0.007304472678
4.476055682 0.007688695256
4.481055682 0.008064049804
4.486055682 0.008430400428
4.491055682 0.008787614917
4.496055682 0.009135561633
4.501055682 0.009474113079
4.506055682 0.009803127875
4.511055682 0.01012247549
4.516055682 0.01043202101
4.521055682 0.01073163733
4.526055682 0.01102119593
4.531055682 0.01130055793
4.536055682 0.01156959858
4.541055682 0.01182819576
4.546055682 0.01207622736
4.551055682 0.01231357736
4.556055682 0.01254012285
4.561055682 0.01275574818
4.566055682 0.01296033898
4.571055682 0.01315378452
4.576055682 0.01333598466
4.581055682 0.01350683676
4.586055682 0.01366624123
4.591055682 0.01381410772
4.596055682 0.01395034016
4.601055682 0.0140748577
4.606055682 0.01418758549
4.611055682 0.01428845174
4.616055682 0.01437738961
4.621055682 0.01445433102
4.626055682 0.01451922111
4.631055682 0.01457201475
4.636055682 0.01461266492
4.641055682 0.01464114125
4.646055682 0.01465741199
4.651055682 0.01466145772
4.656055682 0.01465326822
4.661055682 0.01463283666
4.666055682 0.01460016723
4.671055682 0.01455526385
4.676055682 0.01449814863
4.681055682 0.01442884673
4.686055682 0.01434739418
4.691055682 0.01425383783
4.696055682 0.01414822746
4.701055682 0.01403062677
4.706055682 0.01390109715
4.711055682 0.01375972163
4.716055682 0.0136065865
4.721055682 0.01344178391
4.726055682 0.01326542192
4.731055682 0.01307760568
4.736055682 0.01287846322
4.741055682 0.01266811344
4.746055682 0.01244668442
4.751055682 0.01221432282
4.756055682 0.0119711686
4.761055682 0.01171739368
4.766055682 0.01145315703
4.771055682 0.01117861965
4.776055682 0.01089395867
4.781055682 0.01059934263
4.786055682 0.01029497576
4.791055682 0.009981045467
4.796055682 0.00965773696
4.801055682 0.009325252429
4.806055682 0.008983780014
4.811055682 0.008633548835
4.816055682 0.008274763815
4.821055682 0.007907623825
4.826055682 0.007532350337
4.831055682 0.007149136999
4.836055682 0.006758220756
4.841055682 0.006359832134
4.846055682 0.005954176353
4.851055682 0.005541484595
4.856055682 0.005121980187
4.861055682 0.004695867619
4.866055682 0.004263373416
4.871055682 0.003824719538
4.876055682 0.003380118555
4.881055682 0.002929799251
4.886055682 0.002473974534
4.891055682 0.002012849195
4.896055682 0.001546652593
4.901055682 0.001075590777
4.906055682 0.0005998645383
4.911055682 0.0001196971886
4.916055682 -0.0003646914541
4.921055682 -0.0008530921551
4.926055682 -0.001345308644
4.931055682 -0.001841128532
4.936055682 -0.002340344572
4.941055682 -0.002842755947
4.946055682 -0.003348144993
4.951055682 -0.003856319428
4.956055682 -0.004367097516
4.961055682 -0.004880271492
4.966055682 -0.005395636365
4.971055682 -0.005912987974
4.976055682 -0.006432133239
4.981055682 -0.006952882997
4.986055682 -0.007475043774
4.991055682 -0.007998420611
4.996055682 -0.008522812081
5 -0.008937079896


==> Image/data/delta_z2.dat <==
0 0.02
2.347173098e-07 0.02
4.694346196e-07 0.02000000001
7.041519294e-07 0.02000000001
2.265966379e-06 0.02000000011
3.827780828e-06 0.02000000032
5.389595278e-06 0.02000000062
6.951409728e-06 0.02000000102
2.015379528e-05 0.02000000801
3.335618084e-05 0.02000002098
4.655856639e-05 0.02000003907
5.976095195e-05 0.02000006148
0.000118417909 0.02000019674
0.000177074866 0.02000035332
0.000235731823 0.02000049753
0.00029438878 0.02000061138
0.000353045737 0.02000068721
0.0004153637338 0.02000072476
0.0004776817306 0.02000072092
0.0005399997274 0.02000068191
0.0006023177241 0.02000061584
0.0006646357209 0.02000053155
0.000758668262 0.0200003892
0.000852700803 0.02000025344
0.000946733344 0.02000014884
0.001040765885 0.02000009536
0.001134798426 0.0200001081
0.00127757528 0.0200002756
0.001420352133 0.020000642
0.001563128987 0.02000121503
0.00170590584 0.02000199054
0.001848682694 0.02000295678
0.002094449519 0.02000501663
0.002340216343 0.02000749674
0.002585983168 0.02001029353
0.002831749993 0.02001330625
0.003077516818 0.02001644512
0.003479166562 0.02002166032
0.003880816307 0.02002675286
0.004282466051 0.02003153667
0.004684115795 0.02003589578
0.005085765539 0.02003976741
0.005694867655 0.0200446718
0.006303969771 0.02004842288
0.006913071886 0.02005112851
0.007522174002 0.02005295133
0.008131276117 0.02005407288
0.009070792025 0.0200548413
0.01001030793 0.0200549903
0.01094982384 0.02005508047
0.01188933975 0.02005559182
0.01282885565 0.02005692255
0.01462490567 0.02006281728
0.01642095568 0.02007457462
0.01821700569 0.02009336353
0.0200130557 0.02011989633
0.02180910571 0.0201545951
0.02423056838 0.02021468457
0.02665203104 0.02029030032
0.0290734937 0.02038139093
0.03149495637 0.02048768239
0.03391641903 0.02060876915
0.0383442717 0.02086676176
0.04277212436 0.02116918789
0.04719997703 0.02151229485
0.05162782969 0.02189211251
0.05605568235 0.02230461748
0.06105568235 0.02280471892
0.06605568235 0.02333576064
0.07105568235 0.02389221261
0.07605568235 0.02446868772
0.08105568235 0.02505995589
0.08605568235 0.02566095127
0.09105568235 0.02626677229
0.09605568235 0.02687267772
0.1010556824 0.02747407247
0.1060556824 0.0280665242
0.1110556824 0.02864574641
0.1160556824 0.02920758625
0.1210556824 0.02974802932
0.1260556824 0.03026318982
0.1310556824 0.03074931636
0.1360556824 0.03120277276
0.1410556824 0.03162003208
0.1460556824 0.03199766917
0.1510556824 0.03233236188
0.1560556824 0.03262090422
0.1610556824 0.03286020683
0.1660556824 0.03304727205
0.1710556824 0.03317916225
0.1760556824 0.03325304359
0.1810556824 0.03326619692
0.1860556824 0.03321599891
0.1910556824 0.03309991081
0.1960556824 0.03291548051
0.2010556824 0.03266034671
0.2060556824 0.03233223963
0.2110556824 0.03192898039
0.2160556824 0.0314484811
0.2210556824 0.03088874245
0.2260556824 0.0302478599
0.2310556824 0.02952402193
0.2360556824 0.02871550579
0.2410556824 0.02782067505
0.2460556824 0.02683797968
0.2510556824 0.02576595769
0.2560556824 0.02460322374
0.2610556824 0.02334846882
0.2660556824 0.0220004801
0.2710556824 0.02055811402
0.2760556824 0.01902028159
0.2810556824 0.01738595364
0.2860556824 0.01565414865
0.2910556824 0.01382397734
0.2960556824 0.01189460952
0.3010556824 0.009865233487
0.3060556824 0.007735064792
0.3110556824 0.005503375074
0.3160556824 0.003169474734
0.3210556824 0.0007327143039
0.3260556824 -0.001807507263
0.3310556824 -0.004451744449
0.3360556824 -0.007200504008
0.3410556824 -0.01005423585
0.3460556824 -0.01301332248
0.3510556824 -0.01607806935
0.3560556824 -0.01924869385
0.3610556824 -0.02252531147
0.3660556824 -0.02590792008
0.3710556824 -0.02939638332
0.3760556824 -0.03299041417
0.3810556824 -0.03668955666
0.3860556824 -0.04049316939
0.3910556824 -0.04440040396
0.3960556824 -0.04841019544
0.4010556824 -0.05252122608
0.4060556824 -0.0567319609
0.4110556824 -0.06104049424
0.4160556824 -0.06544447367
0.4210556824 -0.06994161667
0.4260556824 -0.07452931743
0.4310556824 -0.07920461978
0.4360556824 -0.08396450149
0.4410556824 -0.08880530359
0.4460556824 -0.09372295259
0.4510556824 -0.09871314815
0.4560556824 -0.1037713487
0.4610556824 -0.1088927665
0.4660556824 -0.1140722964
0.4710556824 -0.119304632
0.4760556824 -0.1245841027
0.4810556824 -0.1299042026
0.4860556824 -0.13525924
0.4910556824 -0.140643307
0.4960556824 -0.1460501866
0.5010556824 -0.1514740156
0.5060556824 -0.1569081108
0.5110556824 -0.1623455089
0.5160556824 -0.1677793646
0.5210556824 -0.1732029248
0.5260556824 -0.1786094021
0.5310556824 -0.1839919836
0.5360556824 -0.1893439489
0.5410556824 -0.1946587582
0.5460556824 -0.1999299156
0.5510556824 -0.205150975
0.5560556824 -0.2103149808
0.5610556824 -0.2154161309
0.5660556824 -0.2204487148
0.5710556824 -0.2254070963
0.5760556824 -0.2302857941
0.5810556824 -0.2350795402
0.5860556824 -0.2397836818
0.5910556824 -0.2443933403
0.5960556824 -0.2489037855
0.6010556824 -0.2533107142
0.6060556824 -0.2576102459
0.6110556824 -0.2617988651
0.6160556824 -0.2658733327
0.6210556824 -0.2698307095
0.6260556824 -0.273668197
0.6310556824 -0.2773837909
0.6360556824 -0.2809757484
0.6410556824 -0.2844425655
0.6460556824 -0.2877831084
0.6510556824 -0.2909964635
0.6560556824 -0.294082056
0.6610556824 -0.2970397314
0.6660556824 -0.29986973
0.6710556824 -0.3025726496
0.6760556824 -0.305149423
0.6810556824 -0.3076013299
0.6860556824 -0.3099299868
0.6910556824 -0.312137354
0.6960556824 -0.314225712
0.7010556824 -0.3161976824
0.7060556824 -0.3180561814
0.7110556824 -0.3198044755
0.7160556824 -0.3214465136
0.7210556824 -0.3229859975
0.7260556824 -0.3244268602
0.7310556824 -0.325773452
0.7360556824 -0.3270304001
0.7410556824 -0.3282027148
0.7460556824 -0.3292956185
0.7510556824 -0.3303145611
0.7560556824 -0.3312651486
0.7610556824 -0.3321531897
0.7660556824 -0.3329847279
0.7710556824 -0.3337660085
0.7760556824 -0.3345028943
0.7810556824 -0.3352020378
0.7860556824 -0.3358704002
0.7910556824 -0.3365150047
0.7960556824 -0.3371429155
0.8010556824 -0.337761913
0.8060556824 -0.3383787927
0.8110556824 -0.3390005185
0.8160556824 -0.3396342713
0.8210556824 -0.3402873708
0.8260556824 -0.3409671958
0.8310556824 -0.3416805124
0.8360556824 -0.3424348143
0.8410556824 -0.3432377848
0.8460556824 -0.3440969226
0.8510556824 -0.3450195172
0.8560556824 -0.3460127345
0.8610556824 -0.3470836455
0.8660556824 -0.3482392364
0.8710556824 -0.3494870818
0.8760556824 -0.3508335498
0.8810556824 -0.3522849497
0.8860556824 -0.3538475869
0.8910556824 -0.3555276547
0.8960556824 -0.357330689
0.9010556824 -0.3592626202
0.9060556824 -0.3613293092
0.9110556824 -0.3635362808
0.9160556824 -0.3658886901
0.9210556824 -0.3683919232
0.9260556824 -0.3710503371
0.9310556824 -0.3738680907
0.9360556824 -0.3768492606
0.9410556824 -0.3799977092
0.9460556824 -0.3833170392
0.9510556824 -0.3868103127
0.9560556824 -0.3904806797
0.9610556824 -0.3943311823
0.9660556824 -0.3983645793
0.9710556824 -0.4025833239
0.9760556824 -0.4069896235
0.9810556824 -0.4115854783
0.9860556824 -0.4163726977
0.9910556824 -0.4213528862
0.9960556824 -0.4265274626
1.001055682 -0.4318976266
1.006055682 -0.4374643399
1.011055682 -0.443228375
1.016055682 -0.4491902938
1.021055682 -0.4553503749
1.026055682 -0.4617085732
1.031055682 -0.468264485
1.036055682 -0.4750172961
1.041055682 -0.4819657139
1.046055682 -0.4891078935
1.051055682 -0.4964413601
1.056055682 -0.5039629251
1.061055682 -0.5116685989
1.066055682 -0.5195535001
1.071055682 -0.527611765
1.076055682 -0.5358364583
1.081055682 -0.5442194881
1.086055682 -0.5527515248
1.091055682 -0.5614219285
1.096055682 -0.570218683
1.101055682 -0.5791283457
1.106055682 -0.5881359986
1.111055682 -0.5972252348
1.116055682 -0.6063781158
1.121055682 -0.6155752398
1.126055682 -0.6247956203
1.131055682 -0.6340170591
1.136055682 -0.6432136596
1.141055682 -0.652360901
1.146055682 -0.6614332161
1.151055682 -0.6704037103
1.156055682 -0.6792444863
1.161055682 -0.6879269721
1.166055682 -0.6964221863
1.171055682 -0.7047037928
1.176055682 -0.7127424228
1.181055682 -0.7205081531
1.186055682 -0.7279729482
1.191055682 -0.7351111389
1.196055682 -0.7418992674
1.201055682 -0.7483163858
1.206055682 -0.754344691
1.211055682 -0.7599701264
1.216055682 -0.7651829057
1.221055682 -0.769978021
1.226055682 -0.7743556354
1.231055682 -0.7783211224
1.236055682 -0.7818853046
1.241055682 -0.7850645493
1.246055682 -0.7878805576
1.251055682 -0.7903598656
1.256055682 -0.792533157
1.261055682 -0.7944344315
1.266055682 -0.796100017
1.271055682 -0.7975675703
1.276055682 -0.7988749055
1.281055682 -0.8000592236
1.286055682 -0.8011563535
1.291055682 -0.8021990511
1.296055682 -0.8032164224
1.301055682 -0.8042342111
1.306055682 -0.805274476
1.311055682 -0.806355571
1.316055682 -0.8074922638
1.321055682 -0.8086957706
1.326055682 -0.8099739079
1.331055682 -0.8113314129
1.336055682 -0.8127703163
1.341055682 -0.814290325
1.346055682 -0.8158891743
1.351055682 -0.8175629905
1.356055682 -0.8193065802
1.361055682 -0.8211137657
1.366055682 -0.8229775526
1.371055682 -0.8248905228
1.376055682 -0.8268440155
1.381055682 -0.82883043
1.386055682 -0.830842129
1.391055682 -0.8328713526
1.396055682 -0.8349103927
1.401055682 -0.8369522784
1.406055682 -0.8389895642
1.411055682 -0.8410149557
1.416055682 -0.8430218249
1.421055682 -0.8450041498
1.426055682 -0.8469564338
1.431055682 -0.8488735613
1.436055682 -0.8507509295
1.441055682 -0.8525842899
1.446055682 -0.8543695152
1.451055682 -0.8561035784
1.456055682 -0.8577837813
1.461055682 -0.8594077037
1.466055682 -0.8609734626
1.471055682 -0.8624792892
1.476055682 -0.8639237984
1.481055682 -0.865305852
1.486055682 -0.866625018
1.491055682 -0.8678810521
1.496055682 -0.8690737168
1.501055682 -0.8702030686
1.506055682 -0.871269424
1.511055682 -0.8722733115
1.516055682 -0.8732154419
1.521055682 -0.8740966101
1.526055682 -0.8749178451
1.531055682 -0.8756803268
1.536055682 -0.8763853451
1.541055682 -0.8770342651
1.546055682 -0.8776285147
1.551055682 -0.8781695655
1.556055682 -0.8786589333
1.561055682 -0.879098152
1.566055682 -0.8794887688
1.571055682 -0.8798323144
1.576055682 -0.8801303111
1.581055682 -0.8803843751
1.586055682 -0.880595794
1.591055682 -0.8807658419
1.596055682 -0.8808958372
1.601055682 -0.8809869956
1.606055682 -0.881040462
1.611055682 -0.881057233
1.616055682 -0.8810382361
1.621055682 -0.8809842197
1.626055682 -0.8808958538
1.631055682 -0.8807735771
1.636055682 -0.8806178375
1.641055682 -0.8804288115
1.646055682 -0.8802062548
1.651055682 -0.8799500119
1.656055682 -0.8796596736
1.661055682 -0.8793343345
1.666055682 -0.8789731302
1.671055682 -0.8785749846
1.676055682 -0.8781383899
1.681055682 -0.8776613686
1.686055682 -0.877141973
1.691055682 -0.8765779453
1.696055682 -0.8759665512
1.701055682 -0.8753046837
1.706055682 -0.8745889424
1.711055682 -0.8738156026
1.716055682 -0.8729805713
1.721055682 -0.8720796976
1.726055682 -0.8711081542
1.731055682 -0.870060625
1.736055682 -0.8689314522
1.741055682 -0.8677148972
1.746055682 -0.8664043109
1.751055682 -0.8649934369
1.756055682 -0.8634756759
1.761055682 -0.8618441962
1.766055682 -0.8600919828
1.771055682 -0.8582118307
1.776055682 -0.8561964087
1.781055682 -0.8540383868
1.786055682 -0.8517305525
1.791055682 -0.8492658721
1.796055682 -0.8466375207
1.801055682 -0.8438389261
1.806055682 -0.8408638527
1.811055682 -0.8377065119
1.816055682 -0.8343616712
1.821055682 -0.8308250656
1.826055682 -0.8270925615
1.831055682 -0.8231605234
1.836055682 -0.8190261303
1.841055682 -0.8146874418
1.846055682 -0.8101433575
1.851055682 -0.8053935874
1.856055682 -0.8004386513
1.861055682 -0.795279884
1.866055682 -0.7899194269
1.871055682 -0.7843602047
1.876055682 -0.778605892
1.881055682 -0.7726608725
1.886055682 -0.766530192
1.891055682 -0.7602195062
1.896055682 -0.7537350241
1.901055682 -0.7470834485
1.906055682 -0.7402719158
1.911055682 -0.733307934
1.916055682 -0.726199323
1.921055682 -0.7189541531
1.926055682 -0.7115806904
1.931055682 -0.704087338
1.936055682 -0.6964825911
1.941055682 -0.6887749759
1.946055682 -0.6809730304
1.951055682 -0.6730860682
1.956055682 -0.6651220427
1.961055682 -0.6570889256
1.966055682 -0.6489947368
1.971055682 -0.64084741
1.976055682 -0.6326540711
1.981055682 -0.6244224169
1.986055682 -0.6161601383
1.991055682 -0.607874505
1.996055682 -0.5995723551
2.001055682 -0.591260204
2.006055682 -0.5829443012
2.011055682 -0.574630632
2.016055682 -0.566324901
2.021055682 -0.5580325228
2.026055682 -0.5497586194
2.031055682 -0.5415080224
2.036055682 -0.5332852739
2.041055682 -0.5250946294
2.046055682 -0.5169400588
2.051055682 -0.5088252519
2.056055682 -0.5007536192
2.061055682 -0.4927283018
2.066055682 -0.4847521676
2.071055682 -0.4768278314
2.076055682 -0.4689578413
2.081055682 -0.4611441662
2.086055682 -0.4533885723
2.091055682 -0.4456926906
2.096055682 -0.4380578756
2.101055682 -0.4304852816
2.106055682 -0.4229759285
2.111055682 -0.4155306005
2.116055682 -0.4081497792
2.121055682 -0.400833819
2.126055682 -0.3935828762
2.131055682 -0.3863969512
2.136055682 -0.3792758963
2.141055682 -0.3722193963
2.146055682 -0.3652268695
2.151055682 -0.3582976985
2.156055682 -0.3514311594
2.161055682 -0.3446263923
2.166055682 -0.3378822712
2.171055682 -0.3311975756
2.176055682 -0.324571049
2.181055682 -0.3180013474
2.186055682 -0.3114870189
2.191055682 -0.3050265143
2.196055682 -0.2986181999
2.201055682 -0.2922605205
2.206055682 -0.2859516807
2.211055682 -0.2796897665
2.216055682 -0.2734728397
2.221055682 -0.2672989505
2.226055682 -0.2611661222
2.231055682 -0.2550723426
2.236055682 -0.2490155672
2.241055682 -0.2429937281
2.246055682 -0.2370047417
2.251055682 -0.2310465149
2.256055682 -0.2251169506
2.261055682 -0.2192139538
2.266055682 -0.2133354373
2.271055682 -0.2074793276
2.276055682 -0.2016435705
2.281055682 -0.195826137
2.286055682 -0.190025029
2.291055682 -0.1842382845
2.296055682 -0.1784639837
2.301055682 -0.1727002542
2.306055682 -0.1669452764
2.311055682 -0.1611972894
2.316055682 -0.1554545958
2.321055682 -0.1497155676
2.326055682 -0.1439786512
2.331055682 -0.1382423726
2.336055682 -0.1325053429
2.341055682 -0.1267662634
2.346055682 -0.1210239301
2.351055682 -0.1152772398
2.356055682 -0.1095251939
2.361055682 -0.1037669039
2.366055682 -0.09800159545
2.371055682 -0.0922286143
2.376055682 -0.08644742777
2.381055682 -0.08065763388
2.386055682 -0.07485895736
2.391055682 -0.06905126653
2.396055682 -0.06323455468
2.401055682 -0.05740899617
2.406055682 -0.05157490919
2.411055682 -0.04573272322
2.416055682 -0.03988300438
2.421055682 -0.03402649299
2.426055682 -0.02816407992
2.431055682 -0.02229680931
2.436055682 -0.01642587349
2.441055682 -0.01055262083
2.446055682 -0.004678545008
2.451055682 0.001194706129
2.456055682 0.007065350164
2.461055682 0.01293144717
2.466055682 0.01879094664
2.471055682 0.02464162373
2.476055682 0.03048120268
2.481055682 0.03630716389
2.486055682 0.04211710383
2.491055682 0.04790811648
2.496055682 0.05367743212
2.501055682 0.05942245207
2.506055682 0.06514033581
2.511055682 0.07082811484
2.516055682 0.07648279821
2.521055682 0.08210139131
2.526055682 0.08768090571
2.531055682 0.0932186248
2.536055682 0.09871155659
2.541055682 0.1041566632
2.546055682 0.1095510408
2.551055682 0.1148919385
2.556055682 0.1201767312
2.561055682 0.1254029128
2.566055682 0.1305681114
2.571055682 0.1356701093
2.576055682 0.1407068607
2.581055682 0.145676506
2.586055682 0.1505773844
2.591055682 0.1554080442
2.596055682 0.1601672519
2.601055682 0.164853998
2.606055682 0.1694675027
2.611055682 0.174007217
2.616055682 0.1784728235
2.621055682 0.1828642317
2.626055682 0.1871815759
2.631055682 0.1914252029
2.636055682 0.1955956697
2.641055682 0.1996937191
2.646055682 0.2037203834
2.651055682 0.2076767757
2.656055682 0.2115640314
2.661055682 0.2153834685
2.666055682 0.2191365241
2.671055682 0.2228247745
2.676055682 0.2264498348
2.681055682 0.2300134154
2.686055682 0.2335172035
2.691055682 0.2369629848
2.696055682 0.2403524306
2.701055682 0.2436873983
2.706055682 0.2469695522
2.711055682 0.2502006669
2.716055682 0.2533822722
2.721055682 0.2565158239
2.726055682 0.2596028297
2.731055682 0.262644609
2.736055682 0.2656425049
2.741055682 0.2685977222
2.746055682 0.271511369
2.751055682 0.2743844631
2.756055682 0.2772179471
2.761055682 0.2800126705
2.766055682 0.2827692495
2.771055682 0.2854881706
2.776055682 0.288169886
2.781055682 0.2908150237
2.786055682 0.2934241131
2.791055682 0.29599753
2.796055682 0.2985355965
2.801055682 0.3010385907
2.806055682 0.3035067478
2.811055682 0.3059402698
2.816055682 0.3083393336
2.821055682 0.3107040983
2.826055682 0.3130346957
2.831055682 0.3153312575
2.836055682 0.3175939226
2.841055682 0.3198228378
2.846055682 0.3220181607
2.851055682 0.3241800834
2.856055682 0.3263087788
2.861055682 0.3284044509
2.866055682 0.3304673249
2.871055682 0.3324976504
2.876055682 0.3344956988
2.881055682 0.3364617699
2.886055682 0.3383961918
2.891055682 0.3402993226
2.896055682 0.3421715486
2.901055682 0.3440132851
2.906055682 0.3458249747
2.911055682 0.3476070871
2.916055682 0.3493601168
2.921055682 0.3510845829
2.926055682 0.352781026
2.931055682 0.354450007
2.936055682 0.3560921043
2.941055682 0.3577079121
2.946055682 0.3592980371
2.951055682 0.3608630966
2.956055682 0.3624037149
2.961055682 0.3639205215
2.966055682 0.3654141469
2.971055682 0.3668852211
2.976055682 0.3683343689
2.981055682 0.3697622086
2.986055682 0.3711693473
2.991055682 0.3725563799
2.996055682 0.3739238829
3.001055682 0.3752724162
3.006055682 0.3766025139
3.011055682 0.377914689
3.016055682 0.3792094213
3.021055682 0.3804871664
3.026055682 0.3817445176
3.031055682 0.3829857365
3.036055682 0.3842116448
3.041055682 0.3854250584
3.046055682 0.3866244691
3.051055682 0.3878089789
3.056055682 0.3889784343
3.061055682 0.3901329451
3.066055682 0.391272629
3.071055682 0.3923975388
3.076055682 0.3935076557
3.081055682 0.3946028945
3.086055682 0.3956831339
3.091055682 0.3967481742
3.096055682 0.397797743
3.101055682 0.3988315079
3.106055682 0.39984908
3.111055682 0.4008500129
3.116055682 0.4018338014
3.121055682 0.4027998817
3.126055682 0.4037476312
3.131055682 0.4046763695
3.136055682 0.4055853594
3.141055682 0.4064738081
3.146055682 0.4073408689
3.151055682 0.4081856427
3.156055682 0.40900718
3.161055682 0.4098044832
3.166055682 0.4105765088
3.171055682 0.4113221704
3.176055682 0.4120403415
3.181055682 0.4127298587
3.186055682 0.4133895251
3.191055682 0.4140181139
3.196055682 0.4146143721
3.201055682 0.415177025
3.206055682 0.4157047795
3.211055682 0.4161963299
3.216055682 0.4166503601
3.221055682 0.4170655515
3.226055682 0.4174404543
3.231055682 0.4177738109
3.236055682 0.4180643779
3.241055682 0.4183108928
3.246055682 0.418512102
3.251055682 0.418666763
3.256055682 0.4187736673
3.261055682 0.4188316287
3.266055682 0.4188395133
3.271055682 0.4187962068
3.276055682 0.4187006747
3.281055682 0.4185518802
3.286055682 0.4183489236
3.291055682 0.4180908256
3.296055682 0.4177766886
3.301055682 0.4174057877
3.306055682 0.4169774869
3.311055682 0.4164910977
3.316055682 0.4159460087
3.321055682 0.4153417755
3.326055682 0.414678039
3.331055682 0.4139543619
3.336055682 0.4131703796
3.341055682 0.412325879
3.346055682 0.4114207743
3.351055682 0.4104550433
3.356055682 0.4094287985
3.361055682 0.4083421151
3.366055682 0.4071951441
3.371055682 0.4059880776
3.376055682 0.4047211931
3.381055682 0.4033948742
3.386055682 0.4020095323
3.391055682 0.400565607
3.396055682 0.3990635769
3.401055682 0.3975040207
3.406055682 0.3958876329
3.411055682 0.3942151905
3.416055682 0.3924874611
3.421055682 0.3907052003
3.426055682 0.3888691476
3.431055682 0.386980275
3.436055682 0.3850395594
3.441055682 0.3830479566
3.446055682 0.3810064327
3.451055682 0.3789159801
3.456055682 0.3767776191
3.461055682 0.3745923944
3.466055682 0.3723612795
3.471055682 0.3700853721
3.476055682 0.3677658163
3.481055682 0.3654037439
3.486055682 0.3630002708
3.491055682 0.3605565105
3.496055682 0.35807358
3.501055682 0.3555525978
3.506055682 0.3529946801
3.511055682 0.350400938
3.516055682 0.3477724745
3.521055682 0.3451103837
3.526055682 0.342415748
3.531055682 0.339689637
3.536055682 0.3369331053
3.541055682 0.334147191
3.546055682 0.3313329144
3.551055682 0.3284912765
3.556055682 0.3256232573
3.561055682 0.3227298157
3.566055682 0.3198118867
3.571055682 0.3168703828
3.576055682 0.3139061901
3.581055682 0.3109202487
3.586055682 0.3079133523
3.591055682 0.3048862713
3.596055682 0.3018397793
3.601055682 0.2987746216
3.606055682 0.2956915329
3.611055682 0.2925912019
3.616055682 0.289474311
3.621055682 0.2863414875
3.626055682 0.2831933656
3.631055682 0.2800305077
3.636055682 0.2768535067
3.641055682 0.2736628529
3.646055682 0.2704591109
3.651055682 0.2672426844
3.656055682 0.2640109845
3.661055682 0.2607672832
3.666055682 0.2575124174
3.671055682 0.2542487587
3.676055682 0.2509755631
3.681055682 0.247692423
3.686055682 0.2443994055
3.691055682 0.2410967678
3.696055682 0.2377848019
3.701055682 0.2344637867
3.706055682 0.2311339621
3.711055682 0.2277955774
3.716055682 0.224448874
3.721055682 0.2210940741
3.726055682 0.2177313841
3.731055682 0.2143610007
3.736055682 0.2109831145
3.741055682 0.2075979112
3.746055682 0.204205573
3.751055682 0.20080628
3.756055682 0.1974002117
3.761055682 0.1939875484
3.766055682 0.1905684735
3.771055682 0.1871431743
3.776055682 0.1837118444
3.781055682 0.1802746847
3.786055682 0.1768319054
3.791055682 0.1733837273
3.796055682 0.1699303836
3.801055682 0.1664721209
3.806055682 0.1630092014
3.811055682 0.1595419038
3.816055682 0.1560705248
3.821055682 0.1525953805
3.826055682 0.1491168075
3.831055682 0.145635164
3.836055682 0.1421508313
3.841055682 0.1386642141
3.846055682 0.135175742
3.851055682 0.1316858698
3.856055682 0.1281950785
3.861055682 0.1247038754
3.866055682 0.1212127949
3.871055682 0.1177223986
3.876055682 0.1142332751
3.881055682 0.1107460403
3.886055682 0.1072613369
3.891055682 0.1037798344
3.896055682 0.1003022277
3.901055682 0.09682923724
3.906055682 0.09336160749
3.911055682 0.08990010597
3.916055682 0.08644552197
3.921055682 0.08299866499
3.926055682 0.0795603631
3.931055682 0.07613146101
3.936055682 0.07271281818
3.941055682 0.0693053064
3.946055682 0.06590980773
3.951055682 0.06252721158
3.956055682 0.05915841281
3.961055682 0.05580430764
3.966055682 0.05246579324
3.971055682 0.04914376037
3.976055682 0.04583909848
3.981055682 0.0425527713
3.986055682 0.0392855898
3.991055682 0.03603837299
3.996055682 0.03281192411
4.001055682 0.02960706953
4.006055682 0.02642456403
4.011055682 0.02326520843
4.016055682 0.02012965804
4.021055682 0.01701871782
4.026055682 0.01393306726
4.031055682 0.010873216
4.036055682 0.007839696939
4.041055682 0.004833125084
4.046055682 0.001853957865
4.051055682 -0.001097257855
4.056055682 -0.004020084001
4.061055682 -0.006914281609
4.066055682 -0.009779598265
4.071055682 -0.01261563457
4.076055682 -0.01542211671
4.081055682 -0.01819900535
4.086055682 -0.02094624644
4.091055682 -0.02366364334
4.096055682 -0.02635111249
4.101055682 -0.02900866346
4.106055682 -0.03163628658
4.111055682 -0.03423406869
4.116055682 -0.0368021604
4.121055682 -0.03934066481
4.126055682 -0.04184973592
4.131055682 -0.04432950657
4.136055682 -0.04678024857
4.141055682 -0.04920224978
4.146055682 -0.05159580449
4.151055682 -0.05396122241
4.156055682 -0.05629882875
4.161055682 -0.05860896284
4.166055682 -0.06089197649
4.171055682 -0.0631481995
4.176055682 -0.06537800783
4.181055682 -0.06758179858
4.186055682 -0.0697599684
4.191055682 -0.07191291072
4.196055682 -0.07404101889
4.201055682 -0.07614468728
4.206055682 -0.07822431054
4.211055682 -0.08028028225
4.216055682 -0.08231299364
4.221055682 -0.08432283259
4.226055682 -0.08631018286
4.231055682 -0.0882754235
4.236055682 -0.09021892837
4.241055682 -0.09214106575
4.246055682 -0.09404219804
4.251055682 -0.09592268157
4.256055682 -0.09778286657
4.261055682 -0.09962309708
4.266055682 -0.1014437111
4.271055682 -0.1032450408
4.276055682 -0.1050274124
4.281055682 -0.1067911468
4.286055682 -0.1085365598
4.291055682 -0.1102639623
4.296055682 -0.1119736604
4.301055682 -0.1136659563
4.306055682 -0.1153411482
4.311055682 -0.1169995311
4.316055682 -0.1186413966
4.321055682 -0.1202670336
4.326055682 -0.1218767283
4.331055682 -0.1234707653
4.336055682 -0.1250494263
4.341055682 -0.1266129927
4.346055682 -0.1281617719
4.351055682 -0.1296960052
4.356055682 -0.1312159708
4.361055682 -0.1327219396
4.366055682 -0.1342141956
4.371055682 -0.1356929991
4.376055682 -0.1371586347
4.381055682 -0.1386113504
4.386055682 -0.1400514422
4.391055682 -0.1414791381
4.396055682 -0.1428947361
4.401055682 -0.1442984871
4.406055682 -0.1456906458
4.411055682 -0.1470714756
4.416055682 -0.1484412276
4.421055682 -0.149800161
4.426055682 -0.1511485033
4.431055682 -0.1524865079
4.436055682 -0.1538143791
4.441055682 -0.1551323856
4.446055682 -0.156440759
4.451055682 -0.1577396595
4.456055682 -0.1590293192
4.461055682 -0.1603099479
4.466055682 -0.1615816881
4.471055682 -0.162844742
4.476055682 -0.1640992958
4.481055682 -0.16534547
4.486055682 -0.1665834289
4.491055682 -0.1678132783
4.496055682 -0.1690351688
4.501055682 -0.1702492063
4.506055682 -0.1714554692
4.511055682 -0.1726540454
4.516055682 -0.1738449745
4.521055682 -0.1750283357
4.526055682 -0.1762041636
4.531055682 -0.1773724231
4.536055682 -0.1785331223
4.541055682 -0.1796862015
4.546055682 -0.1808316448
4.551055682 -0.1819694029
4.556055682 -0.1830993762
4.561055682 -0.1842214895
4.566055682 -0.1853355796
4.571055682 -0.1864415354
4.576055682 -0.1875392166
4.581055682 -0.1886284115
4.586055682 -0.1897089562
4.591055682 -0.190780637
4.596055682 -0.1918431784
4.601055682 -0.1928963294
4.606055682 -0.1939397882
4.611055682 -0.1949732782
4.616055682 -0.1959964522
4.621055682 -0.1970090104
4.626055682 -0.1980106264
4.631055682 -0.1990009009
4.636055682 -0.1999794878
4.641055682 -0.200945991
4.646055682 -0.2018999589
4.651055682 -0.2028409631
4.656055682 -0.2037685408
4.661055682 -0.2046822491
4.666055682 -0.2055816011
4.671055682 -0.206466166
4.676055682 -0.2073354644
4.681055682 -0.2081889614
4.686055682 -0.2090261488
4.691055682 -0.2098464984
4.696055682 -0.2106495109
4.701055682 -0.2114346464
4.706055682 -0.2122014263
4.711055682 -0.2129493325
4.716055682 -0.2136777935
4.721055682 -0.2143862826
4.726055682 -0.2150742451
4.731055682 -0.215741196
4.736055682 -0.2163865689
4.741055682 -0.2170098801
4.746055682 -0.2176106406
4.751055682 -0.2181883234
4.756055682 -0.2187424761
4.761055682 -0.2192725436
4.766055682 -0.2197780807
4.771055682 -0.2202586583
4.776055682 -0.2207138077
4.781055682 -0.2211431357
4.786055682 -0.2215461345
4.791055682 -0.2219224219
4.796055682 -0.2222716517
4.801055682 -0.2225934347
4.806055682 -0.2228874702
4.811055682 -0.2231533131
4.816055682 -0.2233906613
4.821055682 -0.2235992805
4.826055682 -0.2237788675
4.831055682 -0.2239292557
4.836055682 -0.2240502097
4.841055682 -0.2241414364
4.846055682 -0.2242027689
4.851055682 -0.2242340382
4.856055682 -0.224235053
4.861055682 -0.2242057169
4.866055682 -0.2241459242
4.871055682 -0.2240555562
4.876055682 -0.2239345651
4.881055682 -0.2237828711
4.886055682 -0.2236004526
4.891055682 -0.2233873617
4.896055682 -0.2231435681
4.901055682 -0.222869095
4.906055682 -0.2225640697
4.911055682 -0.2222286037
4.916055682 -0.2218627557
4.921055682 -0.2214666128
4.926055682 -0.2210403779
4.931055682 -0.2205842213
4.936055682 -0.2200982808
4.941055682 -0.219582756
4.946055682 -0.2190377941
4.951055682 -0.2184635786
4.956055682 -0.2178604516
4.961055682 -0.2172286939
4.966055682 -0.2165685002
4.971055682 -0.2158800909
4.976055682 -0.2151637474
4.981055682 -0.2144198525
4.986055682 -0.2136487277
4.991055682 -0.212850648
4.996055682 -0.2120259577
5 -0.2113567928


==> Image/data/delta_z3.dat <==
0 0.02
2.347173098e-07 0.02
4.694346196e-07 0.01999999999
7.041519294e-07 0.01999999997
2.265966379e-06 0.01999999977
3.827780828e-06 0.01999999935
5.389595278e-06 0.01999999872
6.951409728e-06 0.01999999787
2.015379528e-05 0.01999998249
3.335618084e-05 0.0199999526
4.655856639e-05 0.01999990872
5.976095195e-05 0.01999985136
0.000118417909 0.01999944552
0.000177074866 0.01999882194
0.000235731823 0.01999801413
0.00029438878 0.01999704977
0.000353045737 0.01999595181
0.0004153637338 0.01999466035
0.0004776817306 0.01999325916
0.0005399997274 0.01999176436
0.0006023177241 0.0199901893
0.0006646357209 0.01998854505
0.000758668262 0.01998595232
0.000852700803 0.01998324782
0.000946733344 0.01998045065
0.001040765885 0.01997757477
0.001134798426 0.01997463053
0.00127757528 0.01997004521
0.001420352133 0.01996533829
0.001563128987 0.01996052094
0.00170590584 0.01995559872
0.001848682694 0.01995057395
0.002094449519 0.01994168407
0.002340216343 0.01993248563
0.002585983168 0.01992296746
0.002831749993 0.019913116
0.003077516818 0.0199029183
0.003479166562 0.01988547981
0.003880816307 0.01986704874
0.004282466051 0.01984759761
0.004684115795 0.01982711056
0.005085765539 0.01980558149
0.005694867655 0.01977095168
0.006303969771 0.01973395868
0.006913071886 0.01969465179
0.007522174002 0.01965309516
0.008131276117 0.01960936065
0.009070792025 0.01953780566
0.01001030793 0.01946152325
0.01094982384 0.01938078365
0.01188933975 0.01929584294
0.01282885565 0.01920693791
0.01462490567 0.01902669609
0.01642095568 0.01883406414
0.01821700569 0.01863015657
0.0200130557 0.01841589175
0.02180910571 0.01819203028
0.02423056838 0.0178761084
0.02665203104 0.01754518685
0.0290734937 0.01720035424
0.03149495637 0.01684252812
0.03391641903 0.01647250656
0.0383442717 0.01576660735
0.04277212436 0.01502620279
0.04719997703 0.01425485835
0.05162782969 0.01345589707
0.05605568235 0.0126325028
0.06105568235 0.01167719438
0.06605568235 0.01069896118
0.07105568235 0.009701982656
0.07605568235 0.008690305985
0.08105568235 0.007667835522
0.08605568235 0.006638323759
0.09105568235 0.005605366915
0.09605568235 0.004572402324
0.1010556824 0.00354271389
0.1060556824 0.002519409537
0.1110556824 0.001505424714
0.1160556824 0.0005035279202
0.1210556824 -0.0004836783174
0.1260556824 -0.001453758521
0.1310556824 -0.002404456608
0.1360556824 -0.003333676152
0.1410556824 -0.004239473966
0.1460556824 -0.005120059859
0.1510556824 -0.005973811575
0.1560556824 -0.006799286149
0.1610556824 -0.007595204567
0.1660556824 -0.008360424286
0.1710556824 -0.009093948839
0.1760556824 -0.009794954644
0.1810556824 -0.01046278761
0.1860556824 -0.01109694967
0.1910556824 -0.01169709809
0.1960556824 -0.01226305379
0.2010556824 -0.01279480712
0.2060556824 -0.01329251905
0.2110556824 -0.01375652223
0.2160556824 -0.01418732357
0.2210556824 -0.01458559873
0.2260556824 -0.01495221139
0.2310556824 -0.01528821029
0.2360556824 -0.01559482205
0.2410556824 -0.01587344478
0.2460556824 -0.01612565109
0.2510556824 -0.01635319081
0.2560556824 -0.01655796462
0.2610556824 -0.01674202341
0.2660556824 -0.01690758705
0.2710556824 -0.01705702119
0.2760556824 -0.01719280443
0.2810556824 -0.0173175025
0.2860556824 -0.01743376706
0.2910556824 -0.01754435317
0.2960556824 -0.01765208117
0.3010556824 -0.01775979147
0.3060556824 -0.01787031513
0.3110556824 -0.01798646563
0.3160556824 -0.01811102139
0.3210556824 -0.01824670915
0.3260556824 -0.01839618418
0.3310556824 -0.01856200466
0.3360556824 -0.01874660778
0.3410556824 -0.01895229059
0.3460556824 -0.01918119352
0.3510556824 -0.01943528561
0.3560556824 -0.01971635126
0.3610556824 -0.02002597921
0.3660556824 -0.02036555364
0.3710556824 -0.02073624765
0.3760556824 -0.02113901879
0.3810556824 -0.02157460694
0.3860556824 -0.02204353378
0.3910556824 -0.02254610525
0.3960556824 -0.02308241342
0.4010556824 -0.02365234567
0.4060556824 -0.02425558026
0.4110556824 -0.02489162401
0.4160556824 -0.02555970993
0.4210556824 -0.02625896477
0.4260556824 -0.02698832963
0.4310556824 -0.02774659727
0.4360556824 -0.02853258429
0.4410556824 -0.02934486637
0.4460556824 -0.03018183965
0.4510556824 -0.031041779
0.4560556824 -0.03192286739
0.4610556824 -0.03282320196
0.4660556824 -0.03374082114
0.4710556824 -0.03467367704
0.4760556824 -0.03561969537
0.4810556824 -0.03657655016
0.4860556824 -0.03754216568
0.4910556824 -0.03851437027
0.4960556824 -0.03949091561
0.5010556824 -0.04046972108
0.5060556824 -0.04144848578
0.5110556824 -0.04242482076
0.5160556824 -0.04339635212
0.5210556824 -0.04436077527
0.5260556824 -0.04531586961
0.5310556824 -0.04625946032
0.5360556824 -0.04718936072
0.5410556824 -0.04810335079
0.5460556824 -0.04899924825
0.5510556824 -0.04987496432
0.5560556824 -0.05072830985
0.5610556824 -0.05155742552
0.5660556824 -0.0523604411
0.5710556824 -0.0531354819
0.5760556824 -0.05388072021
0.5810556824 -0.05459439513
0.5860556824 -0.05527494832
0.5910556824 -0.05592071889
0.5960556824 -0.05653009234
0.6010556824 -0.05710157243
0.6060556824 -0.05763375676
0.6110556824 -0.05812532195
0.6160556824 -0.05857506875
0.6210556824 -0.05898191464
0.6260556824 -0.0593447861
0.6310556824 -0.05966281478
0.6360556824 -0.0599352059
0.6410556824 -0.06016125848
0.6460556824 -0.06034041557
0.6510556824 -0.06047215555
0.6560556824 -0.06055606259
0.6610556824 -0.06059186283
0.6660556824 -0.0605794151
0.6710556824 -0.06051869584
0.6760556824 -0.06040980603
0.6810556824 -0.0602529716
0.6860556824 -0.06004854692
0.6910556824 -0.05979700987
0.6960556824 -0.05949897474
0.7010556824 -0.05915518292
0.7060556824 -0.05876652201
0.7110556824 -0.05833399639
0.7160556824 -0.05785889333
0.7210556824 -0.05734247716
0.7260556824 -0.05678620997
0.7310556824 -0.05619164936
0.7360556824 -0.05556052435
0.7410556824 -0.05489463316
0.7460556824 -0.05419592662
0.7510556824 -0.0534665569
0.7560556824 -0.05270884079
0.7610556824 -0.05192522398
0.7660556824 -0.05111827716
0.7710556824 -0.0502907106
0.7760556824 -0.04944511026
0.7810556824 -0.04858447255
0.7860556824 -0.04771204358
0.7910556824 -0.04683116251
0.7960556824 -0.04594523077
0.8010556824 -0.04505816757
0.8060556824 -0.04417350339
0.8110556824 -0.04329490923
0.8160556824 -0.04242624115
0.8210556824 -0.0415715052
0.8260556824 -0.04073482954
0.8310556824 -0.03992007892
0.8360556824 -0.03913163193
0.8410556824 -0.03837410049
0.8460556824 -0.03765210812
0.8510556824 -0.03697027265
0.8560556824 -0.03633324617
0.8610556824 -0.03574574424
0.8660556824 -0.03521254083
0.8710556824 -0.03473894117
0.8760556824 -0.03432954738
0.8810556824 -0.03398905312
0.8860556824 -0.03372226825
0.8910556824 -0.03353404087
0.8960556824 -0.03342880788
0.9010556824 -0.03341144414
0.9060556824 -0.03348690975
0.9110556824 -0.03366000118
0.9160556824 -0.03393534126
0.9210556824 -0.03431783761
0.9260556824 -0.03481160866
0.9310556824 -0.03542072033
0.9360556824 -0.03614920326
0.9410556824 -0.03700094437
0.9460556824 -0.03797964472
0.9510556824 -0.03908853547
0.9560556824 -0.04033098104
0.9610556824 -0.04171019615
0.9660556824 -0.04322904776
0.9710556824 -0.04489004537
0.9760556824 -0.04669538655
0.9810556824 -0.04864697774
0.9860556824 -0.05074642578
0.9910556824 -0.05299501603
0.9960556824 -0.05539370039
1.001055682 -0.05794308861
1.006055682 -0.06064342951
1.011055682 -0.06349460315
1.016055682 -0.06649611987
1.021055682 -0.06964710919
1.026055682 -0.0729462991
1.031055682 -0.07639199493
1.036055682 -0.07998205872
1.041055682 -0.08371388472
1.046055682 -0.08758436909
1.051055682 -0.0915898743
1.056055682 -0.09572618906
1.061055682 -0.09998848396
1.066055682 -0.1043712628
1.071055682 -0.1088683105
1.076055682 -0.1134726378
1.081055682 -0.1181764243
1.086055682 -0.1229709609
1.091055682 -0.1278465926
1.096055682 -0.1327926626
1.101055682 -0.1377974614
1.106055682 -0.1428481775
1.111055682 -0.1479308599
1.116055682 -0.1530303779
1.121055682 -0.1581304134
1.126055682 -0.1632134158
1.131055682 -0.1682606775
1.136055682 -0.1732500974
1.141055682 -0.1781614489
1.146055682 -0.1829732644
1.151055682 -0.1876627379
1.156055682 -0.1922060094
1.161055682 -0.1965784403
1.166055682 -0.2007548841
1.171055682 -0.204712223
1.176055682 -0.208424794
1.181055682 -0.2118665204
1.186055682 -0.2150128818
1.191055682 -0.217841544
1.196055682 -0.2203325361
1.201055682 -0.2224687092
1.206055682 -0.2242364989
1.211055682 -0.225626734
1.216055682 -0.2266353856
1.221055682 -0.2272642668
1.226055682 -0.2275215293
1.231055682 -0.2274219601
1.236055682 -0.226987089
1.241055682 -0.2262451144
1.246055682 -0.2252304387
1.251055682 -0.2239827855
1.256055682 -0.2225459434
1.261055682 -0.2209663529
1.266055682 -0.219291484
1.271055682 -0.2175683239
1.276055682 -0.2158416372
1.281055682 -0.2141530275
1.286055682 -0.2125397394
1.291055682 -0.2110332073
1.296055682 -0.2096588439
1.301055682 -0.2084365239
1.306055682 -0.2073808873
1.311055682 -0.2065016159
1.316055682 -0.2058038493
1.321055682 -0.2052887733
1.326055682 -0.2049542169
1.331055682 -0.2047952627
1.336055682 -0.2048048413
1.341055682 -0.2049743035
1.346055682 -0.2052938798
1.351055682 -0.2057530971
1.356055682 -0.2063410619
1.361055682 -0.2070467779
1.366055682 -0.2078592405
1.371055682 -0.2087677851
1.376055682 -0.2097609337
1.381055682 -0.2108292515
1.386055682 -0.2119637044
1.391055682 -0.2131555026
1.396055682 -0.2143962262
1.401055682 -0.2156784801
1.406055682 -0.2169945717
1.411055682 -0.218337115
1.416055682 -0.2196994998
1.421055682 -0.2210758302
1.426055682 -0.2224607881
1.431055682 -0.223849451
1.436055682 -0.2252373475
1.441055682 -0.226620339
1.446055682 -0.2279943214
1.451055682 -0.2293561808
1.456055682 -0.2307030789
1.461055682 -0.2320323728
1.466055682 -0.233341871
1.471055682 -0.2346293746
1.476055682 -0.2358929083
1.481055682 -0.2371306569
1.486055682 -0.2383412797
1.491055682 -0.2395235146
1.496055682 -0.2406761632
1.501055682 -0.241798148
1.506055682 -0.2428885432
1.511055682 -0.2439465528
1.516055682 -0.2449714768
1.521055682 -0.245962733
1.526055682 -0.2469197401
1.531055682 -0.2478419442
1.536055682 -0.2487288402
1.541055682 -0.2495799604
1.546055682 -0.2503948564
1.551055682 -0.2511730781
1.556055682 -0.2519141658
1.561055682 -0.2526176413
1.566055682 -0.2532830059
1.571055682 -0.2539097269
1.576055682 -0.2544972395
1.581055682 -0.2550448697
1.586055682 -0.2555519688
1.591055682 -0.2560178217
1.596055682 -0.2564416713
1.601055682 -0.2568226959
1.606055682 -0.2571600311
1.611055682 -0.2574527362
1.616055682 -0.257699824
1.621055682 -0.2579002258
1.626055682 -0.2580528337
1.631055682 -0.2581564517
1.636055682 -0.2582098653
1.641055682 -0.2582117921
1.646055682 -0.2581608317
1.651055682 -0.2580555929
1.656055682 -0.2578946234
1.661055682 -0.2576763561
1.666055682 -0.2573992592
1.671055682 -0.2570617797
1.676055682 -0.2566622611
1.681055682 -0.2561989736
1.686055682 -0.2556702619
1.691055682 -0.2550744322
1.696055682 -0.2544097404
1.701055682 -0.2536744373
1.706055682 -0.2528667929
1.711055682 -0.2519850926
1.716055682 -0.2510276366
1.721055682 -0.2499929126
1.726055682 -0.2488793048
1.731055682 -0.2476851849
1.736055682 -0.246409009
1.741055682 -0.2450493256
1.746055682 -0.2436045651
1.751055682 -0.2420734662
1.756055682 -0.2404549465
1.761055682 -0.2387480837
1.766055682 -0.2369520766
1.771055682 -0.2350662384
1.776055682 -0.2330900466
1.781055682 -0.2310232058
1.786055682 -0.2288656774
1.791055682 -0.226617668
1.796055682 -0.2242796103
1.801055682 -0.2218521656
1.806055682 -0.219336256
1.811055682 -0.216733106
1.816055682 -0.214044273
1.821055682 -0.2112713863
1.826055682 -0.2084164708
1.831055682 -0.2054818335
1.836055682 -0.202470007
1.841055682 -0.1993837782
1.846055682 -0.1962262039
1.851055682 -0.1930005945
1.856055682 -0.1897104904
1.861055682 -0.1863596455
1.866055682 -0.1829520102
1.871055682 -0.1794917102
1.876055682 -0.1759830239
1.881055682 -0.1724303581
1.886055682 -0.1688382247
1.891055682 -0.1652112159
1.896055682 -0.1615539795
1.901055682 -0.1578711954
1.906055682 -0.1541675516
1.911055682 -0.1504477218
1.916055682 -0.1467163439
1.921055682 -0.1429779997
1.926055682 -0.1392371959
1.931055682 -0.1354983467
1.936055682 -0.131765758
1.941055682 -0.1280436127
1.946055682 -0.1243359592
1.951055682 -0.1206470742
1.956055682 -0.1169804896
1.961055682 -0.113339637
1.966055682 -0.1097278757
1.971055682 -0.1061484319
1.976055682 -0.1026041169
1.981055682 -0.09909786206
1.986055682 -0.09563249647
1.991055682 -0.09221059362
1.996055682 -0.08883447303
2.001055682 -0.08550624611
2.006055682 -0.08222784243
2.011055682 -0.07900101535
2.016055682 -0.07582734033
2.021055682 -0.07270821557
2.026055682 -0.06964486495
2.031055682 -0.066638343
2.036055682 -0.06368953931
2.041055682 -0.06079918373
2.046055682 -0.05796785051
2.051055682 -0.0551959644
2.056055682 -0.05248380448
2.061055682 -0.04983151178
2.066055682 -0.0472390912
2.071055682 -0.04470642301
2.076055682 -0.04223320814
2.081055682 -0.03981912085
2.086055682 -0.03746367132
2.091055682 -0.03516631215
2.096055682 -0.03292634314
2.101055682 -0.03074294697
2.106055682 -0.0286153208
2.111055682 -0.02654253073
2.116055682 -0.0245236058
2.121055682 -0.02255738795
2.126055682 -0.02064269239
2.131055682 -0.01877822607
2.136055682 -0.01696274021
2.141055682 -0.01519491434
2.146055682 -0.01347341306
2.151055682 -0.01179676967
2.156055682 -0.01016351435
2.161055682 -0.008572105829
2.166055682 -0.007020929475
2.171055682 -0.005508396584
2.176055682 -0.004032921554
2.181055682 -0.002592895865
2.186055682 -0.001186688155
2.191055682 0.0001873504699
2.196055682 0.001530881371
2.201055682 0.002845432821
2.206055682 0.004132701626
2.211055682 0.005394437111
2.216055682 0.006632352848
2.221055682 0.007848120603
2.226055682 0.009043390671
2.231055682 0.01021980334
2.236055682 0.0113789877
2.241055682 0.01252255608
2.246055682 0.01365209958
2.251055682 0.01476918525
2.256055682 0.01587535353
2.261055682 0.01697211561
2.266055682 0.01806095056
2.271055682 0.01914330258
2.276055682 0.02022057814
2.281055682 0.02129414321
2.286055682 0.02236532042
2.291055682 0.02343538624
2.296055682 0.02450556817
2.301055682 0.0255770419
2.306055682 0.02665092847
2.311055682 0.02772829147
2.316055682 0.02881013417
2.321055682 0.02989739672
2.326055682 0.03099095333
2.331055682 0.03209160953
2.336055682 0.03320009938
2.341055682 0.03431708282
2.346055682 0.03544314298
2.351055682 0.0365787837
2.356055682 0.03772442696
2.361055682 0.03888041063
2.366055682 0.04004698608
2.371055682 0.04122431631
2.376055682 0.04241247378
2.381055682 0.04361143897
2.386055682 0.04482109855
2.391055682 0.04604124454
2.396055682 0.04727157283
2.401055682 0.04851162922
2.406055682 0.04976091959
2.411055682 0.05101885942
2.416055682 0.05228476606
2.421055682 0.05355785976
2.426055682 0.05483726311
2.431055682 0.05612200546
2.436055682 0.05741102624
2.441055682 0.05870317829
2.446055682 0.05999723147
2.451055682 0.06129187619
2.456055682 0.06258572915
2.461055682 0.06387733668
2.466055682 0.06516518462
2.471055682 0.06644769815
2.476055682 0.06772326159
2.481055682 0.06899020354
2.486055682 0.07024684807
2.491055682 0.07149144327
2.496055682 0.07272222349
2.501055682 0.07393745759
2.506055682 0.07513542804
2.511055682 0.07631443237
2.516055682 0.07747279516
2.521055682 0.0786088816
2.526055682 0.07972111167
2.531055682 0.08080809081
2.536055682 0.08186834728
2.541055682 0.08290045605
2.546055682 0.08390313113
2.551055682 0.08487523508
2.556055682 0.0858157644
2.561055682 0.08672384594
2.566055682 0.0875987445
2.571055682 0.08843987259
2.576055682 0.08924679782
2.581055682 0.09001924779
2.586055682 0.09075711329
2.591055682 0.09146044975
2.596055682 0.09212947739
2.601055682 0.09276457964
2.606055682 0.09336630019
2.611055682 0.09393533789
2.616055682 0.09447254065
2.621055682 0.09497889693
2.626055682 0.0954555271
2.631055682 0.09590367153
2.636055682 0.09632468078
2.641055682 0.09671999931
2.646055682 0.09709130545
2.651055682 0.09744012143
2.656055682 0.09776800231
2.661055682 0.09807659978
2.666055682 0.09836760866
2.671055682 0.0986427541
2.676055682 0.09890374041
2.681055682 0.09915226907
2.686055682 0.09938999193
2.691055682 0.09961854835
2.696055682 0.09983952928
2.701055682 0.1000545162
2.706055682 0.100264955
2.711055682 0.1004722304
2.716055682 0.100677599
2.721055682 0.1008821916
2.726055682 0.1010871205
2.731055682 0.1012933933
2.736055682 0.1015019761
2.741055682 0.1017136641
2.746055682 0.1019291937
2.751055682 0.1021491474
2.756055682 0.1023740811
2.761055682 0.1026044042
2.766055682 0.1028403566
2.771055682 0.1030820983
2.776055682 0.1033298126
2.781055682 0.1035836623
2.786055682 0.1038437422
2.791055682 0.104110051
2.796055682 0.1043825118
2.801055682 0.1046609955
2.806055682 0.104945329
2.811055682 0.1052353002
2.816055682 0.1055306624
2.821055682 0.105831139
2.826055682 0.1061364554
2.831055682 0.1064462866
2.836055682 0.1067602773
2.841055682 0.1070780667
2.846055682 0.1073992957
2.851055682 0.1077235684
2.856055682 0.1080505459
2.861055682 0.1083798801
2.866055682 0.1087112246
2.871055682 0.1090442342
2.876055682 0.1093785704
2.881055682 0.1097139023
2.886055682 0.1100499112
2.891055682 0.11038629
2.896055682 0.1107227461
2.901055682 0.1110589997
2.906055682 0.1113947861
2.911055682 0.111729854
2.916055682 0.1120639667
2.921055682 0.1123969011
2.926055682 0.1127284478
2.931055682 0.1130584095
2.936055682 0.1133866017
2.941055682 0.11371285
2.946055682 0.1140369911
2.951055682 0.1143588696
2.956055682 0.1146783394
2.961055682 0.114995259
2.966055682 0.1153094946
2.971055682 0.1156209135
2.976055682 0.1159293892
2.981055682 0.1162347918
2.986055682 0.1165369974
2.991055682 0.1168358723
2.996055682 0.1171312915
3.001055682 0.1174231089
3.006055682 0.1177111978
3.011055682 0.117995388
3.016055682 0.1182755556
3.021055682 0.1185514861
3.026055682 0.1188218596
3.031055682 0.1190875241
3.036055682 0.1193484544
3.041055682 0.1196054122
3.046055682 0.1198577128
3.051055682 0.1201047584
3.056055682 0.1203461443
3.061055682 0.1205815535
3.066055682 0.1208106871
3.071055682 0.1210332385
3.076055682 0.121248886
3.081055682 0.1214572923
3.086055682 0.1216581352
3.091055682 0.1218510412
3.096055682 0.1220356087
3.101055682 0.1222114279
3.106055682 0.1223780813
3.111055682 0.1225351397
3.116055682 0.1226821599
3.121055682 0.1228186855
3.126055682 0.1229442483
3.131055682 0.1230583698
3.136055682 0.1231605624
3.141055682 0.1232503308
3.146055682 0.1233271732
3.151055682 0.1233905832
3.156055682 0.123440051
3.161055682 0.1234750656
3.166055682 0.1234951161
3.171055682 0.1234996937
3.176055682 0.1234882936
3.181055682 0.1234604171
3.186055682 0.1234155729
3.191055682 0.1233532801
3.196055682 0.1232730691
3.201055682 0.1231744842
3.206055682 0.1230570854
3.211055682 0.1229204503
3.216055682 0.1227641757
3.221055682 0.1225878802
3.226055682 0.122391173
3.231055682 0.1221737491
3.236055682 0.121935322
3.241055682 0.1216756223
3.246055682 0.1213944029
3.251055682 0.1210914436
3.256055682 0.1207665574
3.261055682 0.1204195874
3.266055682 0.1200504147
3.271055682 0.1196589483
3.276055682 0.1192451415
3.281055682 0.1188089675
3.286055682 0.1183504589
3.291055682 0.1178696446
3.296055682 0.1173665682
3.301055682 0.1168413326
3.306055682 0.1162941195
3.311055682 0.1157251427
3.316055682 0.1151346182
3.321055682 0.1145227985
3.326055682 0.113889994
3.331055682 0.1132365313
3.336055682 0.1125627357
3.341055682 0.1118689732
3.346055682 0.1111556514
3.351055682 0.1104232774
3.356055682 0.1096723118
3.361055682 0.1089032722
3.366055682 0.1081166417
3.371055682 0.1073128782
3.376055682 0.1064924731
3.381055682 0.1056559915
3.386055682 0.1048040343
3.391055682 0.1039371631
3.396055682 0.1030559191
3.401055682 0.1021608591
3.406055682 0.1012525733
3.411055682 0.1003316839
3.416055682 0.09939883537
3.421055682 0.0984546329
3.426055682 0.09749964597
3.431055682 0.09653446826
3.436055682 0.09555971625
3.441055682 0.09457600533
3.446055682 0.09358393156
3.451055682 0.09258407236
3.456055682 0.09157699255
3.461055682 0.09056324614
3.466055682 0.08954332979
3.471055682 0.08851778076
3.476055682 0.0874871375
3.481055682 0.08645191135
3.486055682 0.08541258554
3.491055682 0.08436962197
3.496055682 0.08332346451
3.501055682 0.08227453911
3.506055682 0.08122325267
3.511055682 0.08016999212
3.516055682 0.07911512384
3.521055682 0.07805899353
3.526055682 0.07700192593
3.531055682 0.07594422479
3.536055682 0.07488617261
3.541055682 0.07382803077
3.546055682 0.07277003939
3.551055682 0.0717124176
3.556055682 0.07065536353
3.561055682 0.06959905474
3.566055682 0.06854364818
3.571055682 0.06748928099
3.576055682 0.06643607014
3.581055682 0.06538411675
3.586055682 0.0643334947
3.591055682 0.06328425301
3.596055682 0.06223643537
3.601055682 0.06119006753
3.606055682 0.06014516199
3.611055682 0.05910170875
3.616055682 0.05805968884
3.621055682 0.05701906124
3.626055682 0.05597978153
3.631055682 0.05494177949
3.636055682 0.05390498973
3.641055682 0.0528693131
3.646055682 0.05183467026
3.651055682 0.05080093123
3.656055682 0.04976814401
3.661055682 0.04873601818
3.666055682 0.04770441312
3.671055682 0.04667314271
3.676055682 0.04564213141
3.681055682 0.04461126943
3.686055682 0.04358041894
3.691055682 0.04254943226
3.696055682 0.04151815932
3.701055682 0.04048645001
3.706055682 0.0394541682
3.711055682 0.03842116617
3.716055682 0.03738729454
3.721055682 0.03635241045
3.726055682 0.03531637952
3.731055682 0.03427907504
3.736055682 0.03324037763
3.741055682 0.03220017602
3.746055682 0.03115836841
3.751055682 0.03011486365
3.756055682 0.02906958224
3.761055682 0.02802245726
3.766055682 0.02697343542
3.771055682 0.02592247797
3.776055682 0.02486956163
3.781055682 0.02381467954
3.786055682 0.02275784207
3.791055682 0.0216990777
3.796055682 0.02063843377
3.801055682 0.01957597724
3.806055682 0.01851179535
3.811055682 0.01744599623
3.816055682 0.0163787095
3.821055682 0.0153100867
3.826055682 0.01424030171
3.831055682 0.0131695511
3.836055682 0.0120980543
3.841055682 0.01102605381
3.846055682 0.009953815166
3.851055682 0.008881626914
3.856055682 0.007809800416
3.861055682 0.006738669551
3.866055682 0.005668590297
3.871055682 0.004599940194
3.876055682 0.003533117666
3.881055682 0.00246854123
3.886055682 0.001406648559
3.891055682 0.0003478954176
3.896055682 -0.0007072455336
3.901055682 -0.001758286072
3.906055682 -0.00280472387
3.911055682 -0.003846044087
3.916055682 -0.004881721076
3.921055682 -0.005911220213
3.926055682 -0.006933999834
3.931055682 -0.007949513277
3.936055682 -0.008957211004
3.941055682 -0.009956542835
3.946055682 -0.01094696019
3.951055682 -0.0119279185
3.956055682 -0.01289887944
3.961055682 -0.01385931359
3.966055682 -0.01480870243
3.971055682 -0.01574654145
3.976055682 -0.01667234122
3.981055682 -0.01758558576
3.986055682 -0.01848585144
3.991055682 -0.01937272702
3.996055682 -0.02024581996
4.001055682 -0.02110475388
4.006055682 -0.02194918765
4.011055682 -0.02277879545
4.016055682 -0.02359330529
4.021055682 -0.02439244278
4.026055682 -0.02517597147
4.031055682 -0.02594372131
4.036055682 -0.02669556603
4.041055682 -0.02743141269
4.046055682 -0.02815119136
4.051055682 -0.02885483223
4.056055682 -0.02954230994
4.061055682 -0.03021368788
4.066055682 -0.03086906514
4.071055682 -0.03150855889
4.076055682 -0.03213228353
4.081055682 -0.03274042131
4.086055682 -0.03333319541
4.091055682 -0.03391083371
4.096055682 -0.03447360597
4.101055682 -0.03502179654
4.106055682 -0.03555569458
4.111055682 -0.03607564134
4.116055682 -0.03658199754
4.121055682 -0.03707512364
4.126055682 -0.03755541399
4.131055682 -0.03802321288
4.136055682 -0.03847893394
4.141055682 -0.0389230394
4.146055682 -0.03935598708
4.151055682 -0.03977822251
4.156055682 -0.04019018778
4.161055682 -0.04059232556
4.166055682 -0.0409850784
4.171055682 -0.04136885083
4.176055682 -0.04174408876
4.181055682 -0.04211124567
4.186055682 -0.04247075852
4.191055682 -0.04282304712
4.196055682 -0.04316851938
4.201055682 -0.04350757349
4.206055682 -0.04384059732
4.211055682 -0.04416796716
4.216055682 -0.04449004659
4.221055682 -0.04480718587
4.226055682 -0.04511972154
4.231055682 -0.04542797615
4.236055682 -0.04573225799
4.241055682 -0.04603286097
4.246055682 -0.04633006451
4.251055682 -0.04662413362
4.256055682 -0.04691531899
4.261055682 -0.04720385717
4.266055682 -0.0474899708
4.271055682 -0.04777386894
4.276055682 -0.04805574742
4.281055682 -0.04833578919
4.286055682 -0.0486141648
4.291055682 -0.04889103283
4.296055682 -0.04916654038
4.301055682 -0.04944082357
4.306055682 -0.04971400803
4.311055682 -0.04998620945
4.316055682 -0.05025753405
4.321055682 -0.05052807913
4.326055682 -0.05079793355
4.331055682 -0.05106717824
4.336055682 -0.05133588662
4.341055682 -0.05160412515
4.346055682 -0.05187195659
4.351055682 -0.05213942725
4.356055682 -0.05240657625
4.361055682 -0.05267344695
4.366055682 -0.05294008016
4.371055682 -0.05320651046
4.376055682 -0.05347276651
4.381055682 -0.05373887191
4.386055682 -0.0540048465
4.391055682 -0.05427070608
4.396055682 -0.05453646815
4.401055682 -0.05480214556
4.406055682 -0.05506773278
4.411055682 -0.05533322649
4.416055682 -0.05559862415
4.421055682 -0.05586392249
4.426055682 -0.05612911404
4.431055682 -0.05639418617
4.436055682 -0.05665912268
4.441055682 -0.05692390203
4.446055682 -0.05718850225
4.451055682 -0.05745289611
4.456055682 -0.0577170481
4.461055682 -0.05798092453
4.466055682 -0.05824448571
4.471055682 -0.05850768365
4.476055682 -0.05877047055
4.481055682 -0.05903279111
4.486055682 -0.0592945837
4.491055682 -0.05955578511
4.496055682 -0.05981633238
4.501055682 -0.06007614937
4.506055682 -0.0603351507
4.511055682 -0.06059324416
4.516055682 -0.06085033586
4.521055682 -0.06110632624
4.526055682 -0.06136111407
4.531055682 -0.06161458669
4.536055682 -0.06186663012
4.541055682 -0.06211712587
4.546055682 -0.06236595223
4.551055682 -0.06261297071
4.556055682 -0.06285803929
4.561055682 -0.06310100428
4.566055682 -0.06334171252
4.571055682 -0.06358001325
4.576055682 -0.06381573993
4.581055682 -0.06404872349
4.586055682 -0.06427878038
4.591055682 -0.06450572687
4.596055682 -0.06472937233
4.601055682 -0.06494953431
4.606055682 -0.06516602521
4.611055682 -0.06537864614
4.616055682 -0.06558719582
4.621055682 -0.0657914741
4.626055682 -0.06599126884
4.631055682 -0.06618637036
4.636055682 -0.0663765585
4.641055682 -0.0665616155
4.646055682 -0.06674132028
4.651055682 -0.06691546309
4.656055682 -0.06708383303
4.661055682 -0.06724621352
4.666055682 -0.06740238831
4.671055682 -0.06755213942
4.676055682 -0.06769525396
4.681055682 -0.06783151673
4.686055682 -0.06796072335
4.691055682 -0.06808267208
4.696055682 -0.06819716141
4.701055682 -0.06830399397
4.706055682 -0.06840297565
4.711055682 -0.06849392036
4.716055682 -0.06857664265
4.721055682 -0.06865096887
4.726055682 -0.06871673174
4.731055682 -0.06877376883
4.736055682 -0.06882192409
4.741055682 -0.06886105331
4.746055682 -0.06889101693
4.751055682 -0.06891167947
4.756055682 -0.06892291432
4.761055682 -0.06892460454
4.766055682 -0.06891664797
4.771055682 -0.06889895033
4.776055682 -0.0688714209
4.781055682 -0.06883398112
4.786055682 -0.06878655983
4.791055682 -0.0687290996
4.796055682 -0.06866155396
4.801055682 -0.06858387912
4.806055682 -0.06849604721
4.811055682 -0.06839803378
4.816055682 -0.0682898261
4.821055682 -0.06817142684
4.826055682 -0.06804283751
4.831055682 -0.0679040818
4.836055682 -0.06775519476
4.841055682 -0.06759620844
4.846055682 -0.06742716787
4.851055682 -0.06724812635
4.856055682 -0.06705913762
4.861055682 -0.06686026661
4.866055682 -0.06665158641
4.871055682 -0.06643317536
4.876055682 -0.06620511808
4.881055682 -0.06596749829
4.886055682 -0.0657204083
4.891055682 -0.06546396062
4.896055682 -0.06519825454
4.901055682 -0.06492339381
4.906055682 -0.06463951211
4.911055682 -0.06434674414
4.916055682 -0.06404521192
4.921055682 -0.06373503405
4.926055682 -0.06341635136
4.931055682 -0.06308930785
4.936055682 -0.06275404555
4.941055682 -0.0624107019
4.946055682 -0.06205940096
4.951055682 -0.06170026878
4.956055682 -0.06133346689
4.961055682 -0.06095915462
4.966055682 -0.06057747644
4.971055682 -0.06018855431
4.976055682 -0.05979251315
4.981055682 -0.05938950273
4.986055682 -0.0589796756
4.991055682 -0.0585631818
4.996055682 -0.05814015732
5 -0.05780191709


==> Image/data/eul2_X.dat <==
0 2.617993878
2.347173098e-07 2.617993879
4.694346196e-07 2.617993881
7.041519294e-07 2.617993884
2.265966379e-06 2.617993928
3.827780828e-06 2.617994017
5.389595278e-06 2.617994151
6.951409728e-06 2.61799433
2.015379528e-05 2.617997558
3.335618084e-05 2.618003762
4.655856639e-05 2.618012763
5.976095195e-05 2.618024387
0.000118417909 2.618103878
0.000177074866 2.618219716
0.000235731823 2.618362032
0.00029438878 2.618523443
0.000353045737 2.618698393
0.0004153637338 2.61889437
0.0004776817306 2.619096885
0.0005399997274 2.61930296
0.0006023177241 2.619510374
0.0006646357209 2.619717468
0.000758668262 2.620026831
0.000852700803 2.620329728
0.000946733344 2.62062428
0.001040765885 2.620909419
0.001134798426 2.621184539
0.00127757528 2.621582489
0.001420352133 2.62195614
0.001563128987 2.622305622
0.00170590584 2.622631399
0.001848682694 2.622934033
0.002094449519 2.623402433
0.002340216343 2.62380688
0.002585983168 2.624150205
0.002831749993 2.624435052
0.003077516818 2.624663851
0.003479166562 2.62492284
0.003880816307 2.625047102
0.004282466051 2.625044851
0.004684115795 2.624923569
0.005085765539 2.624690163
0.005694867655 2.624136361
0.006303969771 2.623360069
0.006913071886 2.622380124
0.007522174002 2.621213621
0.008131276117 2.619876192
0.009070792025 2.617510419
0.01001030793 2.614819009
0.01094982384 2.611843555
0.01188933975 2.608620248
0.01282885565 2.605180757
0.01462490567 2.5980984
0.01642095568 2.59048659
0.01821700569 2.582472855
0.0200130557 2.574154103
0.02180910571 2.565605062
0.02423056838 2.553813197
0.02665203104 2.541816667
0.0290734937 2.529693349
0.03149495637 2.51749705
0.03391641903 2.505265797
0.0383442717 2.482888396
0.04277212436 2.460592096
0.04719997703 2.438435751
0.05162782969 2.416445264
0.05605568235 2.394633117
0.06105568235 2.370225664
0.06605568235 2.346060238
0.07105568235 2.322138048
0.07605568235 2.298457792
0.08105568235 2.275017187
0.08605568235 2.251813658
0.09105568235 2.228844489
0.09605568235 2.206106825
0.1010556824 2.183597718
0.1060556824 2.161314169
0.1110556824 2.139253178
0.1160556824 2.117411756
0.1210556824 2.095786931
0.1260556824 2.074375746
0.1310556824 2.053175275
0.1360556824 2.032182628
0.1410556824 2.011394961
0.1460556824 1.990809483
0.1510556824 1.970423465
0.1560556824 1.950234248
0.1610556824 1.93023925
0.1660556824 1.910435971
0.1710556824 1.890822005
0.1760556824 1.871395044
0.1810556824 1.852152888
0.1860556824 1.833093442
0.1910556824 1.814214729
0.1960556824 1.795514891
0.2010556824 1.776992194
0.2060556824 1.758645031
0.2110556824 1.740471919
0.2160556824 1.722471506
0.2210556824 1.704642563
0.2260556824 1.686983987
0.2310556824 1.669494798
0.2360556824 1.652174135
0.2410556824 1.635021248
0.2460556824 1.618035495
0.2510556824 1.601216334
0.2560556824 1.584563314
0.2610556824 1.568076065
0.2660556824 1.551754297
0.2710556824 1.535597784
0.2760556824 1.519606356
0.2810556824 1.503779885
0.2860556824 1.488118273
0.2910556824 1.472621456
0.2960556824 1.45728939
0.3010556824 1.442122034
0.3060556824 1.427119328
0.3110556824 1.412281207
0.3160556824 1.397607578
0.3210556824 1.38309832
0.3260556824 1.368753269
0.3310556824 1.354572213
0.3360556824 1.340554888
0.3410556824 1.326700966
0.3460556824 1.313010056
0.3510556824 1.299481696
0.3560556824 1.28611535
0.3610556824 1.272910402
0.3660556824 1.259866158
0.3710556824 1.246981842
0.3760556824 1.234256595
0.3810556824 1.221689476
0.3860556824 1.20927946
0.3910556824 1.197025443
0.3960556824 1.184926238
0.4010556824 1.172980585
0.4060556824 1.161187147
0.4110556824 1.149544517
0.4160556824 1.138051152
0.4210556824 1.126705557
0.4260556824 1.115506161
0.4310556824 1.104451319
0.4360556824 1.093539411
0.4410556824 1.082768663
0.4460556824 1.07213724
0.4510556824 1.061643311
0.4560556824 1.051285044
0.4610556824 1.041060583
0.4660556824 1.030968052
0.4710556824 1.021005555
0.4760556824 1.011171185
0.4810556824 1.001462888
0.4860556824 0.9918788507
0.4910556824 0.9824172225
0.4960556824 0.9730761135
0.5010556824 0.96385376
0.5060556824 0.9547482464
0.5110556824 0.9457576463
0.5160556824 0.9368800896
0.5210556824 0.9281137611
0.5260556824 0.9194568785
0.5310556824 0.9109076826
0.5360556824 0.9024644386
0.5410556824 0.89412544
0.5460556824 0.8858890042
0.5510556824 0.8777534683
0.5560556824 0.8697170454
0.5610556824 0.8617782416
0.5660556824 0.8539355678
0.5710556824 0.8461875145
0.5760556824 0.8385325804
0.5810556824 0.8309692924
0.5860556824 0.8234963731
0.5910556824 0.8161123581
0.5960556824 0.8088157473
0.6010556824 0.8016051586
0.6060556824 0.7944792922
0.6110556824 0.7874368739
0.6160556824 0.7804766231
0.6210556824 0.7735972761
0.6260556824 0.7667974156
0.6310556824 0.7600759506
0.6360556824 0.7534317634
0.6410556824 0.7468637051
0.6460556824 0.7403707942
0.6510556824 0.7339518561
0.6560556824 0.7276056622
0.6610556824 0.721331061
0.6660556824 0.7151269669
0.6710556824 0.7089923204
0.6760556824 0.7029260617
0.6810556824 0.6969271417
0.6860556824 0.6909945193
0.6910556824 0.6851271733
0.6960556824 0.6793240852
0.7010556824 0.6735842626
0.7060556824 0.6679067046
0.7110556824 0.6622904596
0.7160556824 0.6567343822
0.7210556824 0.6512375812
0.7260556824 0.6457991704
0.7310556824 0.6404183269
0.7360556824 0.6350941305
0.7410556824 0.6298257947
0.7460556824 0.6246125233
0.7510556824 0.619453427
0.7560556824 0.6143476743
0.7610556824 0.6092945187
0.7660556824 0.6042932606
0.7710556824 0.5993432266
0.7760556824 0.5944438578
0.7810556824 0.589594564
0.7860556824 0.5847947515
0.7910556824 0.5800439193
0.7960556824 0.5753416538
0.8010556824 0.5706875489
0.8060556824 0.5660813261
0.8110556824 0.5615227819
0.8160556824 0.5570117762
0.8210556824 0.5525482557
0.8260556824 0.5481322566
0.8310556824 0.543763815
0.8360556824 0.5394431771
0.8410556824 0.5351707029
0.8460556824 0.5309468417
0.8510556824 0.5267721426
0.8560556824 0.5226472741
0.8610556824 0.5185730142
0.8660556824 0.5145502702
0.8710556824 0.5105803724
0.8760556824 0.506664338
0.8810556824 0.5028033559
0.8860556824 0.4989988146
0.8910556824 0.495252259
0.8960556824 0.4915650723
0.9010556824 0.4879391397
0.9060556824 0.4843765255
0.9110556824 0.4808793347
0.9160556824 0.4774497289
0.9210556824 0.474090361
0.9260556824 0.4708033469
0.9310556824 0.4675909669
0.9360556824 0.4644556941
0.9410556824 0.461400074
0.9460556824 0.4584267027
0.9510556824 0.4555379207
0.9560556824 0.4527364823
0.9610556824 0.450025234
0.9660556824 0.4474068956
0.9710556824 0.4448840524
0.9760556824 0.4424592073
0.9810556824 0.4401348014
0.9860556824 0.437913195
0.9910556824 0.4357966383
0.9960556824 0.4337872475
1.001055682 0.4318869935
1.006055682 0.4300976929
1.011055682 0.4284209941
1.016055682 0.42685836
1.021055682 0.4254110596
1.026055682 0.4240801586
1.031055682 0.422866508
1.036055682 0.4217707332
1.041055682 0.4207932223
1.046055682 0.4199341128
1.051055682 0.4191932773
1.056055682 0.4185703057
1.061055682 0.4180644838
1.066055682 0.4176747695
1.071055682 0.4173997648
1.076055682 0.4172376836
1.081055682 0.4171863164
1.086055682 0.4172429906
1.091055682 0.4174045273
1.096055682 0.4176671952
1.101055682 0.418026662
1.106055682 0.4184779409
1.111055682 0.4190153425
1.116055682 0.4196324067
1.121055682 0.4203218788
1.126055682 0.421075575
1.131055682 0.4218845233
1.136055682 0.4227372208
1.141055682 0.4236230029
1.146055682 0.424529973
1.151055682 0.4254449465
1.156055682 0.4263535961
1.161055682 0.4272404448
1.166055682 0.4280888336
1.171055682 0.4288821992
1.176055682 0.4296011964
1.181055682 0.4302248001
1.186055682 0.4307313879
1.191055682 0.4310991975
1.196055682 0.4313063672
1.201055682 0.4313310237
1.206055682 0.4311517196
1.211055682 0.4307481171
1.216055682 0.4301016982
1.221055682 0.4291964519
1.226055682 0.4280197763
1.231055682 0.4265632599
1.236055682 0.4248230686
1.241055682 0.4228003427
1.246055682 0.4205015457
1.251055682 0.4179385795
1.256055682 0.4151284648
1.261055682 0.4120926548
1.266055682 0.4088560552
1.271055682 0.4054459641
1.276055682 0.4018907394
1.281055682 0.3982188339
1.286055682 0.3944575854
1.291055682 0.3906319205
1.296055682 0.3867638665
1.301055682 0.3828720208
1.306055682 0.3789714556
1.311055682 0.3750740394
1.316055682 0.3711886499
1.321055682 0.3673214451
1.326055682 0.3634761905
1.331055682 0.3596546709
1.336055682 0.3558570858
1.341055682 0.3520824551
1.346055682 0.3483289483
1.351055682 0.34459419
1.356055682 0.3408754456
1.361055682 0.3371698526
1.366055682 0.333474458
1.371055682 0.3297864828
1.376055682 0.3261028014
1.381055682 0.3224211767
1.386055682 0.3187393607
1.391055682 0.3150552386
1.396055682 0.3113668621
1.401055682 0.3076725078
1.406055682 0.3039705207
1.411055682 0.3002594091
1.416055682 0.2965379364
1.421055682 0.2928050494
1.426055682 0.2890598809
1.431055682 0.2853016617
1.436055682 0.2815297768
1.441055682 0.2777436508
1.446055682 0.2739429981
1.451055682 0.2701274563
1.456055682 0.2662967552
1.461055682 0.2624507305
1.466055682 0.2585891568
1.471055682 0.2547120615
1.476055682 0.2508196668
1.481055682 0.2469121325
1.486055682 0.2429898254
1.491055682 0.2390533145
1.496055682 0.2351027018
1.501055682 0.2311382741
1.506055682 0.2271604897
1.511055682 0.2231699244
1.516055682 0.2191672277
1.521055682 0.2151528984
1.526055682 0.2111277472
1.531055682 0.2070927239
1.536055682 0.203048797
1.541055682 0.1989969505
1.546055682 0.1949382257
1.551055682 0.1908737424
1.556055682 0.1868047047
1.561055682 0.1827323965
1.566055682 0.1786581843
1.571055682 0.1745835175
1.576055682 0.1705099337
1.581055682 0.1664393363
1.586055682 0.1623732834
1.591055682 0.1583134959
1.596055682 0.1542618513
1.601055682 0.1502203391
1.606055682 0.1461910528
1.611055682 0.1421761843
1.616055682 0.1381780202
1.621055682 0.1341989415
1.626055682 0.130241419
1.631055682 0.1263080217
1.636055682 0.1224013932
1.641055682 0.1185242597
1.646055682 0.114679458
1.651055682 0.1108698875
1.656055682 0.1070985066
1.661055682 0.1033683879
1.666055682 0.09968261682
1.671055682 0.09604432187
1.676055682 0.09245667747
1.681055682 0.08892294839
1.686055682 0.08544631768
1.691055682 0.08202997559
1.696055682 0.07867717415
1.701055682 0.07539114687
1.706055682 0.07217506467
1.711055682 0.06903203615
1.716055682 0.06596510499
1.721055682 0.06297734089
1.726055682 0.06007161779
1.731055682 0.05725063122
1.736055682 0.05451696741
1.741055682 0.05187296158
1.746055682 0.04932052233
1.751055682 0.04686178525
1.756055682 0.0444986887
1.761055682 0.04223285714
1.766055682 0.04006559967
1.771055682 0.03799794086
1.776055682 0.03603063776
1.781055682 0.03416416916
1.786055682 0.03239870883
1.791055682 0.03073410267
1.796055682 0.02916986166
1.801055682 0.02770516903
1.806055682 0.02633889251
1.811055682 0.02506959386
1.816055682 0.02389553343
1.821055682 0.02281510255
1.826055682 0.02182585253
1.831055682 0.02092490639
1.836055682 0.0201092669
1.841055682 0.01937584873
1.846055682 0.01872140852
1.851055682 0.01814251209
1.856055682 0.01763555639
1.861055682 0.01719680984
1.866055682 0.01682244615
1.871055682 0.01650857078
1.876055682 0.01625124558
1.881055682 0.01604651392
1.886055682 0.01589042539
1.891055682 0.01577905918
1.896055682 0.01570854564
1.901055682 0.01567508606
1.906055682 0.01567497066
1.911055682 0.0157045943
1.916055682 0.0157604707
1.921055682 0.01583924397
1.926055682 0.01593769957
1.931055682 0.01605277092
1.936055682 0.01618154876
1.941055682 0.01632128004
1.946055682 0.01646938293
1.951055682 0.01662353873
1.956055682 0.01678142888
1.961055682 0.01694094231
1.966055682 0.01710014549
1.971055682 0.01725726811
1.976055682 0.01741056619
1.981055682 0.01755859748
1.986055682 0.01770011267
1.991055682 0.01783397213
1.996055682 0.01795914063
2.001055682 0.01807470347
2.006055682 0.01817987153
2.011055682 0.01827397477
2.016055682 0.01835645283
2.021055682 0.01842684688
2.026055682 0.01848479259
2.031055682 0.0185300137
2.036055682 0.01856231508
2.041055682 0.01858157637
2.046055682 0.01858774466
2.051055682 0.01858082908
2.056055682 0.018560893
2.061055682 0.01852805063
2.066055682 0.01848245716
2.071055682 0.01842431011
2.076055682 0.01835400567
2.081055682 0.01827170677
2.086055682 0.01817762788
2.091055682 0.01807201678
2.096055682 0.01795518677
2.101055682 0.01782744088
2.106055682 0.01768914961
2.111055682 0.01754064201
2.116055682 0.01738226779
2.121055682 0.01721442316
2.126055682 0.01703733318
2.131055682 0.01685136054
2.136055682 0.01665677195
2.141055682 0.01645387414
2.146055682 0.01624297347
2.151055682 0.01602431583
2.156055682 0.01579819562
2.161055682 0.01556484189
2.166055682 0.0153245205
2.171055682 0.01507740681
2.176055682 0.01482366978
2.181055682 0.01456346273
2.186055682 0.014296926
2.191055682 0.01402418238
2.196055682 0.01374533378
2.201055682 0.01346041689
2.206055682 0.01316950375
2.211055682 0.01287266066
2.216055682 0.01256991788
2.221055682 0.01226127187
2.226055682 0.01194669669
2.231055682 0.01162614876
2.236055682 0.01129956698
2.241055682 0.01096687267
2.246055682 0.01062797031
2.251055682 0.01028274826
2.256055682 0.009931079677
2.261055682 0.009572823704
2.266055682 0.009207826705
2.271055682 0.008835923503
2.276055682 0.00845693868
2.281055682 0.008070687995
2.286055682 0.007676979932
2.291055682 0.007275617279
2.296055682 0.006866398821
2.301055682 0.006449121085
2.306055682 0.006023580236
2.311055682 0.005589573978
2.316055682 0.005146903604
2.321055682 0.004695376048
2.326055682 0.004234806109
2.331055682 0.003765018627
2.336055682 0.003285850868
2.341055682 0.002797154769
2.346055682 0.002298799504
2.351055682 0.001790673732
2.356055682 0.001272688368
2.361055682 0.000744778668
2.366055682 0.0002069073703
2.371055682 -0.0003409337415
2.376055682 -0.0008987198892
2.381055682 -0.001466393151
2.386055682 -0.002043856351
2.391055682 -0.002630976835
2.396055682 -0.003227574006
2.401055682 -0.003833322411
2.406055682 -0.00444799673
2.411055682 -0.005071311929
2.416055682 -0.005702923227
2.421055682 -0.006342426845
2.426055682 -0.00698936189
2.431055682 -0.007643213359
2.436055682 -0.008303411664
2.441055682 -0.008969335292
2.446055682 -0.009640307734
2.451055682 -0.01031560203
2.456055682 -0.01099443465
2.461055682 -0.01167597741
2.466055682 -0.01235934243
2.471055682 -0.01304361167
2.476055682 -0.01372779408
2.481055682 -0.01441090522
2.486055682 -0.0150918386
2.491055682 -0.0157696017
2.496055682 -0.01644307272
2.501055682 -0.01711107427
2.506055682 -0.01777240419
2.511055682 -0.0184258623
2.516055682 -0.01907026286
2.521055682 -0.01970443263
2.526055682 -0.02032720516
2.531055682 -0.02093749471
2.536055682 -0.02153413562
2.541055682 -0.02211596227
2.546055682 -0.02268186641
2.551055682 -0.02323080378
2.556055682 -0.02376178719
2.561055682 -0.02427388507
2.566055682 -0.02476622709
2.571055682 -0.02523801186
2.576055682 -0.02568851413
2.581055682 -0.02611709005
2.586055682 -0.02652318137
2.591055682 -0.02690631858
2.596055682 -0.0272661239
2.601055682 -0.02760231309
2.606055682 -0.02791469665
2.611055682 -0.02820317924
2.616055682 -0.02846775915
2.621055682 -0.02870852537
2.626055682 -0.028925656
2.631055682 -0.02911941217
2.636055682 -0.02929013683
2.641055682 -0.02943824314
2.646055682 -0.02956432212
2.651055682 -0.02966889055
2.656055682 -0.02975247558
2.661055682 -0.02981573962
2.666055682 -0.02985933195
2.671055682 -0.02988397668
2.676055682 -0.02989038501
2.681055682 -0.02987933156
2.686055682 -0.02985154956
2.691055682 -0.02980784213
2.696055682 -0.0297489941
2.701055682 -0.02967574325
2.706055682 -0.0295888497
2.711055682 -0.02948901077
2.716055682 -0.02937694648
2.721055682 -0.02925323994
2.726055682 -0.02911852799
2.731055682 -0.02897349904
2.736055682 -0.02881866044
2.741055682 -0.02865461168
2.746055682 -0.02848175778
2.751055682 -0.02830063548
2.756055682 -0.02811158984
2.761055682 -0.02791511456
2.766055682 -0.02771148203
2.771055682 -0.02750103102
2.776055682 -0.02728400761
2.781055682 -0.02706074876
2.786055682 -0.02683141403
2.791055682 -0.02659618378
2.796055682 -0.02635521942
2.801055682 -0.02610866324
2.806055682 -0.02585663699
2.811055682 -0.02559924202
2.816055682 -0.0253365607
2.821055682 -0.02506865857
2.826055682 -0.02479558871
2.831055682 -0.02451738976
2.836055682 -0.02423408994
2.841055682 -0.02394570684
2.846055682 -0.02365224972
2.851055682 -0.02335372693
2.856055682 -0.02305012299
2.861055682 -0.0227414423
2.866055682 -0.02242768199
2.871055682 -0.02210883864
2.876055682 -0.02178490668
2.881055682 -0.02145588304
2.886055682 -0.02112176506
2.891055682 -0.02078255429
2.896055682 -0.02043825511
2.901055682 -0.02008887755
2.906055682 -0.01973443601
2.911055682 -0.01937495164
2.916055682 -0.01901045115
2.921055682 -0.01864096904
2.926055682 -0.01826654635
2.931055682 -0.01788723292
2.936055682 -0.01750308578
2.941055682 -0.01711417178
2.946055682 -0.01672056536
2.951055682 -0.01632235186
2.956055682 -0.01591962428
2.961055682 -0.01551248783
2.966055682 -0.01510105487
2.971055682 -0.01468545192
2.976055682 -0.0142658111
2.981055682 -0.01384228189
2.986055682 -0.01341501584
2.991055682 -0.01298418781
2.996055682 -0.01254996694
3.001055682 -0.01211255793
3.006055682 -0.01167214211
3.011055682 -0.01122896364
3.016055682 -0.01078320205
3.021055682 -0.01033516399
3.026055682 -0.009884815924
3.031055682 -0.009432917552
3.036055682 -0.008979769368
3.041055682 -0.008525625688
3.046055682 -0.00807051135
3.051055682 -0.007614634628
3.056055682 -0.007158327732
3.061055682 -0.006701958474
3.066055682 -0.006245895336
3.071055682 -0.005790503732
3.076055682 -0.005336150335
3.081055682 -0.004883206951
3.086055682 -0.004432020386
3.091055682 -0.003982983265
3.096055682 -0.00353650704
3.101055682 -0.003093001792
3.106055682 -0.002652875408
3.111055682 -0.002216538449
3.116055682 -0.001784406454
3.121055682 -0.001356899409
3.126055682 -0.0009344401022
3.131055682 -0.0005174526613
3.136055682 -0.0001063613573
3.141055682 0.0002984104572
3.146055682 0.0006964415609
3.151055682 0.001087314119
3.156055682 0.001470615053
3.161055682 0.001845937349
3.166055682 0.002212881471
3.171055682 0.002571056685
3.176055682 0.002920082525
3.181055682 0.003259590087
3.186055682 0.003589223531
3.191055682 0.003908641268
3.196055682 0.004217517507
3.201055682 0.004515543227
3.206055682 0.004802427857
3.211055682 0.005077899775
3.216055682 0.005341708416
3.221055682 0.005593623728
3.226055682 0.00583344886
3.231055682 0.006061003543
3.236055682 0.00627612399
3.241055682 0.006478674844
3.246055682 0.006668543695
3.251055682 0.006845647563
3.256055682 0.007009925808
3.261055682 0.007161346959
3.266055682 0.007299900406
3.271055682 0.007425607679
3.276055682 0.007538506258
3.281055682 0.007638672477
3.286055682 0.007726185844
3.291055682 0.007801182969
3.296055682 0.007863778019
3.301055682 0.007914140413
3.306055682 0.007952434841
3.311055682 0.007978896681
3.316055682 0.007993728086
3.321055682 0.007997176364
3.326055682 0.007989479928
3.331055682 0.00797094806
3.336055682 0.007941843503
3.341055682 0.007902469252
3.346055682 0.007853151879
3.351055682 0.007794222702
3.356055682 0.007725965314
3.361055682 0.007648766452
3.366055682 0.007562938538
3.371055682 0.007468820415
3.376055682 0.007366762034
3.381055682 0.007257143283
3.386055682 0.007140317497
3.391055682 0.007016622492
3.396055682 0.006886413024
3.401055682 0.00675003692
3.406055682 0.006607837825
3.411055682 0.006460161621
3.416055682 0.006307372782
3.421055682 0.006149793298
3.426055682 0.005987751855
3.431055682 0.005821558661
3.436055682 0.005651538237
3.441055682 0.005478006104
3.446055682 0.005301263865
3.451055682 0.005121604686
3.456055682 0.004939314125
3.461055682 0.004754669586
3.466055682 0.004567923327
3.471055682 0.004379337986
3.476055682 0.00418917467
3.481055682 0.003997682915
3.486055682 0.003805099383
3.491055682 0.003611650384
3.496055682 0.003417554098
3.501055682 0.003223021206
3.506055682 0.003028255088
3.511055682 0.002833451805
3.516055682 0.002638800425
3.521055682 0.002444483247
3.526055682 0.002250676259
3.531055682 0.002057549361
3.536055682 0.001865266853
3.541055682 0.001673987611
3.546055682 0.001483865654
3.551055682 0.00129505022
3.556055682 0.001107686477
3.561055682 0.0009219153955
3.566055682 0.0007378747615
3.571055682 0.0005556985733
3.576055682 0.000375518725
3.581055682 0.0001974650261
3.586055682 2.165889299e-05
3.591055682 -0.0001517714736
3.596055682 -0.0003226994072
3.601055682 -0.0004910036949
3.606055682 -0.0006565676343
3.611055682 -0.0008192696936
3.616055682 -0.0009789960373
3.621055682 -0.001135623518
3.626055682 -0.001289041327
3.631055682 -0.001439123474
3.636055682 -0.001585763822
3.641055682 -0.001728830593
3.646055682 -0.001868225503
3.651055682 -0.002003805573
3.656055682 -0.002133291788
3.661055682 -0.002258298415
3.666055682 -0.002379022026
3.671055682 -0.002496942615
3.676055682 -0.002611314407
3.681055682 -0.00272150827
3.686055682 -0.002827184325
3.691055682 -0.002928149628
3.696055682 -0.003024264145
3.701055682 -0.003115404076
3.706055682 -0.003201441289
3.711055682 -0.003282260489
3.716055682 -0.003357752125
3.721055682 -0.003427806525
3.726055682 -0.00349231383
3.731055682 -0.003551165869
3.736055682 -0.003604257144
3.741055682 -0.003651485254
3.746055682 -0.003692751311
3.751055682 -0.003727960372
3.756055682 -0.00375702182
3.761055682 -0.003779849808
3.766055682 -0.003796363763
3.771055682 -0.003806488917
3.776055682 -0.003810156826
3.781055682 -0.003807305893
3.786055682 -0.003797881908
3.791055682 -0.003781838591
3.796055682 -0.003759138141
3.801055682 -0.003729751776
3.806055682 -0.00369366028
3.811055682 -0.003650854532
3.816055682 -0.003601336027
3.821055682 -0.003545117383
3.826055682 -0.00348222282
3.831055682 -0.003412688622
3.836055682 -0.003336563562
3.841055682 -0.003253909299
3.846055682 -0.003164800732
3.851055682 -0.003069326308
3.856055682 -0.002967588287
3.861055682 -0.002859702945
3.866055682 -0.002745800729
3.871055682 -0.002626026337
3.876055682 -0.002500538742
3.881055682 -0.002369511141
3.886055682 -0.002233130825
3.891055682 -0.00209159898
3.896055682 -0.001945130402
3.901055682 -0.001793953135
3.906055682 -0.001638308015
3.911055682 -0.001478448152
3.916055682 -0.001314638293
3.921055682 -0.001147154152
3.926055682 -0.00097628159
3.931055682 -0.0008023158125
3.936055682 -0.0006255603541
3.941055682 -0.0004463261977
3.946055682 -0.0002649305092
3.951055682 -8.169582674e-05
3.956055682 0.0001030516486
3.961055682 0.0002889823847
3.966055682 0.0004757663182
3.971055682 0.0006630714421
3.976055682 0.0008505699322
3.981055682 0.001037907173
3.986055682 0.001224774846
3.991055682 0.001410868935
3.996055682 0.00159587319
4.001055682 0.001779492191
4.006055682 0.001961415814
4.011055682 0.002141380114
4.016055682 0.00231907836
4.021055682 0.002494297053
4.026055682 0.002666790442
4.031055682 0.002836282745
4.036055682 0.003002525428
4.041055682 0.003165304406
4.046055682 0.003324417025
4.051055682 0.003479749728
4.056055682 0.003631160401
4.061055682 0.003778457898
4.066055682 0.003921488864
4.071055682 0.004060136753
4.076055682 0.004194343654
4.081055682 0.004323999337
4.086055682 0.004449031862
4.091055682 0.004569381529
4.096055682 0.004684998326
4.101055682 0.004795907014
4.106055682 0.004902101327
4.111055682 0.005003573364
4.116055682 0.005100353961
4.121055682 0.00519244348
4.126055682 0.005279860248
4.131055682 0.005362668078
4.136055682 0.005440946442
4.141055682 0.005514719601
4.146055682 0.005584032597
4.151055682 0.005648953289
4.156055682 0.005709559576
4.161055682 0.005765932745
4.166055682 0.005818155629
4.171055682 0.005866295124
4.176055682 0.0059104405
4.181055682 0.005950688174
4.186055682 0.005987130532
4.191055682 0.006019854777
4.196055682 0.006048945883
4.201055682 0.006074488133
4.206055682 0.006096564839
4.211055682 0.006115257601
4.216055682 0.006130645786
4.221055682 0.00614280625
4.226055682 0.006151813179
4.231055682 0.006157737952
4.236055682 0.006160649009
4.241055682 0.006160611738
4.246055682 0.006157688409
4.251055682 0.006151938152
4.256055682 0.006143416969
4.261055682 0.00613217777
4.266055682 0.006118270427
4.271055682 0.00610174186
4.276055682 0.006082636142
4.281055682 0.006060994625
4.286055682 0.006036856073
4.291055682 0.006010256821
4.296055682 0.00598123093
4.301055682 0.005949810376
4.306055682 0.005916025209
4.311055682 0.005879903777
4.316055682 0.005841472861
4.321055682 0.005800757957
4.326055682 0.005757783341
4.331055682 0.005712572478
4.336055682 0.005665147875
4.341055682 0.005615531849
4.346055682 0.005563753545
4.351055682 0.005509823813
4.356055682 0.005453769644
4.361055682 0.005395612183
4.366055682 0.005335372924
4.371055682 0.005273072927
4.376055682 0.005208739531
4.381055682 0.005142393004
4.386055682 0.005074065276
4.391055682 0.00500377405
4.396055682 0.004931554389
4.401055682 0.004857425639
4.406055682 0.004781428491
4.411055682 0.004703601265
4.416055682 0.004623972693
4.421055682 0.004542581145
4.426055682 0.00445946151
4.431055682 0.004374660441
4.436055682 0.004288215062
4.441055682 0.004200180776
4.446055682 0.004110605874
4.451055682 0.004019523942
4.456055682 0.003927003228
4.461055682 0.003833102814
4.466055682 0.003737866736
4.471055682 0.003641369884
4.476055682 0.003543678107
4.481055682 0.003444845624
4.486055682 0.003344955287
4.491055682 0.003244074762
4.496055682 0.003142281855
4.501055682 0.003039651188
4.506055682 0.002936272313
4.511055682 0.002832235298
4.516055682 0.0027276223
4.521055682 0.002622530314
4.526055682 0.002517048232
4.531055682 0.002411262913
4.536055682 0.0023052853
4.541055682 0.00219920786
4.546055682 0.002093134688
4.551055682 0.001987172115
4.556055682 0.001881431137
4.561055682 0.001776028345
4.566055682 0.001671065605
4.571055682 0.001566654228
4.576055682 0.001462913465
4.581055682 0.001359959053
4.586055682 0.001257917622
4.591055682 0.001156900273
4.596055682 0.001057018792
4.601055682 0.0009583991115
4.606055682 0.0008611531881
4.611055682 0.0007654074193
4.616055682 0.000671269173
4.621055682 0.0005788542708
4.626055682 0.0004882878346
4.631055682 0.0003996827245
4.636055682 0.0003131630859
4.641055682 0.000228832723
4.646055682 0.0001467962043
4.651055682 6.716684337e-05
4.656055682 -9.955398182e-06
4.661055682 -8.446333495e-05
4.666055682 -0.0001562660108
4.671055682 -0.0002252587632
4.676055682 -0.0002913578577
4.681055682 -0.0003544781524
4.686055682 -0.0004145299454
4.691055682 -0.0004714380828
4.696055682 -0.0005251236822
4.701055682 -0.0005755251002
4.706055682 -0.0006225682289
4.711055682 -0.000666201445
4.716055682 -0.0007063740089
4.721055682 -0.0007430298572
4.726055682 -0.0007761310958
4.731055682 -0.0008056314052
4.736055682 -0.0008315133383
4.741055682 -0.0008537486069
4.746055682 -0.0008723043377
4.751055682 -0.0008871722629
4.756055682 -0.0008983362805
4.761055682 -0.0009058083426
4.766055682 -0.0009095871502
4.771055682 -0.0009096681908
4.776055682 -0.000906073618
4.781055682 -0.0008988156421
4.786055682 -0.0008879333346
4.791055682 -0.0008734502214
4.796055682 -0.0008553862396
4.801055682 -0.0008337912359
4.806055682 -0.0008087025002
4.811055682 -0.0007801848487
4.816055682 -0.0007482821288
4.821055682 -0.0007130325502
4.826055682 -0.0006745115159
4.831055682 -0.0006327745823
4.836055682 -0.0005879027072
4.841055682 -0.0005399715383
4.846055682 -0.0004890413617
4.851055682 -0.0004351925166
4.856055682 -0.0003785024645
4.861055682 -0.0003190443731
4.866055682 -0.0002569079423
4.871055682 -0.0001921746459
4.876055682 -0.0001249270768
4.881055682 -5.525896762e-05
4.886055682 1.674355249e-05
4.891055682 9.10046132e-05
4.896055682 0.0001674205324
4.901055682 0.0002458960915
4.906055682 0.0003263535621
4.911055682 0.0004086840495
4.916055682 0.0004927881182
4.921055682 0.0005785778254
4.926055682 0.0006659740182
4.931055682 0.0007548681377
4.936055682 0.000845167349
4.941055682 0.0009367830474
4.946055682 0.001029619226
4.951055682 0.001123588454
4.956055682 0.001218614947
4.961055682 0.00131458552
4.966055682 0.001411404967
4.971055682 0.001508985349
4.976055682 0.001607254102
4.981055682 0.001706132225
4.986055682 0.001805508828
4.991055682 0.001905292671
4.996055682 0.002005401679
5 0.002084544858


==> Image/data/eul2_Y.dat <==
0 0.003490658504
2.347173098e-07 0.003490658502
4.694346196e-07 0.003490658498
7.041519294e-07 0.003490658492
2.265966379e-06 0.003490658396
3.827780828e-06 0.003490658203
5.389595278e-06 0.003490657913
6.951409728e-06 0.003490657526
2.015379528e-05 0.003490650539
3.335618084e-05 0.003490637109
4.655856639e-05 0.00349061762
5.976095195e-05 0.00349059246
0.000118417909 0.003490421002
0.000177074866 0.003490173595
0.000235731823 0.003489875131
0.00029438878 0.003489546159
0.000353045737 0.003489203811
0.0004153637338 0.003488841597
0.0004776817306 0.003488495529
0.0005399997274 0.003488178261
0.0006023177241 0.003487900575
0.0006646357209 0.003487671724
0.000758668262 0.003487435842
0.000852700803 0.003487352318
0.000946733344 0.003487440212
0.001040765885 0.003487715028
0.001134798426 0.003488189647
0.00127757528 0.003489315492
0.001420352133 0.003490957637
0.001563128987 0.003493140274
0.00170590584 0.003495881727
0.001848682694 0.003499195967
0.002094449519 0.003506269555
0.002340216343 0.003515105035
0.002585983168 0.003525718016
0.002831749993 0.003538107418
0.003077516818 0.003552260177
0.003479166562 0.003579121731
0.003880816307 0.003610501267
0.004282466051 0.003646235662
0.004684115795 0.003686139849
0.005085765539 0.003730019598
0.005694867655 0.003803714542
0.006303969771 0.003885442438
0.006913071886 0.003974572457
0.007522174002 0.004070520618
0.008131276117 0.004172756695
0.009070792025 0.00434171637
0.01001030793 0.004522999057
0.01094982384 0.004715325855
0.01188933975 0.004917644203
0.01282885565 0.005129083489
0.01462490567 0.005556258808
0.01642095568 0.006010213619
0.01821700569 0.006488021558
0.0200130557 0.006987598286
0.02180910571 0.007507378333
0.02423056838 0.008238015131
0.02665203104 0.009000637759
0.0290734937 0.009793272186
0.03149495637 0.01061432137
0.03391641903 0.01146241034
0.0383442717 0.01307927954
0.04277212436 0.01477571602
0.04719997703 0.01654565739
0.05162782969 0.01838362402
0.05605568235 0.02028443367
0.06105568235 0.02250012905
0.06605568235 0.02478242578
0.07105568235 0.02712432391
0.07605568235 0.02951892783
0.08105568235 0.03195940391
0.08605568235 0.03443895448
0.09105568235 0.03695080897
0.09605568235 0.03948822532
0.1010556824 0.04204446273
0.1060556824 0.04461284931
0.1110556824 0.04718678768
0.1160556824 0.04975972332
0.1210556824 0.05232514992
0.1260556824 0.05487663393
0.1310556824 0.05740784526
0.1360556824 0.05991249696
0.1410556824 0.06238440561
0.1460556824 0.06481755475
0.1510556824 0.06720609896
0.1560556824 0.069544331
0.1610556824 0.07182668062
0.1660556824 0.07404777435
0.1710556824 0.07620250847
0.1760556824 0.07828603922
0.1810556824 0.08029376514
0.1860556824 0.08222134096
0.1910556824 0.08406471922
0.1960556824 0.0858201899
0.2010556824 0.08748440247
0.2060556824 0.0890543791
0.2110556824 0.09052753158
0.2160556824 0.09190168295
0.2210556824 0.09317507977
0.2260556824 0.09434642906
0.2310556824 0.09541490611
0.2360556824 0.09638014808
0.2410556824 0.09724226765
0.2460556824 0.09800185899
0.2510556824 0.09866001227
0.2560556824 0.09921827072
0.2610556824 0.09967867239
0.2660556824 0.1000437514
0.2710556824 0.1003164856
0.2760556824 0.1005002517
0.2810556824 0.1005987931
0.2860556824 0.1006162571
0.2910556824 0.1005571904
0.2960556824 0.1004264588
0.3010556824 0.1002291602
0.3060556824 0.09997059278
0.3110556824 0.09965624146
0.3160556824 0.09929175135
0.3210556824 0.09888288333
0.3260556824 0.09843545902
0.3310556824 0.0979553093
0.3360556824 0.09744822876
0.3410556824 0.09691993278
0.3460556824 0.09637601605
0.3510556824 0.09582191354
0.3560556824 0.09526286382
0.3610556824 0.09470387544
0.3660556824 0.0941496961
0.3710556824 0.09360478557
0.3760556824 0.09307329143
0.3810556824 0.09255902952
0.3860556824 0.09206546576
0.3910556824 0.09159570621
0.3960556824 0.09115248028
0.4010556824 0.09073815147
0.4060556824 0.09035466994
0.4110556824 0.09000369074
0.4160556824 0.08968633873
0.4210556824 0.08940338564
0.4260556824 0.08915521977
0.4310556824 0.08894191499
0.4360556824 0.08876347795
0.4410556824 0.08861943375
0.4460556824 0.08850889769
0.4510556824 0.0884306288
0.4560556824 0.08838309974
0.4610556824 0.08836450708
0.4660556824 0.08837283937
0.4710556824 0.088405795
0.4760556824 0.08846094543
0.4810556824 0.08853526231
0.4860556824 0.08862604467
0.4910556824 0.08873031369
0.4960556824 0.08884486325
0.5010556824 0.0889667122
0.5060556824 0.08909236413
0.5110556824 0.08921803976
0.5160556824 0.08933990864
0.5210556824 0.08945420117
0.5260556824 0.08955721791
0.5310556824 0.08964525046
0.5360556824 0.08971448853
0.5410556824 0.08976100206
0.5460556824 0.08978089364
0.5510556824 0.08977037875
0.5560556824 0.08972537478
0.5610556824 0.0896424156
0.5660556824 0.08951797063
0.5710556824 0.08934845795
0.5760556824 0.08913034589
0.5810556824 0.08886018908
0.5860556824 0.08853492399
0.5910556824 0.0881512231
0.5960556824 0.08770582226
0.6010556824 0.08719564528
0.6060556824 0.08661778248
0.6110556824 0.08596947171
0.6160556824 0.08524817825
0.6210556824 0.08445155648
0.6260556824 0.08357722463
0.6310556824 0.08262324944
0.6360556824 0.08158783352
0.6410556824 0.08046933931
0.6460556824 0.07926642783
0.6510556824 0.0779777711
0.6560556824 0.07660223956
0.6610556824 0.07513898219
0.6660556824 0.07358741254
0.6710556824 0.07194717818
0.6760556824 0.07021817293
0.6810556824 0.06840053141
0.6860556824 0.06649464266
0.6910556824 0.06450113987
0.6960556824 0.06242093309
0.7010556824 0.06025518208
0.7060556824 0.05800534755
0.7110556824 0.05567311616
0.7160556824 0.0532607073
0.7210556824 0.05077037405
0.7260556824 0.04820476383
0.7310556824 0.04556668908
0.7360556824 0.04285933315
0.7410556824 0.04008602039
0.7460556824 0.0372504213
0.7510556824 0.03435659779
0.7560556824 0.03140894796
0.7610556824 0.02841214171
0.7660556824 0.02537111825
0.7710556824 0.02229111974
0.7760556824 0.01917721202
0.7810556824 0.01603522785
0.7860556824 0.01287151913
0.7910556824 0.009692658396
0.7960556824 0.006505384501
0.8010556824 0.003317440081
0.8060556824 0.0001358901755
0.8110556824 -0.003031900907
0.8160556824 -0.006178168251
0.8210556824 -0.009294821531
0.8260556824 -0.01237349874
0.8310556824 -0.0154062746
0.8360556824 -0.01838424277
0.8410556824 -0.02129801294
0.8460556824 -0.02413812016
0.8510556824 -0.02689506847
0.8560556824 -0.0295592557
0.8610556824 -0.03212091779
0.8660556824 -0.03457013892
0.8710556824 -0.03689598938
0.8760556824 -0.03908879559
0.8810556824 -0.04113868213
0.8860556824 -0.0430355325
0.8910556824 -0.04476913458
0.8960556824 -0.04632999923
0.9010556824 -0.0477078366
0.9060556824 -0.04889217481
0.9110556824 -0.0498728138
0.9160556824 -0.05063987859
0.9210556824 -0.05118298228
0.9260556824 -0.05149316551
0.9310556824 -0.0515615771
0.9360556824 -0.05137943691
0.9410556824 -0.05093825868
0.9460556824 -0.05022991431
0.9510556824 -0.0492471384
0.9560556824 -0.04798249245
0.9610556824 -0.04642884601
0.9660556824 -0.04457972822
0.9710556824 -0.04242935785
0.9760556824 -0.03997256853
0.9810556824 -0.03720477762
0.9860556824 -0.03412200582
0.9910556824 -0.03072092188
0.9960556824 -0.02699886256
1.001055682 -0.02295386139
1.006055682 -0.01858468799
1.011055682 -0.01389085501
1.016055682 -0.008872630698
1.021055682 -0.003531074997
1.026055682 0.002131917199
1.031055682 0.008113573018
1.036055682 0.01441019553
1.041055682 0.02101710968
1.046055682 0.02792859864
1.051055682 0.03513783192
1.056055682 0.04263678623
1.061055682 0.05041615983
1.066055682 0.05846528088
1.071055682 0.06677201153
1.076055682 0.07532264898
1.081055682 0.08410182644
1.086055682 0.09309241465
1.091055682 0.1022754285
1.096055682 0.1116299378
1.101055682 0.1211329906
1.106055682 0.1307595401
1.111055682 0.1404824001
1.116055682 0.1502721886
1.121055682 0.1600973448
1.126055682 0.1699240636
1.131055682 0.1797164596
1.136055682 0.1894321998
1.141055682 0.1990329999
1.146055682 0.2084783069
1.151055682 0.2177252227
1.156055682 0.2267290005
1.161055682 0.2354436201
1.166055682 0.2438223154
1.171055682 0.251822645
1.176055682 0.2593972174
1.181055682 0.2664981607
1.186055682 0.2730807525
1.191055682 0.2791044621
1.196055682 0.2845332982
1.201055682 0.289336653
1.206055682 0.2934906196
1.211055682 0.2969794142
1.216055682 0.2997967508
1.221055682 0.3019471254
1.226055682 0.3034463751
1.231055682 0.30432257
1.236055682 0.3046160873
1.241055682 0.3043795337
1.246055682 0.3036767622
1.251055682 0.3025813231
1.256055682 0.3011740937
1.261055682 0.299540846
1.266055682 0.2977691116
1.271055682 0.2959457434
1.276055682 0.2941531706
1.281055682 0.2924687336
1.286055682 0.2909610637
1.291055682 0.2896878627
1.296055682 0.2886961598
1.301055682 0.2880226626
1.306055682 0.2876941127
1.311055682 0.2877278952
1.316055682 0.2881327467
1.321055682 0.2889098224
1.326055682 0.2900537441
1.331055682 0.2915538134
1.336055682 0.2933951307
1.341055682 0.295559712
1.346055682 0.2980273393
1.351055682 0.3007764183
1.356055682 0.3037844804
1.361055682 0.3070288965
1.366055682 0.3104869402
1.371055682 0.3141367023
1.376055682 0.3179545318
1.381055682 0.3219209454
1.386055682 0.326017202
1.391055682 0.3302250589
1.396055682 0.3345270457
1.401055682 0.3389077174
1.406055682 0.3433511228
1.411055682 0.3478419263
1.416055682 0.3523663898
1.421055682 0.3569121716
1.426055682 0.3614681037
1.431055682 0.3660237766
1.436055682 0.3705697474
1.441055682 0.3750971753
1.446055682 0.3795973862
1.451055682 0.3840636173
1.456055682 0.388489639
1.461055682 0.3928696168
1.466055682 0.3971985988
1.471055682 0.4014716304
1.476055682 0.4056842332
1.481055682 0.4098321791
1.486055682 0.4139123047
1.491055682 0.4179214536
1.496055682 0.4218566207
1.501055682 0.4257150722
1.506055682 0.4294943482
1.511055682 0.4331922381
1.516055682 0.4368067148
1.521055682 0.4403359182
1.526055682 0.4437780613
1.531055682 0.4471314218
1.536055682 0.4503943617
1.541055682 0.4535652978
1.546055682 0.456642677
1.551055682 0.4596249368
1.556055682 0.4625105007
1.561055682 0.4652977531
1.566055682 0.4679850404
1.571055682 0.4705706403
1.576055682 0.4730527741
1.581055682 0.475429566
1.586055682 0.4776990157
1.591055682 0.4798590165
1.596055682 0.4819074315
1.601055682 0.4838420053
1.606055682 0.4856604146
1.611055682 0.4873601902
1.616055682 0.4889387991
1.621055682 0.4903935549
1.626055682 0.4917217262
1.631055682 0.4929204144
1.636055682 0.4939867235
1.641055682 0.4949176426
1.646055682 0.4957099592
1.651055682 0.4963605164
1.656055682 0.4968660658
1.661055682 0.4972231839
1.666055682 0.4974285711
1.671055682 0.4974788823
1.676055682 0.4973706408
1.681055682 0.4971003089
1.686055682 0.4966645176
1.691055682 0.4960598691
1.696055682 0.4952829583
1.701055682 0.4943304332
1.706055682 0.4931990357
1.711055682 0.4918856053
1.716055682 0.4903870853
1.721055682 0.4887008054
1.726055682 0.4868240337
1.731055682 0.4847541136
1.736055682 0.4824886259
1.741055682 0.4800253688
1.746055682 0.4773620236
1.751055682 0.4744969335
1.756055682 0.4714288695
1.761055682 0.4681569684
1.766055682 0.464680664
1.771055682 0.460999695
1.776055682 0.4571142034
1.781055682 0.4530248372
1.786055682 0.4487327839
1.791055682 0.4442397393
1.796055682 0.4395478725
1.801055682 0.4346598357
1.806055682 0.4295788227
1.811055682 0.4243086378
1.816055682 0.418853737
1.821055682 0.4132186461
1.826055682 0.407408692
1.831055682 0.401429747
1.836055682 0.3952881064
1.841055682 0.3889905258
1.846055682 0.3825442402
1.851055682 0.3759569306
1.856055682 0.3692366789
1.861055682 0.3623919306
1.866055682 0.3554314574
1.871055682 0.3483643142
1.876055682 0.3411997934
1.881055682 0.3339473784
1.886055682 0.3266166969
1.891055682 0.3192174739
1.896055682 0.311759485
1.901055682 0.3042525116
1.906055682 0.296706297
1.911055682 0.289130505
1.916055682 0.2815346799
1.921055682 0.2739282097
1.926055682 0.266320292
1.931055682 0.2587199026
1.936055682 0.2511357666
1.941055682 0.2435763339
1.946055682 0.2360497551
1.951055682 0.2285646581
1.956055682 0.2211280886
1.961055682 0.2137468832
1.966055682 0.2064277282
1.971055682 0.1991770296
1.976055682 0.1920003254
1.981055682 0.184903415
1.986055682 0.1778918923
1.991055682 0.1709708209
1.996055682 0.1641447381
2.001055682 0.157417755
2.006055682 0.1507936134
2.011055682 0.144275698
2.016055682 0.1378670325
2.021055682 0.1315702813
2.026055682 0.1253877563
2.031055682 0.1193214274
2.036055682 0.1133729322
2.041055682 0.1075435871
2.046055682 0.1018343959
2.051055682 0.09624606284
2.056055682 0.09077900041
2.061055682 0.08543334601
2.066055682 0.08020896511
2.071055682 0.07510547649
2.076055682 0.07012213621
2.081055682 0.06525815879
2.086055682 0.06051241782
2.091055682 0.05588370699
2.096055682 0.05137048883
2.101055682 0.04697102134
2.106055682 0.04268357916
2.111055682 0.03850616176
2.116055682 0.03443674161
2.121055682 0.03047285971
2.126055682 0.02661208382
2.131055682 0.02285173139
2.136055682 0.01918925183
2.141055682 0.01562190211
2.146055682 0.0121469607
2.151055682 0.008761395701
2.156055682 0.005462234093
2.161055682 0.002246332816
2.166055682 -0.0008895604109
2.171055682 -0.003948646352
2.176055682 -0.006934130632
2.181055682 -0.009849253076
2.186055682 -0.01269728915
2.191055682 -0.01548154294
2.196055682 -0.01820533668
2.201055682 -0.02087172009
2.206055682 -0.02348407246
2.211055682 -0.02604587328
2.216055682 -0.02856052335
2.221055682 -0.03103133344
2.226055682 -0.0334615659
2.231055682 -0.0358544577
2.236055682 -0.03821321771
2.241055682 -0.04054101601
2.246055682 -0.04284097536
2.251055682 -0.04511616577
2.256055682 -0.0473695995
2.261055682 -0.04960422591
2.266055682 -0.05182292615
2.271055682 -0.05402850779
2.276055682 -0.05622369941
2.281055682 -0.05841114519
2.286055682 -0.06059339958
2.291055682 -0.0627729219
2.296055682 -0.06495207096
2.301055682 -0.06713309972
2.306055682 -0.06931814982
2.311055682 -0.07150924626
2.316055682 -0.07370829205
2.321055682 -0.07591706285
2.326055682 -0.0781372017
2.331055682 -0.08037021383
2.336055682 -0.08261746147
2.341055682 -0.08488015891
2.346055682 -0.0871593675
2.351055682 -0.08945599105
2.356055682 -0.09177077116
2.361055682 -0.09410428306
2.366055682 -0.09645693139
2.371055682 -0.09882894676
2.376055682 -0.101220382
2.381055682 -0.1036311095
2.386055682 -0.1060608186
2.391055682 -0.1085090134
2.396055682 -0.1109750117
2.401055682 -0.1134578505
2.406055682 -0.1159564696
2.411055682 -0.1184696467
2.416055682 -0.1209959666
2.421055682 -0.1235338258
2.426055682 -0.1260814338
2.431055682 -0.1286368226
2.436055682 -0.1311978534
2.441055682 -0.1337622226
2.446055682 -0.1363274697
2.451055682 -0.138890984
2.456055682 -0.1414500177
2.461055682 -0.1440016895
2.466055682 -0.1465430098
2.471055682 -0.1490708707
2.476055682 -0.1515821026
2.481055682 -0.1540734129
2.486055682 -0.1565415449
2.491055682 -0.1589830302
2.496055682 -0.1613944241
2.501055682 -0.1637723845
2.506055682 -0.1661135896
2.511055682 -0.1684147452
2.516055682 -0.17067261
2.521055682 -0.1728840253
2.526055682 -0.1750459451
2.531055682 -0.1771556994
2.536055682 -0.1792104657
2.541055682 -0.1812075163
2.546055682 -0.1831444015
2.551055682 -0.1850189654
2.556055682 -0.1868293181
2.561055682 -0.1885738278
2.566055682 -0.1902511351
2.571055682 -0.1918601714
2.576055682 -0.1934001735
2.581055682 -0.1948706932
2.586055682 -0.1962716028
2.591055682 -0.197603098
2.596055682 -0.1988656984
2.601055682 -0.2000602438
2.606055682 -0.2011878888
2.611055682 -0.2022500923
2.616055682 -0.2032486059
2.621055682 -0.2041854568
2.626055682 -0.2050629317
2.631055682 -0.2058835515
2.636055682 -0.2066500551
2.641055682 -0.2073653626
2.646055682 -0.2080328356
2.651055682 -0.2086555558
2.656055682 -0.2092366645
2.661055682 -0.2097794941
2.666055682 -0.2102874593
2.671055682 -0.2107640314
2.676055682 -0.2112126274
2.681055682 -0.2116366716
2.686055682 -0.2120394721
2.691055682 -0.2124243303
2.696055682 -0.2127944203
2.701055682 -0.2131529422
2.706055682 -0.2135027332
2.711055682 -0.2138466096
2.716055682 -0.2141870478
2.721055682 -0.2145263263
2.726055682 -0.214866712
2.731055682 -0.2152101505
2.736055682 -0.2155586132
2.741055682 -0.2159136078
2.746055682 -0.2162766564
2.751055682 -0.2166488355
2.756055682 -0.2170313097
2.761055682 -0.2174248066
2.766055682 -0.2178297622
2.771055682 -0.2182465043
2.776055682 -0.2186754324
2.781055682 -0.219116787
2.786055682 -0.2195706797
2.791055682 -0.2200370635
2.796055682 -0.2205157494
2.801055682 -0.2210064379
2.806055682 -0.2215087346
2.811055682 -0.222022162
2.816055682 -0.2225461707
2.821055682 -0.22308015
2.826055682 -0.2236234952
2.831055682 -0.2241754931
2.836055682 -0.2247353658
2.841055682 -0.2253023276
2.846055682 -0.225875595
2.851055682 -0.2264543025
2.856055682 -0.2270377071
2.861055682 -0.2276250425
2.866055682 -0.2282155492
2.871055682 -0.2288084626
2.876055682 -0.2294030326
2.881055682 -0.2299985231
2.886055682 -0.2305942227
2.891055682 -0.2311894428
2.896055682 -0.231783523
2.901055682 -0.2323758287
2.906055682 -0.2329657551
2.911055682 -0.2335527244
2.916055682 -0.2341361886
2.921055682 -0.2347156262
2.926055682 -0.2352905445
2.931055682 -0.2358604751
2.936055682 -0.2364249762
2.941055682 -0.2369836269
2.946055682 -0.2375360301
2.951055682 -0.238081805
2.956055682 -0.2386205913
2.961055682 -0.2391520391
2.966055682 -0.2396758165
2.971055682 -0.2401915943
2.976055682 -0.2406990599
2.981055682 -0.2411978931
2.986055682 -0.2416877925
2.991055682 -0.2421684337
2.996055682 -0.2426395208
3.001055682 -0.2431007078
3.006055682 -0.2435517053
3.011055682 -0.2439921192
3.016055682 -0.2444216828
3.021055682 -0.2448399051
3.026055682 -0.245243454
3.031055682 -0.2456346119
3.036055682 -0.2460133813
3.041055682 -0.2463817627
3.046055682 -0.2467380827
3.051055682 -0.2470809562
3.056055682 -0.2474095221
3.061055682 -0.2477231469
3.066055682 -0.2480212459
3.071055682 -0.2483032214
3.076055682 -0.248568449
3.081055682 -0.2488162756
3.086055682 -0.2490460757
3.091055682 -0.2492571349
3.096055682 -0.2494486912
3.101055682 -0.2496199688
3.106055682 -0.2497701809
3.111055682 -0.2498985216
3.116055682 -0.2500041629
3.121055682 -0.2500862556
3.126055682 -0.2501439326
3.131055682 -0.2501763113
3.136055682 -0.2501824963
3.141055682 -0.2501615815
3.146055682 -0.2501126537
3.151055682 -0.2500347946
3.156055682 -0.2499270846
3.161055682 -0.2497886057
3.166055682 -0.2496184451
3.171055682 -0.2494156985
3.176055682 -0.2491794737
3.181055682 -0.2489088943
3.186055682 -0.2486031032
3.191055682 -0.2482612666
3.196055682 -0.247882577
3.201055682 -0.2474662579
3.206055682 -0.2470115662
3.211055682 -0.246517797
3.216055682 -0.2459842852
3.221055682 -0.2454104121
3.226055682 -0.2447955505
3.231055682 -0.2441392305
3.236055682 -0.2434410204
3.241055682 -0.2427005268
3.246055682 -0.2419174026
3.251055682 -0.2410913535
3.256055682 -0.2402221528
3.261055682 -0.2393096296
3.266055682 -0.2383536926
3.271055682 -0.2373542965
3.276055682 -0.2363114949
3.281055682 -0.2352253604
3.286055682 -0.23409611
3.291055682 -0.2329239056
3.296055682 -0.2317089791
3.301055682 -0.2304516736
3.306055682 -0.2291524852
3.311055682 -0.2278119305
3.316055682 -0.226430553
3.321055682 -0.2250089749
3.326055682 -0.2235479348
3.331055682 -0.2220481565
3.336055682 -0.2205103871
3.341055682 -0.2189354625
3.346055682 -0.2173242777
3.351055682 -0.2156779416
3.356055682 -0.2139974164
3.361055682 -0.2122838229
3.366055682 -0.2105381682
3.371055682 -0.2087614295
3.376055682 -0.2069546563
3.381055682 -0.2051190292
3.386055682 -0.203255783
3.391055682 -0.201366064
3.396055682 -0.1994509864
3.401055682 -0.1975116974
3.406055682 -0.1955494055
3.411055682 -0.1935653723
3.416055682 -0.1915608832
3.421055682 -0.1895371415
3.426055682 -0.1874952836
3.431055682 -0.185436514
3.436055682 -0.1833620553
3.441055682 -0.1812731164
3.446055682 -0.1791708648
3.451055682 -0.177056433
3.456055682 -0.1749309268
3.461055682 -0.172795426
3.466055682 -0.1706508936
3.471055682 -0.1684983689
3.476055682 -0.1663388892
3.481055682 -0.1641734349
3.486055682 -0.1620029273
3.491055682 -0.1598282427
3.496055682 -0.1576502192
3.501055682 -0.1554696571
3.506055682 -0.1532873165
3.511055682 -0.1511039161
3.516055682 -0.1489201313
3.521055682 -0.1467365954
3.526055682 -0.1445538982
3.531055682 -0.1423725864
3.536055682 -0.1401931636
3.541055682 -0.1380160903
3.546055682 -0.1358417839
3.551055682 -0.1336706194
3.556055682 -0.1315029297
3.561055682 -0.1293390063
3.566055682 -0.1271790995
3.571055682 -0.1250234206
3.576055682 -0.1228721401
3.581055682 -0.1207253935
3.586055682 -0.1185832698
3.591055682 -0.1164458048
3.596055682 -0.1143130304
3.601055682 -0.1121849361
3.606055682 -0.1100614891
3.611055682 -0.1079426098
3.616055682 -0.1058282064
3.621055682 -0.1037181391
3.626055682 -0.1016122686
3.631055682 -0.09951039778
3.636055682 -0.09741235038
3.641055682 -0.09531787106
3.646055682 -0.09322676339
3.651055682 -0.09113870733
3.656055682 -0.08905403427
3.661055682 -0.08697189696
3.666055682 -0.08489193227
3.671055682 -0.08281355021
3.676055682 -0.08073664081
3.681055682 -0.07866100616
3.686055682 -0.07658636093
3.691055682 -0.07451238465
3.696055682 -0.07243874793
3.701055682 -0.0703651222
3.706055682 -0.06829120934
3.711055682 -0.06621668976
3.716055682 -0.06414124137
3.721055682 -0.0620645576
3.726055682 -0.05998635086
3.731055682 -0.05790635074
3.736055682 -0.05582430312
3.741055682 -0.05373997207
3.746055682 -0.05165314235
3.751055682 -0.0495636217
3.756055682 -0.0474712428
3.761055682 -0.04537586519
3.766055682 -0.04327737718
3.771055682 -0.04117569772
3.776055682 -0.03907077816
3.781055682 -0.03696260403
3.786055682 -0.03485119667
3.791055682 -0.03273661486
3.796055682 -0.03061895625
3.801055682 -0.02849835875
3.806055682 -0.02637500184
3.811055682 -0.02424910764
3.816055682 -0.02212094198
3.821055682 -0.01999081519
3.826055682 -0.01785908284
3.831055682 -0.01572614628
3.836055682 -0.01359245291
3.841055682 -0.01145849644
3.846055682 -0.009324816742
3.851055682 -0.007191999652
3.856055682 -0.00506067646
3.861055682 -0.002931523207
3.866055682 -0.0008052597215
3.871055682 0.001317351573
3.876055682 0.003435507111
3.881055682 0.005548363892
3.886055682 0.007655041449
3.891055682 0.00975462407
3.896055682 0.01184616329
3.901055682 0.01392868062
3.906055682 0.01600117056
3.911055682 0.01806260383
3.916055682 0.02011193084
3.921055682 0.0221480854
3.926055682 0.02416998861
3.931055682 0.026176553
3.936055682 0.02816668674
3.941055682 0.03013929814
3.946055682 0.03209330013
3.951055682 0.03402761501
3.956055682 0.03594117895
3.961055682 0.03783294726
3.966055682 0.03970189815
3.971055682 0.04154703936
3.976055682 0.04336740929
3.981055682 0.04516199581
3.986055682 0.04692996949
3.991055682 0.048670528
3.996055682 0.05038290996
4.001055682 0.05206638202
4.006055682 0.05372028823
4.011055682 0.05534399341
4.016055682 0.05693698706
4.021055682 0.05849872735
4.026055682 0.06002877214
4.031055682 0.06152681067
4.036055682 0.0629926208
4.041055682 0.06442603931
4.046055682 0.06582694343
4.051055682 0.06719520587
4.056055682 0.06853080367
4.061055682 0.06983389813
4.066055682 0.07110470839
4.071055682 0.07234348683
4.076055682 0.0735504671
4.081055682 0.07472605222
4.086055682 0.07587070841
4.091055682 0.07698490283
4.096055682 0.07806920137
4.101055682 0.07912417442
4.106055682 0.08015040913
4.111055682 0.08114861567
4.116055682 0.08211952089
4.121055682 0.08306385394
4.126055682 0.08398242652
4.131055682 0.08487590731
4.136055682 0.08574516745
4.141055682 0.08659113587
4.146055682 0.08741472386
4.151055682 0.08821682557
4.156055682 0.08899832983
4.161055682 0.08976012463
4.166055682 0.090503096
4.171055682 0.09122805477
4.176055682 0.09193589051
4.181055682 0.09262750543
4.186055682 0.09330376869
4.191055682 0.0939655144
4.196055682 0.09461355136
4.201055682 0.09524866763
4.206055682 0.09587162943
4.211055682 0.0964831785
4.216055682 0.09708402996
4.221055682 0.09767487106
4.226055682 0.09825636045
4.231055682 0.09882912765
4.236055682 0.09939377251
4.241055682 0.09995086502
4.246055682 0.1005009452
4.251055682 0.1010445231
4.256055682 0.1015820792
4.261055682 0.1021140648
4.266055682 0.1026409025
4.271055682 0.1031629867
4.276055682 0.1036806847
4.281055682 0.1041943371
4.286055682 0.1047042592
4.291055682 0.1052107415
4.296055682 0.1057140509
4.301055682 0.1062144319
4.306055682 0.1067121074
4.311055682 0.1072072799
4.316055682 0.1077001326
4.321055682 0.1081908306
4.326055682 0.1086795215
4.331055682 0.109166337
4.336055682 0.1096513936
4.341055682 0.1101347937
4.346055682 0.1106166285
4.351055682 0.1110969609
4.356055682 0.1115758398
4.361055682 0.1120533269
4.366055682 0.112529471
4.371055682 0.1130043096
4.376055682 0.1134778703
4.381055682 0.1139501697
4.386055682 0.1144212195
4.391055682 0.1148910206
4.396055682 0.1153595812
4.401055682 0.1158268952
4.406055682 0.1162929198
4.411055682 0.1167576339
4.416055682 0.1172210053
4.421055682 0.1176830034
4.426055682 0.1181435868
4.431055682 0.118602707
4.436055682 0.1190603078
4.441055682 0.1195163267
4.446055682 0.1199707055
4.451055682 0.1204233656
4.456055682 0.1208742162
4.461055682 0.1213231803
4.466055682 0.1217701567
4.471055682 0.1222150338
4.476055682 0.1226577115
4.481055682 0.1230980637
4.486055682 0.1235359573
4.491055682 0.1239712607
4.496055682 0.1244038426
4.501055682 0.1248335425
4.506055682 0.1252601879
4.511055682 0.1256835996
4.516055682 0.1261035917
4.521055682 0.12651997
4.526055682 0.126932542
4.531055682 0.1273410832
4.536055682 0.1277453762
4.541055682 0.1281451915
4.546055682 0.1285402984
4.551055682 0.1289304319
4.556055682 0.1293153274
4.561055682 0.1296946995
4.566055682 0.1300682639
4.571055682 0.1304357427
4.576055682 0.1307968245
4.581055682 0.1311511993
4.586055682 0.1314985312
4.591055682 0.131838491
4.596055682 0.1321707266
4.601055682 0.1324949098
4.606055682 0.1328106952
4.611055682 0.1331177214
4.616055682 0.1334156256
4.621055682 0.1337040522
4.626055682 0.1339826196
4.631055682 0.1342509551
4.636055682 0.1345086668
4.641055682 0.1347553736
4.646055682 0.1349906792
4.651055682 0.1352142167
4.656055682 0.1354256101
4.661055682 0.1356244786
4.666055682 0.1358104435
4.671055682 0.135983129
4.676055682 0.1361421702
4.681055682 0.1362871888
4.686055682 0.1364178354
4.691055682 0.136533761
4.696055682 0.1366346222
4.701055682 0.1367200827
4.706055682 0.1367898196
4.711055682 0.1368435239
4.716055682 0.1368808786
4.721055682 0.1369015986
4.726055682 0.1369054048
4.731055682 0.1368920363
4.736055682 0.1368612351
4.741055682 0.1368127758
4.746055682 0.1367464394
4.751055682 0.1366620111
4.756055682 0.1365593025
4.761055682 0.1364381275
4.766055682 0.1362983418
4.771055682 0.1361398152
4.776055682 0.1359624169
4.781055682 0.135766051
4.786055682 0.1355506138
4.791055682 0.1353160456
4.796055682 0.1350623088
4.801055682 0.1347893592
4.806055682 0.1344971983
4.811055682 0.1341858034
4.816055682 0.1338551976
4.821055682 0.1335054394
4.826055682 0.1331365636
4.831055682 0.1327486744
4.836055682 0.1323418746
4.841055682 0.1319162478
4.846055682 0.1314719254
4.851055682 0.1310090452
4.856055682 0.1305277369
4.861055682 0.1300281652
4.866055682 0.129510503
4.871055682 0.1289749263
4.876055682 0.1284216296
4.881055682 0.127850796
4.886055682 0.1272626321
4.891055682 0.1266573918
4.896055682 0.1260352733
4.901055682 0.1253965014
4.906055682 0.1247413721
4.911055682 0.1240701598
4.916055682 0.1233831059
4.921055682 0.122680453
4.926055682 0.1219625044
4.931055682 0.1212295473
4.936055682 0.120481859
4.941055682 0.1197197161
4.946055682 0.1189433573
4.951055682 0.118153033
4.956055682 0.1173490866
4.961055682 0.1165318227
4.966055682 0.1157015076
4.971055682 0.1148583696
4.976055682 0.1140026582
4.981055682 0.1131346813
4.986055682 0.1122547259
4.991055682 0.1113630694
4.996055682 0.1104599692
5 0.1097396135


==> Image/data/eul2_Z.dat <==
0 0.003490658504
2.347173098e-07 0.003490658506
4.694346196e-07 0.003490658509
7.041519294e-07 0.003490658515
2.265966379e-06 0.003490658598
3.827780828e-06 0.003490658766
5.389595278e-06 0.003490659018
6.951409728e-06 0.003490659356
2.015379528e-05 0.003490665503
3.335618084e-05 0.003490677425
4.655856639e-05 0.003490694897
5.976095195e-05 0.003490717694
0.000118417909 0.003490878312
0.000177074866 0.003491123769
0.000235731823 0.003491440755
0.00029438878 0.003491819138
0.000353045737 0.003492251334
0.0004153637338 0.003492763215
0.0004776817306 0.003493324559
0.0005399997274 0.003493931978
0.0006023177241 0.003494583304
0.0006646357209 0.003495277291
0.000758668262 0.00349640432
0.000852700803 0.003497627393
0.000946733344 0.003498948283
0.001040765885 0.003500369886
0.001134798426 0.003501895586
0.00127757528 0.003504419055
0.001420352133 0.003507202603
0.001563128987 0.0035102576
0.00170590584 0.003513594302
0.001848682694 0.003517221656
0.002094449519 0.003524167323
0.002340216343 0.003532028488
0.002585983168 0.003540829796
0.002831749993 0.003550589326
0.003077516818 0.003561320382
0.003479166562 0.003580972248
0.003880816307 0.003603273098
0.004282466051 0.003628238337
0.004684115795 0.003655873115
0.005085765539 0.003686176213
0.005694867655 0.003737208114
0.006303969771 0.003794331085
0.006913071886 0.003857500996
0.007522174002 0.003926665174
0.008131276117 0.004001765929
0.009070792025 0.004129103402
0.01001030793 0.004270187667
0.01094982384 0.004424780801
0.01188933975 0.00459264161
0.01282885565 0.004773529005
0.01462490567 0.00515471343
0.01642095568 0.005581003122
0.01821700569 0.006050828631
0.0200130557 0.006562692936
0.02180910571 0.007115150258
0.02423056838 0.00792173078
0.02665203104 0.008796125474
0.0290734937 0.009735036136
0.03149495637 0.0107352303
0.03391641903 0.0117935093
0.0383442717 0.01386830695
0.04277212436 0.01610709871
0.04719997703 0.01849024904
0.05162782969 0.02099790144
0.05605568235 0.02360996115
0.06105568235 0.02665957837
0.06605568235 0.02978700919
0.07105568235 0.03296270211
0.07605568235 0.03615709194
0.08105568235 0.03934072575
0.08605568235 0.04248438356
0.09105568235 0.04555919191
0.09605568235 0.04853673019
0.1010556824 0.05138909673
0.1060556824 0.05408904861
0.1110556824 0.05661009849
0.1160556824 0.05892656523
0.1210556824 0.06101363757
0.1260556824 0.06284745306
0.1310556824 0.06440522256
0.1360556824 0.06566515671
0.1410556824 0.06660657
0.1460556824 0.06720998248
0.1510556824 0.06745717228
0.1560556824 0.06733120319
0.1610556824 0.06681646946
0.1660556824 0.0658987667
0.1710556824 0.06456532811
0.1760556824 0.0628048921
0.1810556824 0.0606077526
0.1860556824 0.05796578575
0.1910556824 0.05487247931
0.1960556824 0.05132296871
0.2010556824 0.0473140722
0.2060556824 0.04284431705
0.2110556824 0.03791395461
0.2160556824 0.03252496634
0.2210556824 0.02668098305
0.2260556824 0.02038742731
0.2310556824 0.01365147315
0.2360556824 0.006481925859
0.2410556824 -0.001110843021
0.2460556824 -0.009114941306
0.2510556824 -0.01751693261
0.2560556824 -0.02630211308
0.2610556824 -0.03545452189
0.2660556824 -0.04495702542
0.2710556824 -0.05479144907
0.2760556824 -0.0649387417
0.2810556824 -0.07537914575
0.2860556824 -0.08609231452
0.2910556824 -0.09705748863
0.2960556824 -0.1082536567
0.3010556824 -0.1196597275
0.3060556824 -0.131254695
0.3110556824 -0.1430178102
0.3160556824 -0.1549287147
0.3210556824 -0.1669675773
0.3260556824 -0.17911523
0.3310556824 -0.1913532952
0.3360556824 -0.203664299
0.3410556824 -0.2160317691
0.3460556824 -0.2284403145
0.3510556824 -0.2408756892
0.3560556824 -0.2533248388
0.3610556824 -0.2657759319
0.3660556824 -0.2782183774
0.3710556824 -0.2906428265
0.3760556824 -0.3030411614
0.3810556824 -0.3154064712
0.3860556824 -0.3277330165
0.3910556824 -0.3400161873
0.3960556824 -0.3522524464
0.4010556824 -0.3644392817
0.4060556824 -0.3765751154
0.4110556824 -0.3886593142
0.4160556824 -0.4006920332
0.4210556824 -0.4126742167
0.4260556824 -0.4246074437
0.4310556824 -0.4364938617
0.4360556824 -0.448335952
0.4410556824 -0.4601369123
0.4460556824 -0.4719004966
0.4510556824 -0.4836308211
0.4560556824 -0.4953322959
0.4610556824 -0.507009568
0.4660556824 -0.5186675455
0.4710556824 -0.5303112846
0.4760556824 -0.5419461088
0.4810556824 -0.5535779709
0.4860556824 -0.5652120869
0.4910556824 -0.5768538341
0.4960556824 -0.5885087928
0.5010556824 -0.6001821264
0.5060556824 -0.6118795005
0.5110556824 -0.6236067467
0.5160556824 -0.6353695914
0.5210556824 -0.6471736092
0.5260556824 -0.6590242489
0.5310556824 -0.6709268634
0.5360556824 -0.6828867182
0.5410556824 -0.6949089682
0.5460556824 -0.7069987041
0.5510556824 -0.7191608249
0.5560556824 -0.7314004778
0.5610556824 -0.7437219681
0.5660556824 -0.7561295116
0.5710556824 -0.7686272177
0.5760556824 -0.7812190133
0.5810556824 -0.7939085962
0.5860556824 -0.8066991408
0.5910556824 -0.8195939117
0.5960556824 -0.8325960118
0.6010556824 -0.8457081658
0.6060556824 -0.8589326894
0.6110556824 -0.8722715191
0.6160556824 -0.8857262872
0.6210556824 -0.899298298
0.6260556824 -0.9129885894
0.6310556824 -0.926797665
0.6360556824 -0.9407256967
0.6410556824 -0.9547725216
0.6460556824 -0.9689376923
0.6510556824 -0.9832203475
0.6560556824 -0.9976192231
0.6610556824 -1.012132661
0.6660556824 -1.026758616
0.6710556824 -1.041494656
0.6760556824 -1.056337971
0.6810556824 -1.071285362
0.6860556824 -1.086333249
0.6910556824 -1.101477666
0.6960556824 -1.116714271
0.7010556824 -1.132038343
0.7060556824 -1.147444796
0.7110556824 -1.162928161
0.7160556824 -1.178481986
0.7210556824 -1.194100398
0.7260556824 -1.209777183
0.7310556824 -1.225505596
0.7360556824 -1.241278503
0.7410556824 -1.25708837
0.7460556824 -1.272927259
0.7510556824 -1.288786891
0.7560556824 -1.304658736
0.7610556824 -1.320534005
0.7660556824 -1.336403613
0.7710556824 -1.352258173
0.7760556824 -1.368088851
0.7810556824 -1.383885515
0.7860556824 -1.39963746
0.7910556824 -1.415333934
0.7960556824 -1.430964119
0.8010556824 -1.446515834
0.8060556824 -1.461978333
0.8110556824 -1.477340488
0.8160556824 -1.492590704
0.8210556824 -1.507717038
0.8260556824 -1.522707268
0.8310556824 -1.537550017
0.8360556824 -1.552232341
0.8410556824 -1.566740641
0.8460556824 -1.581061344
0.8510556824 -1.595180913
0.8560556824 -1.609085648
0.8610556824 -1.62276158
0.8660556824 -1.636194437
0.8710556824 -1.649368109
0.8760556824 -1.662268493
0.8810556824 -1.674880984
0.8860556824 -1.687190327
0.8910556824 -1.699180785
0.8960556824 -1.710837645
0.9010556824 -1.722144091
0.9060556824 -1.733082396
0.9110556824 -1.743634767
0.9160556824 -1.753783368
0.9210556824 -1.763508089
0.9260556824 -1.772791143
0.9310556824 -1.781613985
0.9360556824 -1.789957085
0.9410556824 -1.797800139
0.9460556824 -1.805122203
0.9510556824 -1.81190364
0.9560556824 -1.818122002
0.9610556824 -1.823753507
0.9660556824 -1.82877417
0.9710556824 -1.833159822
0.9760556824 -1.83688579
0.9810556824 -1.839926711
0.9860556824 -1.842256525
0.9910556824 -1.843848527
0.9960556824 -1.844675401
1.001055682 -1.844709282
1.006055682 -1.843921787
1.011055682 -1.842284014
1.016055682 -1.83976657
1.021055682 -1.836339642
1.026055682 -1.831973066
1.031055682 -1.826636389
1.036055682 -1.820298917
1.041055682 -1.812929781
1.046055682 -1.804497998
1.051055682 -1.794972528
1.056055682 -1.784322347
1.061055682 -1.772516497
1.066055682 -1.759524158
1.071055682 -1.745314705
1.076055682 -1.729857785
1.081055682 -1.713123385
1.086055682 -1.695081923
1.091055682 -1.675704345
1.096055682 -1.654962239
1.101055682 -1.632827982
1.106055682 -1.609274902
1.111055682 -1.584277483
1.116055682 -1.557811622
1.121055682 -1.52985491
1.126055682 -1.500387029
1.131055682 -1.469390092
1.136055682 -1.43684817
1.141055682 -1.402751274
1.146055682 -1.367093343
1.151055682 -1.329873083
1.156055682 -1.291095096
1.161055682 -1.250771063
1.166055682 -1.208920951
1.171055682 -1.165570495
1.176055682 -1.120759167
1.181055682 -1.07454042
1.186055682 -1.026981489
1.191055682 -0.9781642753
1.196055682 -0.928186866
1.201055682 -0.8771648763
1.206055682 -0.8252321534
1.211055682 -0.772540828
1.216055682 -0.7192607471
1.221055682 -0.6655781544
1.226055682 -0.6116931574
1.231055682 -0.5578166747
1.236055682 -0.5041665258
1.241055682 -0.4509624968
1.246055682 -0.3984206397
1.251055682 -0.3467473514
1.256055682 -0.296133676
1.261055682 -0.246750167
1.266055682 -0.1987426029
1.271055682 -0.1522288669
1.276055682 -0.1072972358
1.281055682 -0.06400609223
1.286055682 -0.02238506882
1.291055682 0.01756265472
1.296055682 0.05585707002
1.301055682 0.09253764673
1.306055682 0.1276592071
1.311055682 0.1612879466
1.316055682 0.1934978066
1.321055682 0.2243672237
1.326055682 0.253976275
1.331055682 0.282404315
1.336055682 0.3097281714
1.341055682 0.3360208646
1.346055682 0.3613507747
1.351055682 0.3857811492
1.356055682 0.4093699113
1.361055682 0.4321696424
1.366055682 0.4542277765
1.371055682 0.4755867664
1.376055682 0.4962876868
1.381055682 0.5163618648
1.386055682 0.5358375216
1.391055682 0.5547403959
1.396055682 0.5730934559
1.401055682 0.5909155076
1.406055682 0.6082246238
1.411055682 0.6250367726
1.416055682 0.6413649978
1.421055682 0.6572198352
1.426055682 0.6726098816
1.431055682 0.6875422018
1.436055682 0.7020223543
1.441055682 0.7160545797
1.446055682 0.7296419352
1.451055682 0.7427858125
1.456055682 0.7554866176
1.461055682 0.7677438702
1.466055682 0.7795563636
1.471055682 0.7909219325
1.476055682 0.8018374665
1.481055682 0.8122991479
1.486055682 0.822302213
1.491055682 0.8318407426
1.496055682 0.8409091457
1.501055682 0.8495011586
1.506055682 0.8576097903
1.511055682 0.8652274416
1.516055682 0.8723460076
1.521055682 0.8789576882
1.526055682 0.8850534386
1.531055682 0.8906235788
1.536055682 0.8956582542
1.541055682 0.9001474923
1.546055682 0.9040811303
1.551055682 0.9074487952
1.556055682 0.910239929
1.561055682 0.9124438455
1.566055682 0.9140497772
1.571055682 0.9150469323
1.576055682 0.9154245301
1.581055682 0.9151708116
1.586055682 0.9142757889
1.591055682 0.912729503
1.596055682 0.910521917
1.601055682 0.9076431838
1.606055682 0.9040837755
1.611055682 0.8998346222
1.616055682 0.8948871266
1.621055682 0.8892332907
1.626055682 0.8828657147
1.631055682 0.8757777637
1.636055682 0.8679635034
1.641055682 0.8594178627
1.646055682 0.8501368512
1.651055682 0.8401174567
1.656055682 0.8293577229
1.661055682 0.8178570147
1.666055682 0.805615889
1.671055682 0.7926362663
1.676055682 0.7789215203
1.681055682 0.7644766515
1.686055682 0.7493082053
1.691055682 0.7334242722
1.696055682 0.7168347514
1.701055682 0.6995514158
1.706055682 0.6815879019
1.711055682 0.6629597383
1.716055682 0.6436844045
1.721055682 0.6237796813
1.726055682 0.6032671391
1.731055682 0.5821710172
1.736055682 0.560517334
1.741055682 0.5383335589
1.746055682 0.5156518801
1.751055682 0.4925021096
1.756055682 0.4689162177
1.761055682 0.4449283669
1.766055682 0.4205744319
1.771055682 0.3958917217
1.776055682 0.3709187998
1.781055682 0.3456952787
1.786055682 0.3202615818
1.791055682 0.2946587064
1.796055682 0.2689280066
1.801055682 0.2431109799
1.806055682 0.2172490401
1.811055682 0.1913832739
1.816055682 0.1655541947
1.821055682 0.1397981188
1.826055682 0.1141543514
1.831055682 0.08866213321
1.836055682 0.06335833949
1.841055682 0.03827727887
1.846055682 0.01345114597
1.851055682 -0.01108975644
1.856055682 -0.03531707998
1.861055682 -0.05920457327
1.866055682 -0.08272818048
1.871055682 -0.1058660804
1.876055682 -0.1285986912
1.881055682 -0.1509086567
1.886055682 -0.1727808199
1.891055682 -0.1942021796
1.896055682 -0.2151618328
1.901055682 -0.2356509039
1.906055682 -0.2556624645
1.911055682 -0.2751914434
1.916055682 -0.2942345325
1.921055682 -0.3127900856
1.926055682 -0.3308580171
1.931055682 -0.3484396954
1.936055682 -0.3655378422
1.941055682 -0.3821564205
1.946055682 -0.3983005463
1.951055682 -0.4139770566
1.956055682 -0.4291928702
1.961055682 -0.4439557552
1.966055682 -0.4582743223
1.971055682 -0.4721578904
1.976055682 -0.485615511
1.981055682 -0.4986576746
1.986055682 -0.5112956349
1.991055682 -0.5235408487
1.996055682 -0.5354048673
2.001055682 -0.5468993833
2.006055682 -0.5580362409
2.011055682 -0.5688273905
2.016055682 -0.5792848237
2.021055682 -0.5894205126
2.026055682 -0.5992463593
2.031055682 -0.6087741507
2.036055682 -0.6180155171
2.041055682 -0.6269818926
2.046055682 -0.6356844779
2.051055682 -0.644134207
2.056055682 -0.6523417153
2.061055682 -0.6603173124
2.066055682 -0.6680709551
2.071055682 -0.6756122257
2.076055682 -0.6829511537
2.081055682 -0.690096031
2.086055682 -0.6970548503
2.091055682 -0.7038354052
2.096055682 -0.7104451073
2.101055682 -0.716890904
2.106055682 -0.7231793371
2.111055682 -0.7293164329
2.116055682 -0.7353077318
2.121055682 -0.7411581751
2.126055682 -0.7468722604
2.131055682 -0.7524540281
2.136055682 -0.7579070868
2.141055682 -0.7632345261
2.146055682 -0.768438963
2.151055682 -0.7735224442
2.156055682 -0.7784865963
2.161055682 -0.7833325678
2.166055682 -0.7880610209
2.171055682 -0.7926721768
2.176055682 -0.7971658503
2.181055682 -0.8015414342
2.186055682 -0.8057978859
2.191055682 -0.8099337317
2.196055682 -0.8139470821
2.201055682 -0.8178358847
2.206055682 -0.821597478
2.211055682 -0.8252287354
2.216055682 -0.8287261984
2.221055682 -0.8320861089
2.226055682 -0.8353044006
2.231055682 -0.8383766972
2.236055682 -0.8412983223
2.241055682 -0.8440643173
2.246055682 -0.8466694602
2.251055682 -0.8491082817
2.256055682 -0.8513750825
2.261055682 -0.8534639506
2.266055682 -0.8553687788
2.271055682 -0.8570832834
2.276055682 -0.8586010223
2.281055682 -0.8599154148
2.286055682 -0.8610197606
2.291055682 -0.86190726
2.296055682 -0.8625710339
2.301055682 -0.8630041449
2.306055682 -0.8631996182
2.311055682 -0.8631504631
2.316055682 -0.8628496951
2.321055682 -0.8622903583
2.326055682 -0.8614655478
2.331055682 -0.8603684332
2.336055682 -0.8589922818
2.341055682 -0.8573304827
2.346055682 -0.8553765713
2.351055682 -0.8531242532
2.356055682 -0.85056743
2.361055682 -0.8477002242
2.366055682 -0.8445170049
2.371055682 -0.8410124138
2.376055682 -0.8371813912
2.381055682 -0.8330192032
2.386055682 -0.828521467
2.391055682 -0.8236841802
2.396055682 -0.818503744
2.401055682 -0.8129767573
2.406055682 -0.8071007361
2.411055682 -0.8008736017
2.416055682 -0.7942936978
2.421055682 -0.7873598745
2.426055682 -0.7800715389
2.431055682 -0.7724286911
2.436055682 -0.7644319513
2.441055682 -0.7560825859
2.446055682 -0.7473825313
2.451055682 -0.7383344172
2.456055682 -0.7289415883
2.461055682 -0.7192081266
2.466055682 -0.7091388679
2.471055682 -0.6987394222
2.476055682 -0.6880161849
2.481055682 -0.6769763541
2.486055682 -0.6656279352
2.491055682 -0.6539797529
2.496055682 -0.6420413132
2.501055682 -0.6298229494
2.506055682 -0.6173360085
2.511055682 -0.6045927032
2.516055682 -0.5916059992
2.521055682 -0.5783895859
2.526055682 -0.5649578704
2.531055682 -0.5513246076
2.536055682 -0.5375057379
2.541055682 -0.5235183569
2.546055682 -0.5093798872
2.551055682 -0.4951079876
2.556055682 -0.480720693
2.561055682 -0.4662364676
2.566055682 -0.4516741503
2.571055682 -0.4370528596
2.576055682 -0.4223918988
2.581055682 -0.4077106681
2.586055682 -0.3930285772
2.591055682 -0.3783649557
2.596055682 -0.3637389593
2.601055682 -0.3491694747
2.606055682 -0.3346750252
2.611055682 -0.3202736779
2.616055682 -0.3059829529
2.621055682 -0.2918197363
2.626055682 -0.2778001977
2.631055682 -0.2639397125
2.636055682 -0.2502527922
2.641055682 -0.2367530201
2.646055682 -0.2234541177
2.651055682 -0.2103668893
2.656055682 -0.1975013547
2.661055682 -0.1848667356
2.666055682 -0.1724712955
2.671055682 -0.1603222031
2.676055682 -0.148425534
2.681055682 -0.1367862526
2.686055682 -0.1254082428
2.691055682 -0.1142943268
2.696055682 -0.1034463472
2.701055682 -0.09286510128
2.706055682 -0.08255039735
2.711055682 -0.07250120843
2.716055682 -0.06271579264
2.721055682 -0.05319162907
2.726055682 -0.04392542423
2.731055682 -0.03491319829
2.736055682 -0.02615044819
2.741055682 -0.01763218865
2.746055682 -0.009353050527
2.751055682 -0.001307227454
2.756055682 0.006511288588
2.761055682 0.01410869306
2.766055682 0.02149139515
2.771055682 0.02866597041
2.776055682 0.03563896474
2.781055682 0.04241702728
2.786055682 0.04900678297
2.791055682 0.05541462414
2.796055682 0.06164675536
2.801055682 0.06770922027
2.806055682 0.07360786826
2.811055682 0.07934831002
2.816055682 0.0849358834
2.821055682 0.0903756288
2.826055682 0.09567191836
2.831055682 0.1008292663
2.836055682 0.1058519639
2.841055682 0.1107438181
2.846055682 0.1155081565
2.851055682 0.120148141
2.856055682 0.1246661356
2.861055682 0.1290642286
2.866055682 0.1333442095
2.871055682 0.1375075452
2.876055682 0.1415553486
2.881055682 0.1454883854
2.886055682 0.1493070731
2.891055682 0.1530114972
2.896055682 0.1566014187
2.901055682 0.1600762907
2.906055682 0.1634352678
2.911055682 0.1666772234
2.916055682 0.1698007609
2.921055682 0.1728042324
2.926055682 0.1756857505
2.931055682 0.1784432084
2.936055682 0.1810742914
2.941055682 0.1835764993
2.946055682 0.1859471563
2.951055682 0.188183436
2.956055682 0.190282369
2.961055682 0.1922408718
2.966055682 0.1940557496
2.971055682 0.1957237317
2.976055682 0.1972414656
2.981055682 0.1986055657
2.986055682 0.1998125878
2.991055682 0.2008591053
2.996055682 0.2017416448
3.001055682 0.202456819
3.006055682 0.2030011772
3.011055682 0.2033714665
3.016055682 0.2035642861
3.021055682 0.2035766511
3.026055682 0.2033555633
3.031055682 0.2029386523
3.036055682 0.2023295824
3.041055682 0.2015639005
3.046055682 0.2006217926
3.051055682 0.1994885192
3.056055682 0.1981574821
3.061055682 0.1966257665
3.066055682 0.1948916265
3.071055682 0.1929536833
3.076055682 0.1908107832
3.081055682 0.1884620136
3.086055682 0.1859067502
3.091055682 0.1831445826
3.096055682 0.1801754033
3.101055682 0.1769994528
3.106055682 0.173617315
3.111055682 0.170029905
3.116055682 0.1662384684
3.121055682 0.1622445879
3.126055682 0.1580501894
3.131055682 0.1536575451
3.136055682 0.1490692755
3.141055682 0.1442883488
3.146055682 0.1393180791
3.151055682 0.1341621236
3.156055682 0.1288244774
3.161055682 0.1233094678
3.166055682 0.1176217464
3.171055682 0.1117662791
3.176055682 0.1057483355
3.181055682 0.09957347599
3.186055682 0.09324753741
3.191055682 0.08677661752
3.196055682 0.08016705729
3.201055682 0.073425423
3.206055682 0.06655848525
3.211055682 0.05957319946
3.216055682 0.05247668114
3.221055682 0.04527618674
3.226055682 0.03797983695
3.231055682 0.0305947416
3.236055682 0.02312818067
3.241055682 0.01558762441
3.246055682 0.007980622326
3.251055682 0.0003147222945
3.256055682 -0.007402555396
3.261055682 -0.0151637623
3.266055682 -0.02296152301
3.271055682 -0.0307885941
3.276055682 -0.03863783686
3.281055682 -0.04650231564
3.286055682 -0.05437520185
3.291055682 -0.06224997816
3.296055682 -0.07012029559
3.301055682 -0.07798000803
3.306055682 -0.08582323697
3.311055682 -0.09364439945
3.316055682 -0.101438139
3.321055682 -0.109199347
3.326055682 -0.1169232481
3.331055682 -0.1246054281
3.336055682 -0.1322417295
3.341055682 -0.1398282599
3.346055682 -0.1473614783
3.351055682 -0.1548381242
3.356055682 -0.1622552926
3.361055682 -0.1696103688
3.366055682 -0.1769010434
3.371055682 -0.1841252991
3.376055682 -0.1912814035
3.381055682 -0.1983678923
3.386055682 -0.2053835758
3.391055682 -0.2123275508
3.396055682 -0.2191991464
3.401055682 -0.2259979028
3.406055682 -0.2327235779
3.411055682 -0.2393761438
3.416055682 -0.2459557673
3.421055682 -0.2524627795
3.426055682 -0.2588976498
3.431055682 -0.2652609173
3.436055682 -0.2715533332
3.441055682 -0.2777757603
3.446055682 -0.2839291153
3.451055682 -0.2900143743
3.456055682 -0.2960325795
3.461055682 -0.3019848282
3.466055682 -0.3078721581
3.471055682 -0.3136957376
3.476055682 -0.3194567741
3.481055682 -0.3251564413
3.486055682 -0.3307958617
3.491055682 -0.3363761088
3.496055682 -0.3418982039
3.501055682 -0.3473631063
3.506055682 -0.3527717022
3.511055682 -0.3581247924
3.516055682 -0.3634230839
3.521055682 -0.3686671801
3.526055682 -0.3738575737
3.531055682 -0.3789946386
3.536055682 -0.3840786236
3.541055682 -0.3891096457
3.546055682 -0.3940876855
3.551055682 -0.3990125809
3.556055682 -0.4038840248
3.561055682 -0.4087015596
3.566055682 -0.4134645758
3.571055682 -0.4181723084
3.576055682 -0.4228238367
3.581055682 -0.4274179489
3.586055682 -0.431953446
3.591055682 -0.4364289699
3.596055682 -0.4408429821
3.601055682 -0.4451937836
3.606055682 -0.4494795057
3.611055682 -0.4536981353
3.616055682 -0.4578474946
3.621055682 -0.461925274
3.626055682 -0.4659289993
3.631055682 -0.4698560797
3.636055682 -0.4737037557
3.641055682 -0.4774691753
3.646055682 -0.4811493067
3.651055682 -0.4847410645
3.656055682 -0.4882156041
3.661055682 -0.4915893476
3.666055682 -0.4948618755
3.671055682 -0.4980505114
3.676055682 -0.5011427899
3.681055682 -0.5041285676
3.686055682 -0.5070017448
3.691055682 -0.5097579578
3.696055682 -0.5123932709
3.701055682 -0.5149037629
3.706055682 -0.5172857965
3.711055682 -0.5195352942
3.716055682 -0.5216480297
3.721055682 -0.5236198495
3.726055682 -0.5254466913
3.731055682 -0.5271245382
3.736055682 -0.5286493959
3.741055682 -0.5300173
3.746055682 -0.5312243332
3.751055682 -0.5322666406
3.756055682 -0.5331404428
3.761055682 -0.533842047
3.766055682 -0.5343678596
3.771055682 -0.5347143979
3.776055682 -0.5348783039
3.781055682 -0.5348563562
3.786055682 -0.5346454833
3.791055682 -0.5342427763
3.796055682 -0.5336455015
3.801055682 -0.5328511132
3.806055682 -0.5318572661
3.811055682 -0.530661828
3.816055682 -0.5292628915
3.821055682 -0.5276587864
3.826055682 -0.5258480908
3.831055682 -0.5238296427
3.836055682 -0.5216025509
3.841055682 -0.5191662047
3.846055682 -0.5165202844
3.851055682 -0.5136647703
3.856055682 -0.5105999511
3.861055682 -0.507326432
3.866055682 -0.5038451416
3.871055682 -0.5001573384
3.876055682 -0.496264616
3.881055682 -0.4921689074
3.886055682 -0.4878724887
3.891055682 -0.4833779814
3.896055682 -0.4786883535
3.901055682 -0.4738069197
3.906055682 -0.4687373402
3.911055682 -0.4634836183
3.916055682 -0.4580500967
3.921055682 -0.4524414524
3.926055682 -0.4466626907
3.931055682 -0.4407191369
3.936055682 -0.4346164276
3.941055682 -0.4283604997
3.946055682 -0.4219575794
3.951055682 -0.4154141677
3.956055682 -0.4087370269
3.961055682 -0.4019331641
3.966055682 -0.3950098142
3.971055682 -0.3879744214
3.976055682 -0.38083462
3.981055682 -0.3735990131
3.986055682 -0.3662751653
3.991055682 -0.3588708751
3.996055682 -0.3513942162
4.001055682 -0.3438534181
4.006055682 -0.3362567807
4.011055682 -0.3286126375
4.016055682 -0.3209293216
4.021055682 -0.3132151536
4.026055682 -0.305478337
4.031055682 -0.297727029
4.036055682 -0.2899693942
4.041055682 -0.2822135164
4.046055682 -0.2744672674
4.051055682 -0.2667383303
4.056055682 -0.2590341349
4.061055682 -0.2513619468
4.066055682 -0.243728913
4.071055682 -0.236141973
4.076055682 -0.2286076737
4.081055682 -0.2211322669
4.086055682 -0.2137218348
4.091055682 -0.2063822048
4.096055682 -0.1991188265
4.101055682 -0.1919367903
4.106055682 -0.1848408484
4.111055682 -0.1778354272
4.116055682 -0.1709246514
4.121055682 -0.1641123339
4.126055682 -0.1574019516
4.131055682 -0.1507966097
4.136055682 -0.1442990784
4.141055682 -0.1379118794
4.146055682 -0.1316372482
4.151055682 -0.1254771069
4.156055682 -0.1194330721
4.161055682 -0.1135064719
4.166055682 -0.1076983606
4.171055682 -0.1020094935
4.176055682 -0.09644045908
4.181055682 -0.09099161822
4.186055682 -0.08566307831
4.191055682 -0.08045471807
4.196055682 -0.07536622177
4.201055682 -0.070397103
4.206055682 -0.06554671992
4.211055682 -0.0608142887
4.216055682 -0.05619889818
4.221055682 -0.05169952547
4.226055682 -0.04731505146
4.231055682 -0.04304427586
4.236055682 -0.03888593176
4.241055682 -0.0348386998
4.246055682 -0.0309012218
4.251055682 -0.02707211392
4.256055682 -0.02334997912
4.261055682 -0.01973341912
4.266055682 -0.01622104566
4.271055682 -0.012811491
4.276055682 -0.009503417823
4.281055682 -0.006295528311
4.286055682 -0.003186572542
4.291055682 -0.0001753561011
4.296055682 0.002739253001
4.301055682 0.005558318253
4.306055682 0.008282829167
4.311055682 0.01091369675
4.316055682 0.01345174937
4.321055682 0.01589772984
4.326055682 0.01825229237
4.331055682 0.02051600151
4.336055682 0.02268932965
4.341055682 0.02477265855
4.346055682 0.02676629662
4.351055682 0.02867041042
4.356055682 0.03048510632
4.361055682 0.0322103939
4.366055682 0.0338462125
4.371055682 0.03539240277
4.376055682 0.03684874983
4.381055682 0.03821492996
4.386055682 0.03949058852
4.391055682 0.04067524294
4.396055682 0.04176838786
4.401055682 0.04276945424
4.406055682 0.04367783012
4.411055682 0.0444928443
4.416055682 0.04521376917
4.421055682 0.04583985581
4.426055682 0.04637030921
4.431055682 0.04680433917
4.436055682 0.047141093
4.441055682 0.04737976668
4.446055682 0.04751950604
4.451055682 0.04755942658
4.456055682 0.04749873327
4.461055682 0.04733661118
4.466055682 0.04707223112
4.471055682 0.04670485268
4.476055682 0.04623373999
4.481055682 0.0456581736
4.486055682 0.0449775364
4.491055682 0.04419121967
4.496055682 0.04329868828
4.501055682 0.04229948796
4.506055682 0.04119323963
4.511055682 0.03997965695
4.516055682 0.03865849792
4.521055682 0.03722965737
4.526055682 0.03569308584
4.531055682 0.03404881947
4.536055682 0.03229704829
4.541055682 0.03043802187
4.546055682 0.02847211012
4.551055682 0.02639982761
4.556055682 0.02422178566
4.561055682 0.02193875981
4.566055682 0.01955156977
4.571055682 0.01706117865
4.576055682 0.01446872302
4.581055682 0.01177542231
4.586055682 0.008982688752
4.591055682 0.006091998498
4.596055682 0.003104937682
4.601055682 2.32400475e-05
4.606055682 -0.003151259681
4.611055682 -0.006416569586
4.616055682 -0.009770651027
4.621055682 -0.01321133053
4.626055682 -0.01673626495
4.631055682 -0.02034305685
4.636055682 -0.02402913023
4.641055682 -0.02779188258
4.646055682 -0.03162863953
4.651055682 -0.03553662813
4.656055682 -0.03951301197
4.661055682 -0.04355485554
4.666055682 -0.04765920855
4.671055682 -0.05182298735
4.676055682 -0.05604310581
4.681055682 -0.06031644345
4.686055682 -0.06463983314
4.691055682 -0.06901010165
4.696055682 -0.07342403107
4.701055682 -0.07787844425
4.706055682 -0.08237008066
4.711055682 -0.08689573462
4.716055682 -0.09145222937
4.721055682 -0.09603638151
4.726055682 -0.1006450787
4.731055682 -0.1052751853
4.736055682 -0.1099237158
4.741055682 -0.1145877018
4.746055682 -0.1192641567
4.751055682 -0.1239501918
4.756055682 -0.1286429062
4.761055682 -0.1333396145
4.766055682 -0.1380377035
4.771055682 -0.1427345753
4.776055682 -0.1474277472
4.781055682 -0.1521147274
4.786055682 -0.1567932683
4.791055682 -0.1614612158
4.796055682 -0.1661164418
4.801055682 -0.1707569525
4.806055682 -0.1753807329
4.811055682 -0.1799860458
4.816055682 -0.1845712466
4.821055682 -0.189134699
4.826055682 -0.1936749305
4.831055682 -0.1981903855
4.836055682 -0.2026797044
4.841055682 -0.2071417159
4.846055682 -0.2115752582
4.851055682 -0.2159793236
4.856055682 -0.2203530288
4.861055682 -0.2246954774
4.866055682 -0.229005875
4.871055682 -0.2332835153
4.876055682 -0.2375277173
4.881055682 -0.241737933
4.886055682 -0.2459136587
4.891055682 -0.250054355
4.896055682 -0.2541596233
4.901055682 -0.258229065
4.906055682 -0.262262207
4.911055682 -0.2662586516
4.916055682 -0.270218095
4.921055682 -0.2741402737
4.926055682 -0.2780248459
4.931055682 -0.2818715085
4.936055682 -0.2856799895
4.941055682 -0.2894499849
4.946055682 -0.2931812763
4.951055682 -0.2968736137
4.956055682 -0.300526585
4.961055682 -0.3041397827
4.966055682 -0.3077128403
4.971055682 -0.3112454098
4.976055682 -0.314737085
4.981055682 -0.3181873488
4.986055682 -0.3215956344
4.991055682 -0.3249613468
4.996055682 -0.3282838388
5 -0.3308739484


==> Image/data/eul3_X.dat <==
0 2.617993878
2.347173098e-07 2.617993878
4.694346196e-07 2.617993878
7.041519294e-07 2.617993877
2.265966379e-06 2.617993872
3.827780828e-06 2.617993863
5.389595278e-06 2.617993848
6.951409728e-06 2.617993828
2.015379528e-05 2.617993467
3.335618084e-05 2.617992773
4.655856639e-05 2.617991763
5.976095195e-05 2.617990454
0.000118417909 2.617981409
0.000177074866 2.617967981
0.000235731823 2.617951115
0.00029438878 2.617931493
0.000353045737 2.617909605
0.0004153637338 2.617884265
0.0004776817306 2.617857079
0.0005399997274 2.61782826
0.0006023177241 2.617797947
0.0006646357209 2.617766222
0.000758668262 2.617715764
0.000852700803 2.61766224
0.000946733344 2.617605609
0.001040765885 2.617545771
0.001134798426 2.617482605
0.00127757528 2.617380049
0.001420352133 2.617269102
0.001563128987 2.617149368
0.00170590584 2.61702051
0.001848682694 2.616882256
0.002094449519 2.616621726
0.002340216343 2.616332046
0.002585983168 2.616012869
0.002831749993 2.615664173
0.003077516818 2.615286172
0.003479166562 2.614606445
0.003880816307 2.613851789
0.004282466051 2.613025034
0.004684115795 2.612129356
0.005085765539 2.611168052
0.005694867655 2.609592331
0.006303969771 2.607884399
0.006913071886 2.606054959
0.007522174002 2.604114055
0.008131276117 2.602070996
0.009070792025 2.598738749
0.01001030793 2.595212188
0.01094982384 2.591516511
0.01188933975 2.587673701
0.01282885565 2.583702992
0.01462490567 2.57581371
0.01642095568 2.567615287
0.01821700569 2.559185202
0.0200130557 2.550582369
0.02180910571 2.54185218
0.02423056838 2.529940146
0.02665203104 2.517926236
0.0290734937 2.505857674
0.03149495637 2.493767094
0.03391641903 2.48167751
0.0383442717 2.459620788
0.04277212436 2.437686632
0.04719997703 2.415910176
0.05162782969 2.394306582
0.05605568235 2.372882905
0.06105568235 2.348911961
0.06605568235 2.325178035
0.07105568235 2.301681245
0.07605568235 2.278420209
0.08105568235 2.255392967
0.08605568235 2.232597387
0.09105568235 2.210031247
0.09605568235 2.187692227
0.1010556824 2.165577928
0.1060556824 2.143685897
0.1110556824 2.122013646
0.1160556824 2.100558657
0.1210556824 2.07931839
0.1260556824 2.058290276
0.1310556824 2.037471722
0.1360556824 2.016860116
0.1410556824 1.996452842
0.1460556824 1.976247284
0.1510556824 1.956240833
0.1560556824 1.936430881
0.1610556824 1.916814833
0.1660556824 1.897390127
0.1710556824 1.878154238
0.1760556824 1.859104681
0.1810556824 1.840239014
0.1860556824 1.821554847
0.1910556824 1.803049846
0.1960556824 1.784721742
0.2010556824 1.766568329
0.2060556824 1.748587476
0.2110556824 1.730777123
0.2160556824 1.713135288
0.2210556824 1.695660064
0.2260556824 1.678349626
0.2310556824 1.661202228
0.2360556824 1.644216207
0.2410556824 1.627389977
0.2460556824 1.610722032
0.2510556824 1.594210943
0.2560556824 1.577855358
0.2610556824 1.561653994
0.2660556824 1.54560564
0.2710556824 1.529709155
0.2760556824 1.513963464
0.2810556824 1.498367556
0.2860556824 1.482920476
0.2910556824 1.467621327
0.2960556824 1.452469267
0.3010556824 1.4374635
0.3060556824 1.422603278
0.3110556824 1.407887888
0.3160556824 1.393316654
0.3210556824 1.378888934
0.3260556824 1.36460411
0.3310556824 1.350461586
0.3360556824 1.336460781
0.3410556824 1.322601128
0.3460556824 1.308882062
0.3510556824 1.295303022
0.3560556824 1.281863441
0.3610556824 1.268562741
0.3660556824 1.255400332
0.3710556824 1.242375602
0.3760556824 1.229487917
0.3810556824 1.216736612
0.3860556824 1.204120992
0.3910556824 1.191640328
0.3960556824 1.17929385
0.4010556824 1.167080748
0.4060556824 1.155000169
0.4110556824 1.14305122
0.4160556824 1.13123287
0.4210556824 1.119544176
0.4260556824 1.107984138
0.4310556824 1.096551689
0.4360556824 1.085245804
0.4410556824 1.074065297
0.4460556824 1.063008911
0.4510556824 1.052075379
0.4560556824 1.041263431
0.4610556824 1.030571767
0.4660556824 1.019999056
0.4710556824 1.009543933
0.4760556824 0.9992050138
0.4810556824 0.9889807568
0.4860556824 0.9788698123
0.4910556824 0.9688707979
0.4960556824 0.9589822879
0.5010556824 0.9492029524
0.5060556824 0.9395313045
0.5110556824 0.929965819
0.5160556824 0.920505015
0.5210556824 0.9111474517
0.5260556824 0.9018917014
0.5310556824 0.8927363405
0.5360556824 0.8836799543
0.5410556824 0.8747211464
0.5460556824 0.8658585436
0.5510556824 0.8570907864
0.5560556824 0.8484163986
0.5610556824 0.8398341288
0.5660556824 0.8313427322
0.5710556824 0.8229409543
0.5760556824 0.8146275475
0.5810556824 0.8064012846
0.5860556824 0.7982610684
0.5910556824 0.7902056994
0.5960556824 0.7822339566
0.6010556824 0.7743446826
0.6060556824 0.7665367957
0.6110556824 0.7588092511
0.6160556824 0.7511610111
0.6210556824 0.7435910508
0.6260556824 0.7360982742
0.6310556824 0.728681777
0.6360556824 0.7213406631
0.6410556824 0.7140740309
0.6460556824 0.7068810674
0.6510556824 0.6997608837
0.6560556824 0.6927125805
0.6610556824 0.6857353047
0.6660556824 0.6788282539
0.6710556824 0.6719906558
0.6760556824 0.665221752
0.6810556824 0.6585207988
0.6860556824 0.6518870711
0.6910556824 0.6453198652
0.6960556824 0.6388184938
0.7010556824 0.632382288
0.7060556824 0.6260105927
0.7110556824 0.6197027742
0.7160556824 0.6134581432
0.7210556824 0.6072761184
0.7260556824 0.6011561188
0.7310556824 0.5950975816
0.7360556824 0.5890999478
0.7410556824 0.5831626866
0.7460556824 0.5772852859
0.7510556824 0.5714672207
0.7560556824 0.5657079573
0.7610556824 0.5600069819
0.7660556824 0.5543638118
0.7710556824 0.5487779834
0.7760556824 0.5432490925
0.7810556824 0.5377766961
0.7860556824 0.5323603336
0.7910556824 0.5269995566
0.7960556824 0.5216939501
0.8010556824 0.5164430643
0.8060556824 0.5112465322
0.8110556824 0.506103995
0.8160556824 0.5010150926
0.8210556824 0.4959794744
0.8260556824 0.4909968046
0.8310556824 0.4860667915
0.8360556824 0.4811891286
0.8410556824 0.476363504
0.8460556824 0.4715896185
0.8510556824 0.4668671968
0.8560556824 0.4621959869
0.8610556824 0.4575757496
0.8660556824 0.4530062566
0.8710556824 0.44848729
0.8760556824 0.4440186536
0.8810556824 0.4396001634
0.8860556824 0.4352316515
0.8910556824 0.4309129666
0.8960556824 0.4266439694
0.9010556824 0.4224245541
0.9060556824 0.4182546147
0.9110556824 0.4141340419
0.9160556824 0.4100627442
0.9210556824 0.4060406807
0.9260556824 0.4020677737
0.9310556824 0.3981439618
0.9360556824 0.394269213
0.9410556824 0.3904435034
0.9460556824 0.3866668115
0.9510556824 0.3829390943
0.9560556824 0.3792603624
0.9610556824 0.3756306421
0.9660556824 0.372049948
0.9710556824 0.3685182839
0.9760556824 0.365035653
0.9810556824 0.3616020652
0.9860556824 0.3582175355
0.9910556824 0.3548820807
0.9960556824 0.3515957164
1.001055682 0.348358458
1.006055682 0.3451703241
1.011055682 0.3420313398
1.016055682 0.3389415359
1.021055682 0.3359009478
1.026055682 0.3329096176
1.031055682 0.3299675965
1.036055682 0.3270749461
1.041055682 0.324231739
1.046055682 0.3214380586
1.051055682 0.3186939986
1.056055682 0.3159996617
1.061055682 0.3133551564
1.066055682 0.3107605924
1.071055682 0.3082160746
1.076055682 0.3057216951
1.081055682 0.3032775231
1.086055682 0.300883593
1.091055682 0.2985398903
1.096055682 0.2962463353
1.101055682 0.2940027648
1.106055682 0.2918089111
1.111055682 0.28966438
1.116055682 0.287568624
1.121055682 0.2855209187
1.126055682 0.2835203235
1.131055682 0.2815656761
1.136055682 0.2796554528
1.141055682 0.2777879284
1.146055682 0.2759608594
1.151055682 0.2741716284
1.156055682 0.2724172783
1.161055682 0.2706944352
1.166055682 0.2689992219
1.171055682 0.2673275602
1.176055682 0.2656743243
1.181055682 0.2640336062
1.186055682 0.2623989395
1.191055682 0.2607634012
1.196055682 0.259119627
1.201055682 0.2574598117
1.206055682 0.2557758231
1.211055682 0.2540594397
1.216055682 0.2523026215
1.221055682 0.2504977795
1.226055682 0.2486382291
1.231055682 0.2467185235
1.236055682 0.2447347073
1.241055682 0.2426845919
1.246055682 0.2405680692
1.251055682 0.2383872991
1.256055682 0.2361467481
1.261055682 0.2338530074
1.266055682 0.2315145245
1.271055682 0.2291411218
1.276055682 0.2267436095
1.281055682 0.2243330059
1.286055682 0.2219201828
1.291055682 0.2195155903
1.296055682 0.2171285951
1.301055682 0.2147669754
1.306055682 0.2124369308
1.311055682 0.2101431629
1.316055682 0.2078889485
1.321055682 0.2056762617
1.326055682 0.2035059334
1.331055682 0.2013778143
1.336055682 0.1992909605
1.341055682 0.1972438246
1.346055682 0.1952344407
1.351055682 0.1932605715
1.356055682 0.1913198372
1.361055682 0.1894098011
1.366055682 0.1875280596
1.371055682 0.1856722715
1.376055682 0.1838400833
1.381055682 0.1820295298
1.386055682 0.1802387365
1.391055682 0.1784659615
1.396055682 0.1767096084
1.401055682 0.174968298
1.406055682 0.1732406708
1.411055682 0.1715254724
1.416055682 0.1698216197
1.421055682 0.168128194
1.426055682 0.166444401
1.431055682 0.1647695406
1.436055682 0.1631029958
1.441055682 0.1614442256
1.446055682 0.1597927234
1.451055682 0.1581481087
1.456055682 0.1565100652
1.461055682 0.1548783208
1.466055682 0.1532526567
1.471055682 0.1516328774
1.476055682 0.150018831
1.481055682 0.1484104015
1.486055682 0.1468075174
1.491055682 0.1452101634
1.496055682 0.1436183043
1.501055682 0.142031895
1.506055682 0.1404509241
1.511055682 0.1388754277
1.516055682 0.1373054737
1.521055682 0.1357411378
1.526055682 0.1341825198
1.531055682 0.1326297336
1.536055682 0.1310829048
1.541055682 0.1295421716
1.546055682 0.128007686
1.551055682 0.1264796136
1.556055682 0.1249581336
1.561055682 0.1234434378
1.566055682 0.1219357306
1.571055682 0.1204352296
1.576055682 0.1189421651
1.581055682 0.1174568132
1.586055682 0.1159794082
1.591055682 0.1145102071
1.596055682 0.1130494911
1.601055682 0.1115975557
1.606055682 0.11015471
1.611055682 0.1087212763
1.616055682 0.1072975902
1.621055682 0.1058839986
1.626055682 0.1044808607
1.631055682 0.1030885473
1.636055682 0.1017074421
1.641055682 0.1003379355
1.646055682 0.09898042916
1.651055682 0.0976353449
1.656055682 0.09630310791
1.661055682 0.09498415329
1.666055682 0.09367892915
1.671055682 0.09238789153
1.676055682 0.09111149078
1.681055682 0.08985019114
1.686055682 0.08860445933
1.691055682 0.08737474998
1.696055682 0.08616153285
1.701055682 0.08496528693
1.706055682 0.08378648463
1.711055682 0.08262558856
1.716055682 0.0814830546
1.721055682 0.08035933617
1.726055682 0.07925489251
1.731055682 0.0781701545
1.736055682 0.07710553492
1.741055682 0.07606139411
1.746055682 0.07503802205
1.751055682 0.07403574286
1.756055682 0.07305489705
1.761055682 0.07209578388
1.766055682 0.07115863424
1.771055682 0.0702436246
1.776055682 0.06935089887
1.781055682 0.06848057119
1.786055682 0.0676327099
1.791055682 0.06680731957
1.796055682 0.0660043351
1.801055682 0.06522362849
1.806055682 0.06446501954
1.811055682 0.06372828119
1.816055682 0.06301313681
1.821055682 0.06231928731
1.826055682 0.06164626807
1.831055682 0.06099353959
1.836055682 0.06036054563
1.841055682 0.05974670752
1.846055682 0.05915140626
1.851055682 0.05857397638
1.856055682 0.05801370954
1.861055682 0.05746986203
1.866055682 0.05694166221
1.871055682 0.05642831634
1.876055682 0.0559290135
1.881055682 0.05544293062
1.886055682 0.05496923812
1.891055682 0.05450710542
1.896055682 0.05405570624
1.901055682 0.05361422344
1.906055682 0.05318185366
1.911055682 0.05275781152
1.916055682 0.05234133359
1.921055682 0.05193168177
1.926055682 0.05152814649
1.931055682 0.05113004922
1.936055682 0.05073674491
1.941055682 0.05034762347
1.946055682 0.04996211192
1.951055682 0.04957966016
1.956055682 0.04919978166
1.961055682 0.04882202582
1.966055682 0.04844597411
1.971055682 0.04807124487
1.976055682 0.04769749306
1.981055682 0.04732441398
1.986055682 0.04695173865
1.991055682 0.04657923156
1.996055682 0.04620669079
2.001055682 0.04583394788
2.006055682 0.04546086627
2.011055682 0.04508733897
2.016055682 0.04471328645
2.021055682 0.04433865487
2.026055682 0.04396341426
2.031055682 0.04358755688
2.036055682 0.04321109527
2.041055682 0.04283406057
2.046055682 0.04245650044
2.051055682 0.0420784776
2.056055682 0.04170006758
2.061055682 0.04132135795
2.066055682 0.04094244517
2.071055682 0.04056343564
2.076055682 0.04018446602
2.081055682 0.03980564259
2.086055682 0.03942706987
2.091055682 0.03904886835
2.096055682 0.03867115357
2.101055682 0.03829404646
2.106055682 0.03791769657
2.111055682 0.03754223419
2.116055682 0.03716778343
2.121055682 0.03679446441
2.126055682 0.03642238807
2.131055682 0.03605165838
2.136055682 0.03568238733
2.141055682 0.03531467084
2.146055682 0.03494860553
2.151055682 0.03458426448
2.156055682 0.03422174785
2.161055682 0.03386113275
2.166055682 0.03350249306
2.171055682 0.03314589269
2.176055682 0.0327913862
2.181055682 0.03243901669
2.186055682 0.03208882153
2.191055682 0.03174083363
2.196055682 0.03139507986
2.201055682 0.03105157492
2.206055682 0.0307103323
2.211055682 0.03037136133
2.216055682 0.03003466271
2.221055682 0.02970022791
2.226055682 0.02936804149
2.231055682 0.02903808261
2.236055682 0.02871032476
2.241055682 0.02838473554
2.246055682 0.02806127707
2.251055682 0.0277399064
2.256055682 0.02742057567
2.261055682 0.02710323236
2.266055682 0.02678781963
2.271055682 0.02647427665
2.276055682 0.02616253898
2.281055682 0.02585253881
2.286055682 0.02554420538
2.291055682 0.02523746534
2.296055682 0.02493224312
2.301055682 0.02462846133
2.306055682 0.02432604118
2.311055682 0.02402490286
2.316055682 0.02372496604
2.321055682 0.02342615027
2.326055682 0.02312837549
2.331055682 0.02283156244
2.336055682 0.02253563328
2.341055682 0.02224051198
2.346055682 0.02194612494
2.351055682 0.02165240146
2.356055682 0.02135927439
2.361055682 0.0210666806
2.366055682 0.02077456169
2.371055682 0.02048286442
2.376055682 0.02019154158
2.381055682 0.01990055214
2.386055682 0.01960986271
2.391055682 0.01931944671
2.396055682 0.01902928744
2.401055682 0.0187393852
2.406055682 0.01844973902
2.411055682 0.01816035992
2.416055682 0.01787126772
2.421055682 0.01758249266
2.426055682 0.01729407767
2.431055682 0.01700607893
2.436055682 0.01671856589
2.441055682 0.01643162069
2.446055682 0.01614533908
2.451055682 0.01585982962
2.456055682 0.01557521572
2.461055682 0.01529163276
2.466055682 0.01500923263
2.471055682 0.01472817568
2.476055682 0.01444864363
2.481055682 0.01417081641
2.486055682 0.01389491144
2.491055682 0.01362111171
2.496055682 0.01334963761
2.501055682 0.01308073602
2.506055682 0.01281466122
2.511055682 0.01255167049
2.516055682 0.01229201995
2.521055682 0.0120359625
2.526055682 0.0117837505
2.531055682 0.01153561965
2.536055682 0.0112918299
2.541055682 0.01105264381
2.546055682 0.01081831142
2.551055682 0.01058906911
2.556055682 0.01036514098
2.561055682 0.0101467378
2.566055682 0.009934054817
2.571055682 0.009727269364
2.576055682 0.009526538577
2.581055682 0.00933199723
2.586055682 0.009143756053
2.591055682 0.008961900373
2.596055682 0.008786488928
2.601055682 0.008617552817
2.606055682 0.008455094846
2.611055682 0.008299089262
2.616055682 0.00814948191
2.621055682 0.008006190626
2.626055682 0.007869106055
2.631055682 0.007738092736
2.636055682 0.007612990681
2.641055682 0.007493617118
2.646055682 0.007379742199
2.651055682 0.007271157938
2.656055682 0.007167638954
2.661055682 0.007068936129
2.666055682 0.006974787924
2.671055682 0.006884927805
2.676055682 0.006799087105
2.681055682 0.006716994176
2.686055682 0.006638377396
2.691055682 0.006562965228
2.696055682 0.006490479531
2.701055682 0.006420666513
2.706055682 0.00635327106
2.711055682 0.006288066611
2.716055682 0.006224822403
2.721055682 0.006163337621
2.726055682 0.006103450268
2.731055682 0.006044975211
2.736055682 0.005987755522
2.741055682 0.005931626574
2.746055682 0.005876491158
2.751055682 0.005822229642
2.756055682 0.005768772679
2.761055682 0.005716022778
2.766055682 0.005663895715
2.771055682 0.005612351852
2.776055682 0.005561424996
2.781055682 0.00551111519
2.786055682 0.005461393237
2.791055682 0.005412259654
2.796055682 0.0053637479
2.801055682 0.005315899435
2.806055682 0.00526875735
2.811055682 0.005222369401
2.816055682 0.005176789788
2.821055682 0.005132078597
2.826055682 0.005088291906
2.831055682 0.005045498376
2.836055682 0.005003773798
2.841055682 0.004963194747
2.846055682 0.004923836313
2.851055682 0.004885780251
2.856055682 0.004849100941
2.861055682 0.004813867751
2.866055682 0.004780149887
2.871055682 0.004748015632
2.876055682 0.004717532859
2.881055682 0.004688766795
2.886055682 0.004661780241
2.891055682 0.004636632522
2.896055682 0.004613379799
2.901055682 0.004592074303
2.906055682 0.004572764671
2.911055682 0.004555495346
2.916055682 0.004540306944
2.921055682 0.00452723569
2.926055682 0.004516313845
2.931055682 0.004507569136
2.936055682 0.0045010253
2.941055682 0.004496701432
2.946055682 0.004494612707
2.951055682 0.00449476954
2.956055682 0.004497178618
2.961055682 0.004501841678
2.966055682 0.00450875709
2.971055682 0.00451791791
2.976055682 0.00452931448
2.981055682 0.004542931091
2.986055682 0.004558750548
2.991055682 0.004576748035
2.996055682 0.004596899734
3.001055682 0.004619170763
3.006055682 0.004643532581
3.011055682 0.004669937747
3.016055682 0.004698357345
3.021055682 0.004728724964
3.026055682 0.004761423756
3.031055682 0.004795941824
3.036055682 0.00483216969
3.041055682 0.004869782397
3.046055682 0.004908949299
3.051055682 0.004949743466
3.056055682 0.004992121666
3.061055682 0.005035995505
3.066055682 0.005081271214
3.071055682 0.005127858711
3.076055682 0.00517566988
3.081055682 0.005224616064
3.086055682 0.005274614837
3.091055682 0.005325571832
3.096055682 0.005377387399
3.101055682 0.005429961687
3.106055682 0.005483194761
3.111055682 0.005536985244
3.116055682 0.005591229679
3.121055682 0.00564582262
3.126055682 0.005700656999
3.131055682 0.005755624453
3.136055682 0.005810615583
3.141055682 0.005865520169
3.146055682 0.005920227411
3.151055682 0.005974626195
3.156055682 0.006028605392
3.161055682 0.006082054144
3.166055682 0.006134862176
3.171055682 0.006186920086
3.176055682 0.006238119679
3.181055682 0.006288354269
3.186055682 0.006337519028
3.191055682 0.00638551127
3.196055682 0.00643223083
3.201055682 0.006477580299
3.206055682 0.006521465471
3.211055682 0.006563795445
3.216055682 0.006604483238
3.221055682 0.006643445565
3.226055682 0.006680600088
3.231055682 0.006715876004
3.236055682 0.006749205576
3.241055682 0.006780524751
3.246055682 0.006809773891
3.251055682 0.006836899517
3.256055682 0.006861852746
3.261055682 0.006884591624
3.266055682 0.006905077743
3.271055682 0.006923281394
3.276055682 0.006939174117
3.281055682 0.006952740147
3.286055682 0.006963958576
3.291055682 0.006972831662
3.296055682 0.006979354887
3.301055682 0.006983520243
3.306055682 0.006985329288
3.311055682 0.006984806855
3.316055682 0.006981973204
3.321055682 0.006976843737
3.326055682 0.006969440188
3.331055682 0.006959807968
3.336055682 0.006947985891
3.341055682 0.006934004693
3.346055682 0.00691790734
3.351055682 0.006899740836
3.356055682 0.006879559697
3.361055682 0.006857410426
3.366055682 0.006833346106
3.371055682 0.006807426276
3.376055682 0.006779708413
3.381055682 0.006750250071
3.386055682 0.00671911603
3.391055682 0.006686369943
3.396055682 0.006652071325
3.401055682 0.00661627886
3.406055682 0.006579051557
3.411055682 0.006540448815
3.416055682 0.006500538255
3.421055682 0.006459389339
3.426055682 0.006417067347
3.431055682 0.006373617252
3.436055682 0.006329096599
3.441055682 0.006283571815
3.446055682 0.006237105734
3.451055682 0.006189756485
3.456055682 0.006141580017
3.461055682 0.006092631078
3.466055682 0.006042959508
3.471055682 0.005992617346
3.476055682 0.005941656529
3.481055682 0.005890127329
3.486055682 0.005838078027
3.491055682 0.00578555484
3.496055682 0.005732602237
3.501055682 0.005679263256
3.506055682 0.005625579656
3.511055682 0.005571591873
3.516055682 0.005517339055
3.521055682 0.005462859086
3.526055682 0.005408188692
3.531055682 0.005353363468
3.536055682 0.005298417983
3.541055682 0.005243385801
3.546055682 0.005188299613
3.551055682 0.005133191219
3.556055682 0.005078091713
3.561055682 0.005023031398
3.566055682 0.004968040077
3.571055682 0.004913146808
3.576055682 0.004858380428
3.581055682 0.004803770809
3.586055682 0.004749342691
3.591055682 0.004695124584
3.596055682 0.004641144644
3.601055682 0.004587431685
3.606055682 0.004534010983
3.611055682 0.004480910109
3.616055682 0.004428153803
3.621055682 0.004375771014
3.626055682 0.004323785937
3.631055682 0.004272229111
3.636055682 0.004221123077
3.641055682 0.004170501137
3.646055682 0.004120382668
3.651055682 0.004070806144
3.656055682 0.004022132068
3.661055682 0.003974162925
3.666055682 0.003926874146
3.671055682 0.003880032098
3.676055682 0.003833720155
3.681055682 0.003788026417
3.686055682 0.003743019914
3.691055682 0.003698754419
3.696055682 0.003655271959
3.701055682 0.00361260739
3.706055682 0.003570791721
3.711055682 0.00352985591
3.716055682 0.003489829875
3.721055682 0.003450742549
3.726055682 0.003412622628
3.731055682 0.003375498644
3.736055682 0.003339398804
3.741055682 0.003304350938
3.746055682 0.003270382433
3.751055682 0.003237520078
3.756055682 0.003205789956
3.761055682 0.003175217393
3.766055682 0.003145826861
3.771055682 0.003117641857
3.776055682 0.00309068478
3.781055682 0.003064976815
3.786055682 0.003040537819
3.791055682 0.00301738619
3.796055682 0.002995538738
3.801055682 0.002975010558
3.806055682 0.002955814895
3.811055682 0.002937963011
3.816055682 0.002921464051
3.821055682 0.002906324911
3.826055682 0.002892550105
3.831055682 0.002880141637
3.836055682 0.002869098874
3.841055682 0.002859418426
3.846055682 0.002851094028
3.851055682 0.002844116439
3.856055682 0.002838473334
3.861055682 0.002834149219
3.866055682 0.002831125349
3.871055682 0.002829379664
3.876055682 0.002828886737
3.881055682 0.002829617731
3.886055682 0.002831540386
3.891055682 0.002834619009
3.896055682 0.002838814493
3.901055682 0.002844084352
3.906055682 0.002850382779
3.911055682 0.002857660723
3.916055682 0.002865865995
3.921055682 0.002874943384
3.926055682 0.002884834818
3.931055682 0.002895479522
3.936055682 0.00290681423
3.941055682 0.002918773375
3.946055682 0.002931289377
3.951055682 0.002944292826
3.956055682 0.002957712893
3.961055682 0.002971477405
3.966055682 0.002985513559
3.971055682 0.002999747535
3.976055682 0.003014106136
3.981055682 0.003028509287
3.986055682 0.003042889897
3.991055682 0.003057178669
3.996055682 0.003071301764
4.001055682 0.00308519173
4.006055682 0.003098776342
4.011055682 0.003111997538
4.016055682 0.003124782841
4.021055682 0.003137089095
4.026055682 0.003148868066
4.031055682 0.003160053035
4.036055682 0.003170577345
4.041055682 0.003180389874
4.046055682 0.003189445709
4.051055682 0.003197730958
4.056055682 0.003205230332
4.061055682 0.003211898073
4.066055682 0.003217691986
4.071055682 0.003222587972
4.076055682 0.003226588209
4.081055682 0.003229672444
4.086055682 0.003231826851
4.091055682 0.003233050385
4.096055682 0.003233333342
4.101055682 0.003232694044
4.106055682 0.003231156193
4.111055682 0.003228722673
4.116055682 0.00322540942
4.121055682 0.003221234409
4.126055682 0.003216203393
4.131055682 0.00321034819
4.136055682 0.003203703318
4.141055682 0.00319628241
4.146055682 0.003188099013
4.151055682 0.003179176419
4.156055682 0.003169543825
4.161055682 0.003159231288
4.166055682 0.003148267953
4.171055682 0.003136679102
4.176055682 0.003124493526
4.181055682 0.003111740077
4.186055682 0.003098445805
4.191055682 0.003084636087
4.196055682 0.003070334967
4.201055682 0.003055565288
4.206055682 0.003040348646
4.211055682 0.003024705228
4.216055682 0.003008653656
4.221055682 0.002992210899
4.226055682 0.002975392255
4.231055682 0.002958211329
4.236055682 0.002940680022
4.241055682 0.002922808516
4.246055682 0.002904605281
4.251055682 0.002886077107
4.256055682 0.00286722914
4.261055682 0.002848064933
4.266055682 0.002828586501
4.271055682 0.002808794389
4.276055682 0.00278868774
4.281055682 0.002768264385
4.286055682 0.002747520919
4.291055682 0.002726452797
4.296055682 0.002705054422
4.301055682 0.002683319244
4.306055682 0.002661239853
4.311055682 0.002638808084
4.316055682 0.002616015104
4.321055682 0.002592851523
4.326055682 0.00256930747
4.331055682 0.002545372724
4.336055682 0.002521036745
4.341055682 0.002496288868
4.346055682 0.002471117947
4.351055682 0.002445511412
4.356055682 0.00241946019
4.361055682 0.002392954191
4.366055682 0.002365983615
4.371055682 0.002338537518
4.376055682 0.002310607077
4.381055682 0.002282182158
4.386055682 0.002253255488
4.391055682 0.002223816766
4.396055682 0.002193859156
4.401055682 0.002163373645
4.406055682 0.002132356199
4.411055682 0.002100802851
4.416055682 0.00206870847
4.421055682 0.002036068401
4.426055682 0.002002878473
4.431055682 0.001969137763
4.436055682 0.001934843667
4.441055682 0.00189999818
4.446055682 0.001864603053
4.451055682 0.001828654651
4.456055682 0.001792157452
4.461055682 0.001755118132
4.466055682 0.001717537833
4.471055682 0.001679423755
4.476055682 0.001640784923
4.481055682 0.001601625897
4.486055682 0.001561957172
4.491055682 0.001521788756
4.496055682 0.001481132034
4.501055682 0.001439998568
4.506055682 0.001398403509
4.511055682 0.001356364125
4.516055682 0.001313894982
4.521055682 0.001271014017
4.526055682 0.001227738493
4.531055682 0.001184084022
4.536055682 0.001140072427
4.541055682 0.001095724538
4.546055682 0.001051061755
4.551055682 0.001006107254
4.556055682 0.0009608858707
4.561055682 0.0009154257204
4.566055682 0.0008697498584
4.571055682 0.000823882799
4.576055682 0.000777853322
4.581055682 0.0007316902309
4.586055682 0.0006854260927
4.591055682 0.0006390893998
4.596055682 0.0005927065827
4.601055682 0.0005463087998
4.606055682 0.0004999274594
4.611055682 0.0004535961153
4.616055682 0.0004073440368
4.621055682 0.0003612017165
4.626055682 0.0003152037407
4.631055682 0.0002693834886
4.636055682 0.0002237772337
4.641055682 0.0001784164493
4.646055682 0.0001333305832
4.651055682 8.855284953e-05
4.656055682 4.411620925e-05
4.661055682 5.420912187e-08
4.666055682 -4.360305561e-05
4.671055682 -8.682230607e-05
4.676055682 -0.0001295735968
4.681055682 -0.0001718281792
4.686055682 -0.0002135547406
4.691055682 -0.0002547235615
4.696055682 -0.0002953051853
4.701055682 -0.0003352737691
4.706055682 -0.0003746008012
4.711055682 -0.0004132615121
4.716055682 -0.0004512327399
4.721055682 -0.0004884887982
4.726055682 -0.0005250067419
4.731055682 -0.0005607629304
4.736055682 -0.00059573976
4.741055682 -0.0006299187814
4.746055682 -0.000663278329
4.751055682 -0.0006958011719
4.756055682 -0.0007274704825
4.761055682 -0.000758275107
4.766055682 -0.0007882024878
4.771055682 -0.0008172371068
4.776055682 -0.0008453689163
4.781055682 -0.000872588011
4.786055682 -0.0008988895538
4.791055682 -0.000924266762
4.796055682 -0.0009487096542
4.801055682 -0.000972215077
4.806055682 -0.0009947799387
4.811055682 -0.001016406288
4.816055682 -0.001037092818
4.821055682 -0.00105683382
4.826055682 -0.001075632929
4.831055682 -0.001093492983
4.836055682 -0.001110422041
4.841055682 -0.001126427657
4.846055682 -0.001141511962
4.851055682 -0.001155681459
4.856055682 -0.001168943507
4.861055682 -0.001181303866
4.866055682 -0.001192773243
4.871055682 -0.001203361284
4.876055682 -0.001213077108
4.881055682 -0.001221933412
4.886055682 -0.001229942398
4.891055682 -0.001237111243
4.896055682 -0.001243455611
4.901055682 -0.00124899244
4.906055682 -0.001253731003
4.911055682 -0.00125768982
4.916055682 -0.001260889273
4.921055682 -0.001263344279
4.926055682 -0.001265063889
4.931055682 -0.001266067465
4.936055682 -0.001266374441
4.941055682 -0.001266000805
4.946055682 -0.001264963848
4.951055682 -0.001263279887
4.956055682 -0.001260958475
4.961055682 -0.001258022496
4.966055682 -0.001254496794
4.971055682 -0.001250400822
4.976055682 -0.001245745949
4.981055682 -0.001240541754
4.986055682 -0.001234812672
4.991055682 -0.001228584156
4.996055682 -0.001221875427
5 -0.00121625667


==> Image/data/eul3_Y.dat <==
0 0.003490658504
2.347173098e-07 0.003490658504
4.694346196e-07 0.003490658503
7.041519294e-07 0.003490658502
2.265966379e-06 0.003490658488
3.827780828e-06 0.003490658461
5.389595278e-06 0.003490658419
6.951409728e-06 0.003490658364
2.015379528e-05 0.003490657361
3.335618084e-05 0.003490655432
4.655856639e-05 0.003490652629
5.976095195e-05 0.003490649003
0.000118417909 0.003490624036
0.000177074866 0.003490587158
0.000235731823 0.003490541023
0.00029438878 0.003490487522
0.000353045737 0.003490428024
0.0004153637338 0.003490359404
0.0004776817306 0.003490286188
0.0005399997274 0.003490209173
0.0006023177241 0.003490129021
0.0006646357209 0.003490046319
0.000758668262 0.003489917884
0.000852700803 0.003489786678
0.000946733344 0.003489654502
0.001040765885 0.003489523216
0.001134798426 0.003489394773
0.00127757528 0.00348920983
0.001420352133 0.003489043668
0.001563128987 0.003488904035
0.00170590584 0.003488798833
0.001848682694 0.003488735949
0.002094449519 0.003488749025
0.002340216343 0.003488947851
0.002585983168 0.003489367306
0.002831749993 0.003490038771
0.003077516818 0.003490989861
0.003479166562 0.003493204992
0.003880816307 0.003496313873
0.004282466051 0.003500379998
0.004684115795 0.003505446904
0.005085765539 0.003511542155
0.005694867655 0.003522774783
0.006303969771 0.003536416276
0.006913071886 0.003552440216
0.007522174002 0.003570790981
0.008131276117 0.003591395095
0.009070792025 0.003627395916
0.01001030793 0.00366822388
0.01094982384 0.003713528995
0.01188933975 0.003762959854
0.01282885565 0.003816175969
0.01462490567 0.003927295522
0.01642095568 0.00404898355
0.01821700569 0.004179363105
0.0200130557 0.004316789661
0.02180910571 0.004459802207
0.02423056838 0.004659214363
0.02665203104 0.004863712139
0.0290734937 0.005070951407
0.03149495637 0.005278910504
0.03391641903 0.005485831712
0.0383442717 0.005856575922
0.04277212436 0.006210987786
0.04719997703 0.006542926468
0.05162782969 0.006847550177
0.05605568235 0.007121075552
0.06105568235 0.007388981164
0.06605568235 0.007610738266
0.07105568235 0.007784626244
0.07605568235 0.007909899451
0.08105568235 0.007986672777
0.08605568235 0.008015818016
0.09105568235 0.007998861585
0.09605568235 0.007937887314
0.1010556824 0.007835469867
0.1060556824 0.007694562968
0.1110556824 0.007518420371
0.1160556824 0.007310554922
0.1210556824 0.007074692066
0.1260556824 0.006814693862
0.1310556824 0.006534499505
0.1360556824 0.00623812206
0.1410556824 0.005929585124
0.1460556824 0.005612848062
0.1510556824 0.005291789805
0.1560556824 0.004970224664
0.1610556824 0.004651870045
0.1660556824 0.004340263346
0.1710556824 0.00403873052
0.1760556824 0.003750421382
0.1810556824 0.003478294729
0.1860556824 0.003225084625
0.1910556824 0.002993279441
0.1960556824 0.002785117373
0.2010556824 0.002602584834
0.2060556824 0.002447409555
0.2110556824 0.002321052801
0.2160556824 0.002224706139
0.2210556824 0.002159280115
0.2260556824 0.002125428307
0.2310556824 0.002123549991
0.2360556824 0.002153780793
0.2410556824 0.002215994167
0.2460556824 0.002309813883
0.2510556824 0.002434647864
0.2560556824 0.002589647859
0.2610556824 0.002773744034
0.2660556824 0.002985668001
0.2710556824 0.003223970601
0.2760556824 0.003487040659
0.2810556824 0.003773095576
0.2860556824 0.004080200414
0.2910556824 0.004406293657
0.2960556824 0.004749215946
0.3010556824 0.005106742717
0.3060556824 0.00547657553
0.3110556824 0.00585633379
0.3160556824 0.006243589219
0.3210556824 0.006635910749
0.3260556824 0.007030882801
0.3310556824 0.007426110879
0.3360556824 0.007819232061
0.3410556824 0.008207932142
0.3460556824 0.008589962615
0.3510556824 0.00896315432
0.3560556824 0.009325429105
0.3610556824 0.009674811051
0.3660556824 0.01000943681
0.3710556824 0.01032756447
0.3760556824 0.01062758041
0.3810556824 0.01090800511
0.3860556824 0.01116749663
0.3910556824 0.01140485466
0.3960556824 0.01161901866
0.4010556824 0.01180907468
0.4060556824 0.01197423479
0.4110556824 0.01211388417
0.4160556824 0.01222765083
0.4210556824 0.01231507214
0.4260556824 0.01237579005
0.4310556824 0.01240959359
0.4360556824 0.01241634422
0.4410556824 0.01239614703
0.4460556824 0.0123492302
0.4510556824 0.01227584102
0.4560556824 0.01217624534
0.4610556824 0.01205073894
0.4660556824 0.01189968872
0.4710556824 0.01172348143
0.4760556824 0.01152258193
0.4810556824 0.01129751895
0.4860556824 0.01104871983
0.4910556824 0.01077659271
0.4960556824 0.01048154282
0.5010556824 0.01016396558
0.5060556824 0.009824283667
0.5110556824 0.009462891534
0.5160556824 0.009080117559
0.5210556824 0.008676249633
0.5260556824 0.008251585997
0.5310556824 0.007806432096
0.5360556824 0.00734103682
0.5410556824 0.006855536719
0.5460556824 0.006350013456
0.5510556824 0.005824545858
0.5560556824 0.005279199851
0.5610556824 0.004714044991
0.5660556824 0.004129080639
0.5710556824 0.003524241631
0.5760556824 0.002899423293
0.5810556824 0.002254494356
0.5860556824 0.00158934143
0.5910556824 0.0009037805157
0.5960556824 0.0001975920807
0.6010556824 -0.0005294522253
0.6060556824 -0.001277598591
0.6110556824 -0.002047129381
0.6160556824 -0.002838316038
0.6210556824 -0.003651403895
0.6260556824 -0.004486667836
0.6310556824 -0.005344354546
0.6360556824 -0.006224723894
0.6410556824 -0.00712802636
0.6460556824 -0.008054465373
0.6510556824 -0.009004260125
0.6560556824 -0.0099776164
0.6610556824 -0.01097470418
0.6660556824 -0.01199565457
0.6710556824 -0.01304056829
0.6760556824 -0.01410950961
0.6810556824 -0.01520250331
0.6860556824 -0.01631952708
0.6910556824 -0.01746051668
0.6960556824 -0.01862535373
0.7010556824 -0.01981387342
0.7060556824 -0.02102584174
0.7110556824 -0.0222609842
0.7160556824 -0.02351890747
0.7210556824 -0.02479919602
0.7260556824 -0.02610132118
0.7310556824 -0.02742470931
0.7360556824 -0.02876870673
0.7410556824 -0.03013265866
0.7460556824 -0.03151584115
0.7510556824 -0.03291740438
0.7560556824 -0.03433637479
0.7610556824 -0.03577168694
0.7660556824 -0.03722219968
0.7710556824 -0.03868668862
0.7760556824 -0.0401639719
0.7810556824 -0.04165264297
0.7860556824 -0.04315113603
0.7910556824 -0.04465781727
0.7960556824 -0.04617098562
0.8010556824 -0.04768861124
0.8060556824 -0.04920881664
0.8110556824 -0.05072961267
0.8160556824 -0.05224888234
0.8210556824 -0.0537643928
0.8260556824 -0.05527380031
0.8310556824 -0.05677487393
0.8360556824 -0.05826503507
0.8410556824 -0.05974151524
0.8460556824 -0.06120148067
0.8510556824 -0.0626420381
0.8560556824 -0.06406021035
0.8610556824 -0.06545292125
0.8660556824 -0.06681699543
0.8710556824 -0.06814883896
0.8760556824 -0.0694452497
0.8810556824 -0.07070289449
0.8860556824 -0.07191828958
0.8910556824 -0.07308784926
0.8960556824 -0.07420820701
0.9010556824 -0.07527560598
0.9060556824 -0.07628614642
0.9110556824 -0.0772359646
0.9160556824 -0.07812123287
0.9210556824 -0.07893780211
0.9260556824 -0.07968203713
0.9310556824 -0.08035025463
0.9360556824 -0.0809387155
0.9410556824 -0.08144370529
0.9460556824 -0.0818615709
0.9510556824 -0.08218896731
0.9560556824 -0.08242233886
0.9610556824 -0.08255816476
0.9660556824 -0.08259314029
0.9710556824 -0.08252418917
0.9760556824 -0.0823484268
0.9810556824 -0.08206314774
0.9860556824 -0.08166583968
0.9910556824 -0.08115420709
0.9960556824 -0.08052618982
1.001055682 -0.079779974
1.006055682 -0.07891400606
1.011055682 -0.07792701183
1.016055682 -0.07681800681
1.021055682 -0.07558629961
1.026055682 -0.07423150039
1.031055682 -0.07275353649
1.036055682 -0.07115266883
1.041055682 -0.06942950629
1.046055682 -0.06758502121
1.051055682 -0.06562056877
1.056055682 -0.06353791024
1.061055682 -0.06133923907
1.066055682 -0.05902720968
1.071055682 -0.05660496891
1.076055682 -0.05407619022
1.081055682 -0.05144510993
1.086055682 -0.04871656493
1.091055682 -0.04589603081
1.096055682 -0.04298965983
1.101055682 -0.04000431715
1.106055682 -0.03694761564
1.111055682 -0.03382794533
1.116055682 -0.03065450241
1.121055682 -0.02743730352
1.126055682 -0.02418721264
1.131055682 -0.02091591557
1.136055682 -0.0176373603
1.141055682 -0.01436438448
1.146055682 -0.01111070595
1.151055682 -0.007890985262
1.156055682 -0.004720649687
1.161055682 -0.001615750264
1.166055682 0.00140718497
1.171055682 0.004332804153
1.176055682 0.007143896325
1.181055682 0.009822832987
1.186055682 0.01235277135
1.191055682 0.01471806444
1.196055682 0.01690441023
1.201055682 0.01889912585
1.206055682 0.02069162423
1.211055682 0.02227397129
1.216055682 0.02364140547
1.221055682 0.02479280308
1.226055682 0.02573107076
1.231055682 0.02646338883
1.236055682 0.02700127614
1.241055682 0.02736054557
1.246055682 0.02756107589
1.251055682 0.02762629886
1.256055682 0.02758239166
1.261055682 0.02745731708
1.266055682 0.02727975769
1.271055682 0.0270780979
1.276055682 0.02687931967
1.281055682 0.02670829438
1.286055682 0.02658704948
1.291055682 0.02653401176
1.296055682 0.02656371559
1.301055682 0.02668701194
1.306055682 0.02691148093
1.311055682 0.02724176115
1.316055682 0.02767978187
1.321055682 0.02822511101
1.326055682 0.02887538381
1.331055682 0.02962671296
1.336055682 0.0304740417
1.341055682 0.03141148053
1.346055682 0.03243259237
1.351055682 0.03353063753
1.356055682 0.03469873576
1.361055682 0.03593003027
1.366055682 0.03721774785
1.371055682 0.03855536159
1.376055682 0.03993603057
1.381055682 0.04135401248
1.386055682 0.04280383284
1.391055682 0.0442802395
1.396055682 0.04577824911
1.401055682 0.04729347318
1.406055682 0.04882140339
1.411055682 0.05035772528
1.416055682 0.051898559
1.421055682 0.05344044856
1.426055682 0.05498029212
1.431055682 0.05651525148
1.436055682 0.05804274901
1.441055682 0.05956042256
1.446055682 0.06106594851
1.451055682 0.06255754387
1.456055682 0.06403360785
1.461055682 0.06549267762
1.466055682 0.06693354307
1.471055682 0.0683550152
1.476055682 0.06975603723
1.481055682 0.07113567346
1.486055682 0.07249320213
1.491055682 0.07382799754
1.496055682 0.07513950322
1.501055682 0.07642718691
1.506055682 0.07769058344
1.511055682 0.07892931106
1.516055682 0.08014305538
1.521055682 0.08133156347
1.526055682 0.08249459123
1.531055682 0.083631909
1.536055682 0.08474330449
1.541055682 0.08582857514
1.546055682 0.08688752136
1.551055682 0.0879199373
1.556055682 0.08892560336
1.561055682 0.08990427924
1.566055682 0.09085570167
1.571055682 0.09177957863
1.576055682 0.09267558703
1.581055682 0.09354333882
1.586055682 0.09438244385
1.591055682 0.09519245822
1.596055682 0.09597289024
1.601055682 0.09672320259
1.606055682 0.09744282371
1.611055682 0.09813113426
1.616055682 0.09878747129
1.621055682 0.09941111767
1.626055682 0.1000013163
1.631055682 0.1005572572
1.636055682 0.1010780886
1.641055682 0.1015629246
1.646055682 0.1020108402
1.651055682 0.1024208688
1.656055682 0.1027920049
1.661055682 0.1031232108
1.666055682 0.1034134394
1.671055682 0.1036616107
1.676055682 0.1038666123
1.681055682 0.1040273263
1.686055682 0.1041426387
1.691055682 0.1042114263
1.696055682 0.1042325657
1.701055682 0.1042049446
1.706055682 0.1041274756
1.711055682 0.1039990995
1.716055682 0.1038187866
1.721055682 0.1035856249
1.726055682 0.1032986874
1.731055682 0.1029570748
1.736055682 0.1025599544
1.741055682 0.1021065628
1.746055682 0.1015961225
1.751055682 0.1010280164
1.756055682 0.1004017586
1.761055682 0.09971700785
1.766055682 0.09897354448
1.771055682 0.09817124542
1.776055682 0.09731009463
1.781055682 0.09639021957
1.786055682 0.0954119198
1.791055682 0.09437566777
1.796055682 0.09328209184
1.801055682 0.09213196468
1.806055682 0.09092621096
1.811055682 0.08966592944
1.816055682 0.08835241415
1.821055682 0.08698699246
1.826055682 0.0855712524
1.831055682 0.08410692866
1.836055682 0.08259584709
1.841055682 0.08103995442
1.846055682 0.07944134594
1.851055682 0.07780225638
1.856055682 0.07612503632
1.861055682 0.07441213616
1.866055682 0.07266609715
1.871055682 0.07088954156
1.876055682 0.06908515941
1.881055682 0.0672556943
1.886055682 0.06540392994
1.891055682 0.0635326773
1.896055682 0.0616447618
1.901055682 0.05974301074
1.906055682 0.05783024121
1.911055682 0.0559092486
1.916055682 0.05398279579
1.921055682 0.05205360294
1.926055682 0.05012433815
1.931055682 0.04819760863
1.936055682 0.04627595323
1.941055682 0.04436183465
1.946055682 0.04245763435
1.951055682 0.04056585985
1.956055682 0.03868859086
1.961055682 0.0368278477
1.966055682 0.03498560612
1.971055682 0.03316376497
1.976055682 0.03136398578
1.981055682 0.02958799652
1.986055682 0.02783746239
1.991055682 0.02611390033
1.996055682 0.02441868264
2.001055682 0.02275306289
2.006055682 0.02111818887
2.011055682 0.01951510453
2.016055682 0.01794474935
2.021055682 0.01640795901
2.026055682 0.01490546695
2.031055682 0.0134379067
2.036055682 0.01200581406
2.041055682 0.01060962998
2.046055682 0.009249702732
2.051055682 0.007926291315
2.056055682 0.006639567382
2.061055682 0.005389619589
2.066055682 0.004176454506
2.071055682 0.003000003349
2.076055682 0.001860088692
2.081055682 0.0007565134279
2.086055682 -0.0003110094939
2.091055682 -0.001342813584
2.096055682 -0.002339321448
2.101055682 -0.003301029848
2.106055682 -0.004228432005
2.111055682 -0.005122083313
2.116055682 -0.005982574794
2.121055682 -0.00681058626
2.126055682 -0.007606845202
2.131055682 -0.008372145993
2.136055682 -0.009107268278
2.141055682 -0.009813015578
2.146055682 -0.01049020276
2.151055682 -0.01113970677
2.156055682 -0.0117624236
2.161055682 -0.01235929551
2.166055682 -0.01293131587
2.171055682 -0.0134794698
2.176055682 -0.01400473306
2.181055682 -0.01450808952
2.186055682 -0.01499053721
2.191055682 -0.01545308682
2.196055682 -0.01589675835
2.201055682 -0.01632249134
2.206055682 -0.01673133124
2.211055682 -0.0171243561
2.216055682 -0.01750262267
2.221055682 -0.01786716396
2.226055682 -0.01821900174
2.231055682 -0.01855915327
2.236055682 -0.01888863068
2.241055682 -0.01920843787
2.246055682 -0.01951956777
2.251055682 -0.01982300062
2.256055682 -0.02011970262
2.261055682 -0.02041062445
2.266055682 -0.02069669964
2.271055682 -0.02097884295
2.276055682 -0.02125794877
2.281055682 -0.02153488945
2.286055682 -0.02181051373
2.291055682 -0.02208564503
2.296055682 -0.02236107982
2.301055682 -0.02263758592
2.306055682 -0.0229159008
2.311055682 -0.02319672986
2.316055682 -0.02348074469
2.321055682 -0.02376858135
2.326055682 -0.02406083858
2.331055682 -0.02435807608
2.336055682 -0.02466081274
2.341055682 -0.02496952488
2.346055682 -0.02528464452
2.351055682 -0.02560655772
2.356055682 -0.02593560283
2.361055682 -0.02627206894
2.366055682 -0.02661619424
2.371055682 -0.02696816463
2.376055682 -0.02732811215
2.381055682 -0.02769611392
2.386055682 -0.02807219053
2.391055682 -0.02845630571
2.396055682 -0.02884836425
2.401055682 -0.02924819036
2.406055682 -0.02965556936
2.411055682 -0.03007022836
2.416055682 -0.03049183474
2.421055682 -0.03091999901
2.426055682 -0.03135427274
2.431055682 -0.03179414866
2.436055682 -0.03223906145
2.441055682 -0.03268839016
2.446055682 -0.03314145996
2.451055682 -0.03359754467
2.456055682 -0.03405586884
2.461055682 -0.03451561137
2.466055682 -0.0349759081
2.471055682 -0.035435857
2.476055682 -0.03589452054
2.481055682 -0.03635093316
2.486055682 -0.03680410235
2.491055682 -0.0372530196
2.496055682 -0.03769664912
2.501055682 -0.03813393945
2.506055682 -0.03856384516
2.511055682 -0.03898534024
2.516055682 -0.03939741858
2.521055682 -0.03979909448
2.526055682 -0.0401894083
2.531055682 -0.04056750568
2.536055682 -0.04093247936
2.541055682 -0.04128344635
2.546055682 -0.04161960385
2.551055682 -0.04194023503
2.556055682 -0.04224470056
2.561055682 -0.04253243671
2.566055682 -0.04280296031
2.571055682 -0.04305587519
2.576055682 -0.04329087713
2.581055682 -0.04350775714
2.586055682 -0.04370640387
2.591055682 -0.0438868049
2.596055682 -0.04404904728
2.601055682 -0.04419331702
2.606055682 -0.04431989773
2.611055682 -0.04442916812
2.616055682 -0.04452159861
2.621055682 -0.04459774677
2.626055682 -0.04465825226
2.631055682 -0.04470383049
2.636055682 -0.04473526627
2.641055682 -0.04475340565
2.646055682 -0.04475923648
2.651055682 -0.04475365578
2.656055682 -0.04473759363
2.661055682 -0.04471203801
2.666055682 -0.04467800754
2.671055682 -0.04463654261
2.676055682 -0.04458868021
2.681055682 -0.04453545496
2.686055682 -0.04447788132
2.691055682 -0.04441696175
2.696055682 -0.04435368462
2.701055682 -0.04428902138
2.706055682 -0.04422389189
2.711055682 -0.04415916109
2.716055682 -0.04409562862
2.721055682 -0.04403401969
2.726055682 -0.04397502676
2.731055682 -0.04391929894
2.736055682 -0.04386745386
2.741055682 -0.04382003321
2.746055682 -0.04377752122
2.751055682 -0.04374031921
2.756055682 -0.04370878323
2.761055682 -0.04368320035
2.766055682 -0.04366375844
2.771055682 -0.04365058441
2.776055682 -0.04364380774
2.781055682 -0.04364353866
2.786055682 -0.04364985757
2.791055682 -0.04366279403
2.796055682 -0.04368231812
2.801055682 -0.04370835471
2.806055682 -0.04374079701
2.811055682 -0.04377951237
2.816055682 -0.0438243441
2.821055682 -0.04387511331
2.826055682 -0.04393164036
2.831055682 -0.04399370918
2.836055682 -0.04406108108
2.841055682 -0.04413350801
2.846055682 -0.04421073797
2.851055682 -0.04429248896
2.856055682 -0.04437851819
2.861055682 -0.04446857473
2.866055682 -0.04456240387
2.871055682 -0.0446597506
2.876055682 -0.04476036271
2.881055682 -0.04486399123
2.886055682 -0.04497039267
2.891055682 -0.04507932974
2.896055682 -0.04519057302
2.901055682 -0.04530390106
2.906055682 -0.04541910142
2.911055682 -0.04553597045
2.916055682 -0.04565431405
2.921055682 -0.04577394721
2.926055682 -0.04589469454
2.931055682 -0.04601638955
2.936055682 -0.04613887497
2.941055682 -0.04626200179
2.946055682 -0.04638562953
2.951055682 -0.04650962489
2.956055682 -0.04663386218
2.961055682 -0.04675822145
2.966055682 -0.04688258935
2.971055682 -0.0470068564
2.976055682 -0.04713091887
2.981055682 -0.04725467442
2.986055682 -0.04737802614
2.991055682 -0.04750087507
2.996055682 -0.04762312864
3.001055682 -0.04774468673
3.006055682 -0.04786545967
3.011055682 -0.04798534002
3.016055682 -0.04810424234
3.021055682 -0.04822204152
3.026055682 -0.04833824475
3.031055682 -0.04845302075
3.036055682 -0.04856633063
3.041055682 -0.04867842083
3.046055682 -0.04878907936
3.051055682 -0.04889807922
3.056055682 -0.0490052144
3.061055682 -0.04911029178
3.066055682 -0.04921312695
3.071055682 -0.04931353957
3.076055682 -0.04941134826
3.081055682 -0.04950636687
3.086055682 -0.04959841843
3.091055682 -0.04968729932
3.096055682 -0.04977279223
3.101055682 -0.0498546759
3.106055682 -0.04993272518
3.111055682 -0.05000670846
3.116055682 -0.05007638645
3.121055682 -0.0501415126
3.126055682 -0.05020183396
3.131055682 -0.05025709204
3.136055682 -0.05030702345
3.141055682 -0.05035136064
3.146055682 -0.05038983269
3.151055682 -0.05042216616
3.156055682 -0.05044808604
3.161055682 -0.05046731673
3.166055682 -0.05047958299
3.171055682 -0.05048461108
3.176055682 -0.05048212975
3.181055682 -0.05047187139
3.186055682 -0.05045357309
3.191055682 -0.05042697783
3.196055682 -0.05039183552
3.201055682 -0.05034790419
3.206055682 -0.05029495101
3.211055682 -0.05023275349
3.216055682 -0.05016110036
3.221055682 -0.05007979281
3.226055682 -0.04998862878
3.231055682 -0.04988745388
3.236055682 -0.04977612509
3.241055682 -0.04965450838
3.246055682 -0.04952248172
3.251055682 -0.0493799384
3.256055682 -0.04922678993
3.261055682 -0.04906296616
3.266055682 -0.04888841717
3.271055682 -0.04870311096
3.276055682 -0.04850703732
3.281055682 -0.04830020202
3.286055682 -0.04808263628
3.291055682 -0.04785438153
3.296055682 -0.04761548252
3.301055682 -0.04736600346
3.306055682 -0.04710604689
3.311055682 -0.04683575376
3.316055682 -0.046555274
3.321055682 -0.04626476448
3.326055682 -0.04596440215
3.331055682 -0.04565438938
3.336055682 -0.04533493362
3.341055682 -0.04500625198
3.346055682 -0.04466857728
3.351055682 -0.04432219663
3.356055682 -0.04396738806
3.361055682 -0.04360445506
3.366055682 -0.04323368488
3.371055682 -0.04285534253
3.376055682 -0.04246969741
3.381055682 -0.04207705721
3.386055682 -0.04167776096
3.391055682 -0.04127214149
3.396055682 -0.04086051253
3.401055682 -0.04044318222
3.406055682 -0.04002046894
3.411055682 -0.03959270956
3.416055682 -0.03916026265
3.421055682 -0.0387234766
3.426055682 -0.03828267719
3.431055682 -0.03783818398
3.436055682 -0.03739032285
3.441055682 -0.03693942915
3.446055682 -0.03648583451
3.451055682 -0.03602985801
3.456055682 -0.03557180646
3.461055682 -0.03511197727
3.466055682 -0.03465063568
3.471055682 -0.03418806701
3.476055682 -0.03372455566
3.481055682 -0.03326037008
3.486055682 -0.03279576234
3.491055682 -0.03233097164
3.496055682 -0.03186622584
3.501055682 -0.03140174123
3.506055682 -0.03093772212
3.511055682 -0.03047436046
3.516055682 -0.03001183558
3.521055682 -0.02955031405
3.526055682 -0.02908994952
3.531055682 -0.02863088274
3.536055682 -0.02817324147
3.541055682 -0.02771714051
3.546055682 -0.02726268173
3.551055682 -0.02680995418
3.556055682 -0.02635903413
3.561055682 -0.02590998535
3.566055682 -0.0254628591
3.571055682 -0.02501769462
3.576055682 -0.02457451895
3.581055682 -0.02413334582
3.586055682 -0.02369417758
3.591055682 -0.02325700226
3.596055682 -0.0228218015
3.601055682 -0.02238854705
3.606055682 -0.02195720329
3.611055682 -0.02152772129
3.616055682 -0.02110004577
3.621055682 -0.02067410857
3.626055682 -0.02024983876
3.631055682 -0.01982715092
3.636055682 -0.01940596134
3.641055682 -0.01898616757
3.646055682 -0.01856767686
3.651055682 -0.01815036895
3.656055682 -0.01773434725
3.661055682 -0.01731925547
3.666055682 -0.01690495022
3.671055682 -0.01649121991
3.676055682 -0.01607803158
3.681055682 -0.0156653097
3.686055682 -0.01525293509
3.691055682 -0.01484077204
3.696055682 -0.0144286823
3.701055682 -0.01401652896
3.706055682 -0.01360418783
3.711055682 -0.01319152382
3.716055682 -0.01277840014
3.721055682 -0.01236468499
3.726055682 -0.01195025233
3.731055682 -0.0115349808
3.736055682 -0.01111875334
3.741055682 -0.01070145762
3.746055682 -0.01028298689
3.751055682 -0.009863240753
3.756055682 -0.009442125831
3.761055682 -0.009019556336
3.766055682 -0.008595454688
3.771055682 -0.008169752121
3.776055682 -0.007742389287
3.781055682 -0.007313316844
3.786055682 -0.006882496017
3.791055682 -0.00644989915
3.796055682 -0.006015510229
3.801055682 -0.005579325383
3.806055682 -0.00514135335
3.811055682 -0.004701615915
3.816055682 -0.004260148312
3.821055682 -0.003816999578
3.826055682 -0.003372232875
3.831055682 -0.002925925753
3.836055682 -0.00247817037
3.841055682 -0.002029073647
3.846055682 -0.001578757373
3.851055682 -0.001127358241
3.856055682 -0.0006750278165
3.861055682 -0.0002219324398
3.866055682 0.00023174695
3.871055682 0.0006858150652
3.876055682 0.0011400626
3.881055682 0.00159426664
3.886055682 0.002048191163
3.891055682 0.002501587612
3.896055682 0.002954195565
3.901055682 0.003405743483
3.906055682 0.003855949547
3.911055682 0.004304522575
3.916055682 0.004751163023
3.921055682 0.005195564061
3.926055682 0.005637412726
3.931055682 0.006076391146
3.936055682 0.00651217782
3.941055682 0.006944448969
3.946055682 0.007372879921
3.951055682 0.00779714656
3.956055682 0.008216926773
3.961055682 0.00863190198
3.966055682 0.009041758576
3.971055682 0.009446189559
3.976055682 0.009844895803
3.981055682 0.01023756012
3.986055682 0.01062392059
3.991055682 0.01100372108
3.996055682 0.01137671312
4.001055682 0.01174265987
4.006055682 0.01210134177
4.011055682 0.01245255315
4.016055682 0.01279611103
4.021055682 0.01313184412
4.026055682 0.01345959804
4.031055682 0.01377924553
4.036055682 0.01409068488
4.041055682 0.01439384544
4.046055682 0.01468867467
4.051055682 0.01497512391
4.056055682 0.0152531633
4.061055682 0.01552280126
4.066055682 0.01578407254
4.071055682 0.01603703748
4.076055682 0.01628176498
4.081055682 0.01651834171
4.086055682 0.01674687486
4.091055682 0.01696749032
4.096055682 0.01718033892
4.101055682 0.01738558425
4.106055682 0.01758339498
4.111055682 0.01777396031
4.116055682 0.01795748277
4.121055682 0.01813417199
4.126055682 0.01830425375
4.131055682 0.01846793741
4.136055682 0.01862545386
4.141055682 0.01877706349
4.146055682 0.01892303814
4.151055682 0.01906364581
4.156055682 0.01919914896
4.161055682 0.01932980805
4.166055682 0.01945588352
4.171055682 0.01957761435
4.176055682 0.01969526466
4.181055682 0.01980910367
4.186055682 0.01991939071
4.191055682 0.02002637469
4.196055682 0.02013029765
4.201055682 0.02023139606
4.206055682 0.0203299002
4.211055682 0.02042603323
4.216055682 0.02052001049
4.221055682 0.02061203911
4.226055682 0.02070231768
4.231055682 0.02079103605
4.236055682 0.02087837509
4.241055682 0.02096450662
4.246055682 0.02104959327
4.251055682 0.02113378848
4.256055682 0.02121723656
4.261055682 0.02130007272
4.266055682 0.02138242326
4.271055682 0.02146440571
4.276055682 0.02154612902
4.281055682 0.02162769383
4.286055682 0.02170919269
4.291055682 0.02179071038
4.296055682 0.02187232422
4.301055682 0.02195410434
4.306055682 0.02203611409
4.311055682 0.02211841031
4.316055682 0.02220104373
4.321055682 0.02228405926
4.326055682 0.02236749641
4.331055682 0.02245138956
4.336055682 0.02253576837
4.341055682 0.02262065799
4.346055682 0.0227060797
4.351055682 0.0227920487
4.356055682 0.02287857336
4.361055682 0.0229656623
4.366055682 0.02305332377
4.371055682 0.02314156535
4.376055682 0.02323038995
4.381055682 0.02331979914
4.386055682 0.02340978945
4.391055682 0.0235003588
4.396055682 0.02359150353
4.401055682 0.02368322019
4.406055682 0.02377549628
4.411055682 0.02386831474
4.416055682 0.02396165965
4.421055682 0.02405551668
4.426055682 0.02414987328
4.431055682 0.02424471379
4.436055682 0.02434002306
4.441055682 0.02443577919
4.446055682 0.02453195831
4.451055682 0.02462854167
4.456055682 0.02472550424
4.461055682 0.02482281994
4.466055682 0.02492046616
4.471055682 0.02501841328
4.476055682 0.02511662862
4.481055682 0.02521508106
4.486055682 0.02531373423
4.491055682 0.02541255338
4.496055682 0.02551150238
4.501055682 0.02561054034
4.506055682 0.02570962163
4.511055682 0.02580869448
4.516055682 0.02590770777
4.521055682 0.02600660578
4.526055682 0.02610533216
4.531055682 0.02620383196
4.536055682 0.02630204717
4.541055682 0.02639992172
4.546055682 0.02649739547
4.551055682 0.02659439846
4.556055682 0.0266908581
4.561055682 0.02678669368
4.566055682 0.02688182751
4.571055682 0.02697618235
4.576055682 0.02706967388
4.581055682 0.02716221825
4.586055682 0.02725372104
4.591055682 0.02734408387
4.596055682 0.02743321024
4.601055682 0.02752100751
4.606055682 0.02760738695
4.611055682 0.02769225224
4.616055682 0.02777550467
4.621055682 0.02785704179
4.626055682 0.0279367542
4.631055682 0.0280145361
4.636055682 0.02809027461
4.641055682 0.02816385479
4.646055682 0.0282351653
4.651055682 0.02830410054
4.656055682 0.02837055993
4.661055682 0.02843443835
4.666055682 0.02849562914
4.671055682 0.02855401919
4.676055682 0.02860949645
4.681055682 0.02866195452
4.686055682 0.02871129252
4.691055682 0.0287574143
4.696055682 0.02880022127
4.701055682 0.02883961645
4.706055682 0.02887550025
4.711055682 0.02890777638
4.716055682 0.02893635624
4.721055682 0.02896115657
4.726055682 0.02898210068
4.731055682 0.02899910987
4.736055682 0.02901211136
4.741055682 0.02902103563
4.746055682 0.02902581541
4.751055682 0.02902638803
4.756055682 0.02902269116
4.761055682 0.0290146737
4.766055682 0.02900229045
4.771055682 0.02898549847
4.776055682 0.02896425872
4.781055682 0.02893853438
4.786055682 0.02890830126
4.791055682 0.02887353994
4.796055682 0.02883423212
4.801055682 0.02879036283
4.806055682 0.02874192052
4.811055682 0.02868890771
4.816055682 0.02863133056
4.821055682 0.02856919473
4.826055682 0.02850250862
4.831055682 0.02843128377
4.836055682 0.02835554244
4.841055682 0.02827531798
4.846055682 0.02819064548
4.851055682 0.02810156121
4.856055682 0.02800810513
4.861055682 0.02791031745
4.866055682 0.02780824137
4.871055682 0.027701927
4.876055682 0.02759142533
4.881055682 0.02747678835
4.886055682 0.02735806964
4.891055682 0.02723532726
4.896055682 0.02710862054
4.901055682 0.02697800966
4.906055682 0.02684356129
4.911055682 0.0267053452
4.916055682 0.02656343243
4.921055682 0.02641789191
4.926055682 0.0262687927
4.931055682 0.0261162071
4.936055682 0.02596021343
4.941055682 0.02580088633
4.946055682 0.02563829451
4.951055682 0.02547250472
4.956055682 0.02530358777
4.961055682 0.02513161825
4.966055682 0.02495667542
4.971055682 0.02477882917
4.976055682 0.02459813995
4.981055682 0.02441466758
4.986055682 0.02422847892
4.991055682 0.02403965017
4.996055682 0.02384824939
5 0.02369548263


==> Image/data/eul3_Z.dat <==
0 0.003490658504
2.347173098e-07 0.003490658503
4.694346196e-07 0.003490658502
7.041519294e-07 0.0034906585
2.265966379e-06 0.003490658469
3.827780828e-06 0.003490658406
5.389595278e-06 0.003490658312
6.951409728e-06 0.003490658187
2.015379528e-05 0.003490655902
3.335618084e-05 0.003490651479
4.655856639e-05 0.00349064501
5.976095195e-05 0.003490636586
0.000118417909 0.003490577584
0.000177074866 0.003490488265
0.000235731823 0.003490374055
0.00029438878 0.003490239073
0.000353045737 0.003490086365
0.0004153637338 0.003489907129
0.0004776817306 0.003489712113
0.0005399997274 0.003489502311
0.0006023177241 0.00348927806
0.0006646357209 0.003489039153
0.000758668262 0.003488649229
0.000852700803 0.003488220632
0.000946733344 0.003487748207
0.001040765885 0.003487225645
0.001134798426 0.00348664587
0.00127757528 0.003485638937
0.001420352133 0.003484454734
0.001563128987 0.003483064482
0.00170590584 0.003481439064
0.001848682694 0.003479549627
0.002094449519 0.003475597789
0.002340216343 0.003470641986
0.002585983168 0.003464550842
0.002831749993 0.003457201378
0.003077516818 0.003448479019
0.003479166562 0.003430998656
0.003880816307 0.003409147502
0.004282466051 0.003382549625
0.004684115795 0.003350875387
0.005085765539 0.003313835184
0.005694867655 0.003246876784
0.006303969771 0.003166245137
0.006913071886 0.003071322493
0.007522174002 0.002961619236
0.008131276117 0.002836749954
0.009070792025 0.002613768908
0.01001030793 0.002353244471
0.01094982384 0.002054734927
0.01188933975 0.001718084072
0.01282885565 0.001343346832
0.01462490567 0.0005219784736
0.01642095568 -0.0004350747101
0.01821700569 -0.001524091534
0.0200130557 -0.002740548376
0.02180910571 -0.004079508421
0.02423056838 -0.006069537823
0.02665203104 -0.00826011452
0.0290734937 -0.01063832577
0.03149495637 -0.01319133004
0.03391641903 -0.01590650133
0.0383442717 -0.02125060362
0.04277212436 -0.02702326601
0.04719997703 -0.03315523913
0.05162782969 -0.03958119321
0.05605568235 -0.04623964888
0.06105568235 -0.05396589657
0.06605568235 -0.06183727961
0.07105568235 -0.06978151308
0.07605568235 -0.07773173063
0.08105568235 -0.08562619654
0.08605568235 -0.0934080578
0.09105568235 -0.1010251285
0.09605568235 -0.108429688
0.1010556824 -0.1155780935
0.1060556824 -0.1224309851
0.1110556824 -0.1289530629
0.1160556824 -0.1351127424
0.1210556824 -0.1408819686
0.1260556824 -0.146236132
0.1310556824 -0.1511541611
0.1360556824 -0.1556180078
0.1410556824 -0.1596126537
0.1460556824 -0.1631261423
0.1510556824 -0.1661495364
0.1560556824 -0.168676807
0.1610556824 -0.1707046909
0.1660556824 -0.1722325927
0.1710556824 -0.173262555
0.1760556824 -0.1737992683
0.1810556824 -0.1738500227
0.1860556824 -0.1734246077
0.1910556824 -0.1725352186
0.1960556824 -0.1711963912
0.2010556824 -0.1694249489
0.2060556824 -0.1672399344
0.2110556824 -0.1646625203
0.2160556824 -0.1617159045
0.2210556824 -0.158425122
0.2260556824 -0.1548170897
0.2310556824 -0.150920436
0.2360556824 -0.146765238
0.2410556824 -0.1423828321
0.2460556824 -0.1378056523
0.2510556824 -0.1330670957
0.2560556824 -0.1282011873
0.2610556824 -0.1232424292
0.2660556824 -0.1182255905
0.2710556824 -0.1131854355
0.2760556824 -0.1081564207
0.2810556824 -0.1031724102
0.2860556824 -0.0982664434
0.2910556824 -0.09347051093
0.2960556824 -0.08881532487
0.3010556824 -0.08433004108
0.3060556824 -0.08004200235
0.3110556824 -0.07597653812
0.3160556824 -0.07215682025
0.3210556824 -0.06860373706
0.3260556824 -0.06533576491
0.3310556824 -0.06236885444
0.3360556824 -0.059716352
0.3410556824 -0.05738896115
0.3460556824 -0.05539473924
0.3510556824 -0.05373912409
0.3560556824 -0.05242498915
0.3610556824 -0.0514527264
0.3660556824 -0.05082035533
0.3710556824 -0.05052365597
0.3760556824 -0.05055632205
0.3810556824 -0.05091013243
0.3860556824 -0.05157513487
0.3910556824 -0.0525398442
0.3960556824 -0.05379143909
0.4010556824 -0.05531598361
0.4060556824 -0.05709859586
0.4110556824 -0.05912375756
0.4160556824 -0.06137378714
0.4210556824 -0.06383307962
0.4260556824 -0.06648565298
0.4310556824 -0.06931519515
0.4360556824 -0.07230675611
0.4410556824 -0.07544400923
0.4460556824 -0.07871059606
0.4510556824 -0.08209108606
0.4560556824 -0.08557106646
0.4610556824 -0.08913695525
0.4660556824 -0.09277594332
0.4710556824 -0.09647600789
0.4760556824 -0.1002260225
0.4810556824 -0.1040149305
0.4860556824 -0.1078340298
0.4910556824 -0.1116752482
0.4960556824 -0.1155311234
0.5010556824 -0.1193954106
0.5060556824 -0.1232619863
0.5110556824 -0.1271253817
0.5160556824 -0.1309811037
0.5210556824 -0.1348255818
0.5260556824 -0.1386560031
0.5310556824 -0.1424701848
0.5360556824 -0.1462664945
0.5410556824 -0.150043805
0.5460556824 -0.1538015091
0.5510556824 -0.1575394953
0.5560556824 -0.1612581723
0.5610556824 -0.1649582133
0.5660556824 -0.1686405855
0.5710556824 -0.1723065377
0.5760556824 -0.1759575719
0.5810556824 -0.1795954116
0.5860556824 -0.1832217971
0.5910556824 -0.1868388295
0.5960556824 -0.1904488086
0.6010556824 -0.1940541086
0.6060556824 -0.1976571623
0.6110556824 -0.201260458
0.6160556824 -0.2048665335
0.6210556824 -0.2084779666
0.6260556824 -0.2120976139
0.6310556824 -0.21572794
0.6360556824 -0.2193714404
0.6410556824 -0.223030659
0.6460556824 -0.2267079395
0.6510556824 -0.2304058782
0.6560556824 -0.2341271177
0.6610556824 -0.2378742045
0.6660556824 -0.2416495895
0.6710556824 -0.2454556628
0.6760556824 -0.2492947737
0.6810556824 -0.2531692297
0.6860556824 -0.2570812958
0.6910556824 -0.2610331856
0.6960556824 -0.2650270635
0.7010556824 -0.2690650352
0.7060556824 -0.2731491596
0.7110556824 -0.2772814257
0.7160556824 -0.2814639389
0.7210556824 -0.2856984373
0.7260556824 -0.2899866488
0.7310556824 -0.2943302897
0.7360556824 -0.2987310607
0.7410556824 -0.3031905493
0.7460556824 -0.307710276
0.7510556824 -0.3122916908
0.7560556824 -0.3169361262
0.7610556824 -0.321644761
0.7660556824 -0.3264186359
0.7710556824 -0.3312586715
0.7760556824 -0.3361656184
0.7810556824 -0.3411401523
0.7860556824 -0.3461827873
0.7910556824 -0.3512937764
0.7960556824 -0.3564731216
0.8010556824 -0.3617205691
0.8060556824 -0.3670357183
0.8110556824 -0.3724178996
0.8160556824 -0.3778661373
0.8210556824 -0.3833791417
0.8260556824 -0.388955295
0.8310556824 -0.3945928564
0.8360556824 -0.4002895195
0.8410556824 -0.406042483
0.8460556824 -0.4118485167
0.8510556824 -0.4177039514
0.8560556824 -0.4236046423
0.8610556824 -0.4295459324
0.8660556824 -0.4355226234
0.8710556824 -0.4415282608
0.8760556824 -0.4475567111
0.8810556824 -0.4536011794
0.8860556824 -0.4596541321
0.8910556824 -0.4657073408
0.8960556824 -0.4717527727
0.9010556824 -0.4777808525
0.9060556824 -0.4837810002
0.9110556824 -0.4897420594
0.9160556824 -0.4956523301
0.9210556824 -0.5014981279
0.9260556824 -0.5072669758
0.9310556824 -0.5129455758
0.9360556824 -0.5185197727
0.9410556824 -0.5239747296
0.9460556824 -0.5292950091
0.9510556824 -0.5344660554
0.9560556824 -0.539471196
0.9610556824 -0.5442927787
0.9660556824 -0.5489130751
0.9710556824 -0.5533143875
0.9760556824 -0.5574789091
0.9810556824 -0.5613886795
0.9860556824 -0.5650256514
0.9910556824 -0.568371799
0.9960556824 -0.5714092216
1.001055682 -0.5741202302
1.006055682 -0.5764874556
1.011055682 -0.5784939768
1.016055682 -0.5801234262
1.021055682 -0.5813600725
1.026055682 -0.582188905
1.031055682 -0.5825957257
1.036055682 -0.582567238
1.041055682 -0.5820911234
1.046055682 -0.581156106
1.051055682 -0.579752004
1.056055682 -0.577869769
1.061055682 -0.5755015089
1.066055682 -0.5726404939
1.071055682 -0.5692811418
1.076055682 -0.5654189838
1.081055682 -0.5610506083
1.086055682 -0.5561735838
1.091055682 -0.5507863595
1.096055682 -0.5448881453
1.101055682 -0.5384787717
1.106055682 -0.5315585323
1.111055682 -0.5241280081
1.116055682 -0.5161878847
1.121055682 -0.507738747
1.126055682 -0.4987808972
1.131055682 -0.4893141127
1.136055682 -0.479337519
1.141055682 -0.4688492446
1.146055682 -0.4578462652
1.151055682 -0.4463244917
1.156055682 -0.434278694
1.161055682 -0.4217023807
1.166055682 -0.4085877578
1.171055682 -0.3949265878
1.176055682 -0.3807086178
1.181055682 -0.3659223567
1.186055682 -0.3505560298
1.191055682 -0.334598316
1.196055682 -0.3180389814
1.201055682 -0.3008696534
1.206055682 -0.2830848944
1.211055682 -0.2646835386
1.216055682 -0.2456701875
1.221055682 -0.2260568121
1.226055682 -0.2058644526
1.231055682 -0.1851247533
1.236055682 -0.1638812681
1.241055682 -0.1421906334
1.246055682 -0.1201233769
1.251055682 -0.09776404959
1.256055682 -0.07521047631
1.261055682 -0.05257218315
1.266055682 -0.02996801669
1.271055682 -0.007523169412
1.276055682 0.01463445416
1.281055682 0.03637789957
1.286055682 0.05758513387
1.291055682 0.07814281435
1.296055682 0.09794940073
1.301055682 0.1169174682
1.306055682 0.1349754252
1.311055682 0.1520682839
1.316055682 0.1681577128
1.321055682 0.1832215263
1.326055682 0.1972527101
1.331055682 0.2102580474
1.336055682 0.2222564614
1.341055682 0.2332771928
1.346055682 0.243357941
1.351055682 0.2525430532
1.356055682 0.260881839
1.361055682 0.2684270338
1.366055682 0.2752334538
1.371055682 0.2813568146
1.376055682 0.2868581676
1.381055682 0.2917892039
1.386055682 0.2962009259
1.391055682 0.3001435482
1.396055682 0.303665425
1.401055682 0.3068088786
1.406055682 0.3096181339
1.411055682 0.3121357204
1.416055682 0.3144000111
1.421055682 0.3164452363
1.426055682 0.3183022503
1.431055682 0.3199990114
1.436055682 0.3215607556
1.441055682 0.3230100389
1.446055682 0.324368474
1.451055682 0.325652397
1.456055682 0.3268763163
1.461055682 0.328053113
1.466055682 0.3291931618
1.471055682 0.3303061288
1.476055682 0.3314001354
1.481055682 0.3324813224
1.486055682 0.3335541045
1.491055682 0.3346214899
1.496055682 0.3356849225
1.501055682 0.3367449147
1.506055682 0.3378011019
1.511055682 0.3388522346
1.516055682 0.3398962025
1.521055682 0.3409304315
1.526055682 0.3419513123
1.531055682 0.3429544052
1.536055682 0.3439346672
1.541055682 0.3448865458
1.546055682 0.3458040094
1.551055682 0.3466805688
1.556055682 0.3475093152
1.561055682 0.3482829586
1.566055682 0.3489938668
1.571055682 0.3496340953
1.576055682 0.3501954209
1.581055682 0.3506684793
1.586055682 0.3510449666
1.591055682 0.351316279
1.596055682 0.3514734875
1.601055682 0.3515074414
1.606055682 0.3514088467
1.611055682 0.3511682936
1.616055682 0.3507763059
1.621055682 0.3502233569
1.626055682 0.3494999218
1.631055682 0.3485964823
1.636055682 0.3475036083
1.641055682 0.3462119564
1.646055682 0.3447122498
1.651055682 0.3429954119
1.656055682 0.3410526041
1.661055682 0.3388751938
1.666055682 0.3364549021
1.671055682 0.3337838253
1.676055682 0.3308544486
1.681055682 0.3276596655
1.686055682 0.3241929437
1.691055682 0.320448386
1.696055682 0.3164207232
1.701055682 0.3121053596
1.706055682 0.3074984651
1.711055682 0.3025970592
1.716055682 0.297399071
1.721055682 0.2919033222
1.726055682 0.2861095075
1.731055682 0.2800184603
1.736055682 0.2736322426
1.741055682 0.2669542063
1.746055682 0.2599897135
1.751055682 0.252744621
1.756055682 0.2452259779
1.761055682 0.237442163
1.766055682 0.2294029112
1.771055682 0.2211192909
1.776055682 0.2126036538
1.781055682 0.2038695846
1.786055682 0.1949318548
1.791055682 0.1858063686
1.796055682 0.1765100912
1.801055682 0.167060953
1.806055682 0.1574777338
1.811055682 0.1477799303
1.816055682 0.1379876094
1.821055682 0.1281195496
1.826055682 0.1181969496
1.831055682 0.1082418418
1.836055682 0.09827583032
1.841055682 0.08831988549
1.846055682 0.07839447178
1.851055682 0.06851955751
1.856055682 0.05871448656
1.861055682 0.04899781471
1.866055682 0.03938716943
1.871055682 0.02989913976
1.876055682 0.02054918808
1.881055682 0.01135157805
1.886055682 0.00231931851
1.891055682 -0.006535876074
1.896055682 -0.01520360797
1.901055682 -0.02367480238
1.906055682 -0.03194169823
1.911055682 -0.03999782619
1.916055682 -0.04783797396
1.921055682 -0.05545814264
1.926055682 -0.06285549236
1.931055682 -0.0700282846
1.936055682 -0.07697581285
1.941055682 -0.08369834136
1.946055682 -0.09019701901
1.951055682 -0.09647413832
1.956055682 -0.1025323997
1.961055682 -0.108375153
1.966055682 -0.1140063712
1.971055682 -0.1194305771
1.976055682 -0.1246522992
1.981055682 -0.1296769786
1.986055682 -0.1345105969
1.991055682 -0.1391593598
1.996055682 -0.1436296264
2.001055682 -0.147927922
2.006055682 -0.1520609306
2.011055682 -0.1560354571
2.016055682 -0.1598583831
2.021055682 -0.163536628
2.026055682 -0.167077116
2.031055682 -0.1704867472
2.036055682 -0.1737723708
2.041055682 -0.1769407598
2.046055682 -0.1799985895
2.051055682 -0.1829524158
2.056055682 -0.1858086576
2.061055682 -0.1885735788
2.066055682 -0.1912532745
2.071055682 -0.193853655
2.076055682 -0.196380969
2.081055682 -0.1988404239
2.086055682 -0.2012370889
2.091055682 -0.2035759558
2.096055682 -0.2058618406
2.101055682 -0.2080993118
2.106055682 -0.2102927095
2.111055682 -0.2124461391
2.116055682 -0.2145635126
2.121055682 -0.2166484097
2.126055682 -0.2187041618
2.131055682 -0.2207337588
2.136055682 -0.222739963
2.141055682 -0.2247252981
2.146055682 -0.2266920814
2.151055682 -0.2286423093
2.156055682 -0.2305776825
2.161055682 -0.2324996136
2.166055682 -0.2344092519
2.171055682 -0.2363074965
2.176055682 -0.2381949809
2.181055682 -0.2400720775
2.186055682 -0.2419389078
2.191055682 -0.2437953463
2.196055682 -0.2456410198
2.201055682 -0.24747539
2.206055682 -0.2492976151
2.211055682 -0.2511065726
2.216055682 -0.2529008946
2.221055682 -0.2546789819
2.226055682 -0.2564390075
2.231055682 -0.2581789185
2.236055682 -0.2598964403
2.241055682 -0.2615890824
2.246055682 -0.2632541448
2.251055682 -0.2648887238
2.256055682 -0.2664897192
2.261055682 -0.268053841
2.266055682 -0.2695776171
2.271055682 -0.271057401
2.276055682 -0.27248938
2.281055682 -0.2738695839
2.286055682 -0.2751938949
2.291055682 -0.2764580565
2.296055682 -0.2776576846
2.301055682 -0.2787882779
2.306055682 -0.2798452298
2.311055682 -0.2808238404
2.316055682 -0.2817193291
2.321055682 -0.282526848
2.326055682 -0.2832414959
2.331055682 -0.2838583331
2.336055682 -0.284372396
2.341055682 -0.2847787137
2.346055682 -0.2850723238
2.351055682 -0.2852482896
2.356055682 -0.2853017177
2.361055682 -0.2852277758
2.366055682 -0.2850217111
2.371055682 -0.2846788696
2.376055682 -0.2841947149
2.381055682 -0.2835648475
2.386055682 -0.2827850255
2.391055682 -0.2818511829
2.396055682 -0.2807594513
2.401055682 -0.279505847
2.406055682 -0.27808715
2.411055682 -0.2765003374
2.416055682 -0.2747425772
2.421055682 -0.2728113019
2.426055682 -0.2707042476
2.431055682 -0.2684194766
2.436055682 -0.2659553923
2.441055682 -0.2633107572
2.446055682 -0.2604847072
2.451055682 -0.2574767663
2.456055682 -0.2542868574
2.461055682 -0.250915315
2.466055682 -0.2473628922
2.471055682 -0.243630774
2.476055682 -0.2397205742
2.481055682 -0.2356343578
2.486055682 -0.2313746111
2.491055682 -0.2269443051
2.496055682 -0.2223469233
2.501055682 -0.2175863016
2.506055682 -0.2126665946
2.511055682 -0.2075923824
2.516055682 -0.2023687272
2.521055682 -0.1970011553
2.526055682 -0.1914956185
2.531055682 -0.1858578827
2.536055682 -0.1800947091
2.541055682 -0.1742134226
2.546055682 -0.1682215637
2.551055682 -0.1621268511
2.556055682 -0.1559372441
2.561055682 -0.1496609684
2.566055682 -0.1433064967
2.571055682 -0.1368825127
2.576055682 -0.130397877
2.581055682 -0.1238615952
2.586055682 -0.1172827866
2.591055682 -0.1106706516
2.596055682 -0.104034437
2.601055682 -0.09738340151
2.606055682 -0.09072677868
2.611055682 -0.0840737412
2.616055682 -0.07743336321
2.621055682 -0.0708145844
2.626055682 -0.06422617181
2.631055682 -0.0576766858
2.636055682 -0.0511744404
2.641055682 -0.04472747571
2.646055682 -0.03834423573
2.651055682 -0.03203167144
2.656055682 -0.02579647112
2.661055682 -0.01964512795
2.666055682 -0.01358379583
2.671055682 -0.007618205541
2.676055682 -0.001753625341
2.681055682 0.004005173009
2.686055682 0.009653890148
2.691055682 0.01518877417
2.696055682 0.02060659509
2.701055682 0.02590452633
2.706055682 0.03108028058
2.711055682 0.03613214627
2.716055682 0.04105897545
2.721055682 0.0458600245
2.726055682 0.05053496407
2.731055682 0.05508394824
2.736055682 0.05950758437
2.741055682 0.06380693237
2.746055682 0.0679834063
2.751055682 0.07203877406
2.756055682 0.07597521454
2.761055682 0.07979525732
2.766055682 0.08350160439
2.771055682 0.08709713824
2.776055682 0.090585007
2.781055682 0.09396854463
2.786055682 0.09725127839
2.791055682 0.1004368769
2.796055682 0.1035291021
2.801055682 0.106531765
2.806055682 0.1094486981
2.811055682 0.1122837342
2.816055682 0.115040684
2.821055682 0.1177233118
2.826055682 0.1203350109
2.831055682 0.1228794595
2.836055682 0.1253603349
2.841055682 0.1277811041
2.846055682 0.1301450046
2.851055682 0.1324553574
2.856055682 0.134714867
2.861055682 0.1369261039
2.866055682 0.1390915199
2.871055682 0.1412133921
2.876055682 0.1432937945
2.881055682 0.1453345845
2.886055682 0.1473373997
2.891055682 0.1493036537
2.896055682 0.1512345349
2.901055682 0.1531310056
2.906055682 0.1549938031
2.911055682 0.1568234408
2.916055682 0.1586202117
2.921055682 0.1603841908
2.926055682 0.1621152401
2.931055682 0.1638130133
2.936055682 0.1654769618
2.941055682 0.1671063398
2.946055682 0.1687002128
2.951055682 0.1702574628
2.956055682 0.171776798
2.961055682 0.1732567585
2.966055682 0.1746957275
2.971055682 0.1760919364
2.976055682 0.1774434783
2.981055682 0.178748311
2.986055682 0.1800042756
2.991055682 0.1812090928
2.996055682 0.1823603918
3.001055682 0.1834556936
3.006055682 0.1844924598
3.011055682 0.1854680461
3.016055682 0.1863797987
3.021055682 0.1872249343
3.026055682 0.1879812684
3.031055682 0.1886610042
3.036055682 0.1892636511
3.041055682 0.1898023072
3.046055682 0.1902674157
3.051055682 0.1906512721
3.056055682 0.1909493544
3.061055682 0.1911585671
3.066055682 0.1912762398
3.071055682 0.1912998115
3.076055682 0.1912267798
3.081055682 0.1910547152
3.086055682 0.1907814671
3.091055682 0.1904047558
3.096055682 0.1899223552
3.101055682 0.1893322268
3.106055682 0.1886325339
3.111055682 0.1878216171
3.116055682 0.1868979854
3.121055682 0.1858603235
3.126055682 0.1847075061
3.131055682 0.183438609
3.136055682 0.1820529192
3.141055682 0.1805499421
3.146055682 0.1789294095
3.151055682 0.1771912865
3.156055682 0.1753357771
3.161055682 0.17336333
3.166055682 0.1712746424
3.171055682 0.1690706631
3.176055682 0.1667525948
3.181055682 0.1643218944
3.186055682 0.161780273
3.191055682 0.1591296941
3.196055682 0.1563723704
3.201055682 0.1535107596
3.206055682 0.1505475591
3.211055682 0.1474856984
3.216055682 0.1443283313
3.221055682 0.1410788257
3.226055682 0.1377411392
3.231055682 0.1343188627
3.236055682 0.1308158083
3.241055682 0.1272360307
3.246055682 0.1235837706
3.251055682 0.1198634113
3.256055682 0.11607945
3.261055682 0.1122364802
3.266055682 0.1083391716
3.271055682 0.1043922565
3.276055682 0.1004005049
3.281055682 0.09636871452
3.286055682 0.09230167836
3.291055682 0.08820418537
3.296055682 0.08408100143
3.301055682 0.07993685038
3.306055682 0.07577636298
3.311055682 0.07160405108
3.316055682 0.06742431893
3.321055682 0.06324147688
3.326055682 0.05905970439
3.331055682 0.05488302107
3.336055682 0.05071528307
3.341055682 0.04656019045
3.346055682 0.04242129201
3.351055682 0.03830189603
3.356055682 0.03420515687
3.361055682 0.0301339711
3.366055682 0.02609105113
3.371055682 0.02207893254
3.376055682 0.01809995051
3.381055682 0.01415620979
3.386055682 0.01024957161
3.391055682 0.006381701971
3.396055682 0.002554072058
3.401055682 -0.001232041689
3.406055682 -0.004975557293
3.411055682 -0.008675597515
3.416055682 -0.01233150944
3.421055682 -0.01594283127
3.426055682 -0.01950926601
3.431055682 -0.02303064585
3.436055682 -0.02650696011
3.441055682 -0.02993836272
3.446055682 -0.03332515737
3.451055682 -0.03666777024
3.456055682 -0.03996673027
3.461055682 -0.04322266046
3.466055682 -0.04643620257
3.471055682 -0.04960815141
3.476055682 -0.05273940479
3.481055682 -0.05583091709
3.486055682 -0.05888368525
3.491055682 -0.06189874603
3.496055682 -0.06487717071
3.501055682 -0.06782005583
3.506055682 -0.07072851303
3.511055682 -0.07360365949
3.516055682 -0.07644660912
3.521055682 -0.07925846429
3.526055682 -0.08204030775
3.531055682 -0.08479319507
3.536055682 -0.08751814745
3.541055682 -0.09021614486
3.546055682 -0.09288811966
3.551055682 -0.09553495051
3.556055682 -0.09815745681
3.561055682 -0.1007563934
3.566055682 -0.1033324458
3.571055682 -0.1058862256
3.576055682 -0.1084182665
3.581055682 -0.1109290503
3.586055682 -0.1134189082
3.591055682 -0.1158880913
3.596055682 -0.1183367788
3.601055682 -0.1207650639
3.606055682 -0.1231729485
3.611055682 -0.1255603362
3.616055682 -0.1279270337
3.621055682 -0.1302727456
3.626055682 -0.1325970784
3.631055682 -0.1348995347
3.636055682 -0.1371795195
3.641055682 -0.1394363314
3.646055682 -0.1416691738
3.651055682 -0.1438771408
3.656055682 -0.1460519498
3.661055682 -0.1481980128
3.666055682 -0.1503149138
3.671055682 -0.1524074336
3.676055682 -0.1544716439
3.681055682 -0.1565042007
3.686055682 -0.1585028603
3.691055682 -0.1604658201
3.696055682 -0.1623913381
3.701055682 -0.1642776086
3.706055682 -0.1661229085
3.711055682 -0.1679252433
3.716055682 -0.1696824753
3.721055682 -0.1713924272
3.726055682 -0.173052892
3.731055682 -0.1746616132
3.736055682 -0.1762162749
3.741055682 -0.1777145054
3.746055682 -0.1791538847
3.751055682 -0.1805319525
3.756055682 -0.1818462138
3.761055682 -0.1830941456
3.766055682 -0.184273203
3.771055682 -0.185380826
3.776055682 -0.186414447
3.781055682 -0.1873714979
3.786055682 -0.1882494183
3.791055682 -0.1890456627
3.796055682 -0.1897577095
3.801055682 -0.1903830689
3.806055682 -0.1909192919
3.811055682 -0.1913639788
3.816055682 -0.1917147887
3.821055682 -0.1919694484
3.826055682 -0.1921257615
3.831055682 -0.1921816185
3.836055682 -0.1921350055
3.841055682 -0.1919840141
3.846055682 -0.1917268508
3.851055682 -0.1913618462
3.856055682 -0.1908874647
3.861055682 -0.1903023133
3.866055682 -0.1896051505
3.871055682 -0.188794895
3.876055682 -0.1878706344
3.881055682 -0.1868316327
3.886055682 -0.1856773382
3.891055682 -0.1844073903
3.896055682 -0.1830216263
3.901055682 -0.1815200873
3.906055682 -0.1799030234
3.911055682 -0.1781708982
3.916055682 -0.1763243931
3.921055682 -0.1743644098
3.926055682 -0.1722920729
3.931055682 -0.170108731
3.936055682 -0.1678159568
3.941055682 -0.1654155472
3.946055682 -0.1629095211
3.951055682 -0.1603001167
3.956055682 -0.1575897886
3.961055682 -0.1547812022
3.966055682 -0.1518772287
3.971055682 -0.1488809378
3.976055682 -0.1457955906
3.981055682 -0.1426250028
3.986055682 -0.1393726338
3.991055682 -0.1360421456
3.996055682 -0.1326374167
4.001055682 -0.1291624975
4.006055682 -0.1256215677
4.011055682 -0.1220189265
4.016055682 -0.1183589572
4.021055682 -0.1146461454
4.026055682 -0.110885063
4.031055682 -0.1070802924
4.036055682 -0.1032364123
4.041055682 -0.09935805619
4.046055682 -0.09544986627
4.051055682 -0.09151649886
4.056055682 -0.08756260187
4.061055682 -0.08359274205
4.066055682 -0.07961137597
4.071055682 -0.07562294695
4.076055682 -0.07163184499
4.081055682 -0.06764231907
4.086055682 -0.0636584414
4.091055682 -0.05968419726
4.096055682 -0.05572349832
4.101055682 -0.05178010254
4.106055682 -0.04785761734
4.111055682 -0.04395949055
4.116055682 -0.04008896122
4.121055682 -0.03624909431
4.126055682 -0.03244279625
4.131055682 -0.02867277327
4.136055682 -0.02494154714
4.141055682 -0.02125144141
4.146055682 -0.01760457885
4.151055682 -0.01400289123
4.156055682 -0.01044812428
4.161055682 -0.0069418394
4.166055682 -0.003485416032
4.171055682 -7.997507607e-05
4.176055682 0.003273414747
4.181055682 0.006573829816
4.186055682 0.009820547486
4.191055682 0.01301303391
4.196055682 0.01615091473
4.201055682 0.01923395648
4.206055682 0.02226205808
4.211055682 0.02523524492
4.216055682 0.02815366156
4.221055682 0.03101756295
4.226055682 0.03382730511
4.231055682 0.03658333586
4.236055682 0.03928618561
4.241055682 0.04193645829
4.246055682 0.04453482221
4.251055682 0.04708200101
4.256055682 0.04957876476
4.261055682 0.05202592118
4.266055682 0.05442430714
4.271055682 0.05677478033
4.276055682 0.05907821127
4.281055682 0.06133547552
4.286055682 0.0635474463
4.291055682 0.0657149874
4.296055682 0.06783894649
4.301055682 0.06992014872
4.306055682 0.0719593908
4.311055682 0.07395743542
4.316055682 0.07591500608
4.321055682 0.07783278232
4.326055682 0.07971139538
4.331055682 0.08155142427
4.336055682 0.08335339218
4.341055682 0.08511776343
4.346055682 0.08684496999
4.351055682 0.08853532385
4.356055682 0.09018907687
4.361055682 0.09180642935
4.366055682 0.09338751924
4.371055682 0.09493241449
4.376055682 0.09644111345
4.381055682 0.09791354352
4.386055682 0.09934956394
4.391055682 0.1007489633
4.396055682 0.1021114572
4.401055682 0.1034367028
4.406055682 0.1047242813
4.411055682 0.1059737186
4.416055682 0.1071844802
4.421055682 0.1083559705
4.426055682 0.109487535
4.431055682 0.1105784637
4.436055682 0.1116279951
4.441055682 0.1126353188
4.446055682 0.1135995852
4.451055682 0.1145199041
4.456055682 0.1153953291
4.461055682 0.1162248882
4.466055682 0.117007589
4.471055682 0.1177423983
4.476055682 0.1184282677
4.481055682 0.1190641387
4.486055682 0.1196489262
4.491055682 0.120181543
4.496055682 0.1206609009
4.501055682 0.1210859148
4.506055682 0.1214554977
4.511055682 0.1217685791
4.516055682 0.1220241121
4.521055682 0.1222210702
4.526055682 0.1223584607
4.531055682 0.1224353212
4.536055682 0.122450713
4.541055682 0.1224037433
4.546055682 0.1222935679
4.551055682 0.1221193886
4.556055682 0.1218804609
4.561055682 0.1215760988
4.566055682 0.1212056949
4.571055682 0.1207687117
4.576055682 0.1202646731
4.581055682 0.119693183
4.586055682 0.1190539179
4.591055682 0.1183466565
4.596055682 0.117571268
4.601055682 0.1167277019
4.606055682 0.115815999
4.611055682 0.1148362865
4.616055682 0.1137887996
4.621055682 0.1126738668
4.626055682 0.1114918967
4.631055682 0.1102434061
4.636055682 0.1089290002
4.641055682 0.1075494062
4.646055682 0.1061054574
4.651055682 0.1045980764
4.656055682 0.1030282805
4.661055682 0.1013971732
4.666055682 0.09970595997
4.671055682 0.09795591804
4.676055682 0.09614842457
4.681055682 0.09428494347
4.686055682 0.09236701144
4.691055682 0.09039624444
4.696055682 0.08837432272
4.701055682 0.08630300451
4.706055682 0.08418408856
4.711055682 0.08201944402
4.716055682 0.07981099678
4.721055682 0.07756070567
4.726055682 0.07527057879
4.731055682 0.07294264237
4.736055682 0.0705789758
4.741055682 0.06818167088
4.746055682 0.06575280353
4.751055682 0.0632944659
4.756055682 0.06080873693
4.761055682 0.05829773654
4.766055682 0.05576358126
4.771055682 0.05320834362
4.776055682 0.05063407609
4.781055682 0.04804277844
4.786055682 0.04543646586
4.791055682 0.04281712526
4.796055682 0.04018667269
4.801055682 0.03754698078
4.806055682 0.034899838
4.811055682 0.03224703451
4.816055682 0.02959031138
4.821055682 0.02693131416
4.826055682 0.02427163757
4.831055682 0.02161275844
4.836055682 0.01895612426
4.841055682 0.01630315893
4.846055682 0.01365518844
4.851055682 0.01101348723
4.856055682 0.008379271087
4.861055682 0.005753643483
4.866055682 0.003137642039
4.871055682 0.0005322427726
4.876055682 -0.002061662722
4.881055682 -0.00464322614
4.886055682 -0.007211670382
4.891055682 -0.009766314604
4.896055682 -0.01230651151
4.901055682 -0.01483168436
4.906055682 -0.01734134744
4.911055682 -0.01983504811
4.916055682 -0.02231235325
4.921055682 -0.02477286736
4.926055682 -0.02721627005
4.931055682 -0.02964227721
4.936055682 -0.03205063502
4.941055682 -0.03444113087
4.946055682 -0.03681354642
4.951055682 -0.03916770456
4.956055682 -0.04150350663
4.961055682 -0.04382086741
4.966055682 -0.04611969472
4.971055682 -0.04839988314
4.976055682 -0.05066134141
4.981055682 -0.05290400952
4.986055682 -0.05512784231
4.991055682 -0.05733279493
4.996055682 -0.05951880359
5 -0.06122984588


==> Image/data/rec_delta_x2.dat <==
0 0.02
2.360113587e-07 0.02
4.720227175e-07 0.02
7.080340762e-07 0.02
2.278396726e-06 0.02000000002
3.848759376e-06 0.02000000004
5.419122025e-06 0.02000000008
6.989484675e-06 0.02000000014
1.998190842e-05 0.02000000113
3.297433217e-05 0.02000000303
4.596675592e-05 0.02000000582
5.895917967e-05 0.02000000947
0.0001196062511 0.02000003695
0.0001802533226 0.02000007945
0.0002409003941 0.02000013422
0.0003015474655 0.02000019878
0.000362194537 0.02000027087
0.0004255474888 0.02000035203
0.0004889004406 0.02000043704
0.0005522533924 0.02000052398
0.0006156063441 0.02000061107
0.0006789592959 0.02000069671
0.000774835333 0.02000082041
0.0008707113702 0.020000933
0.0009665874073 0.0200010306
0.001062463444 0.02000110991
0.001158339481 0.02000116809
0.001304462548 0.02000121098
0.001450585614 0.0200011924
0.00159670868 0.02000110699
0.001742831746 0.02000095085
0.001888954812 0.02000072121
0.002137210631 0.02000015792
0.00238546645 0.01999937209
0.002633722269 0.01999836272
0.002881978088 0.01999713199
0.003130233907 0.01999568401
0.003539450646 0.01999283736
0.003948667386 0.01998944099
0.004357884125 0.0199855235
0.004767100865 0.01998111397
0.005176317605 0.01997624054
0.005793062146 0.01996807736
0.006409806688 0.01995900718
0.00702655123 0.01994911125
0.007643295772 0.01993846626
0.008260040314 0.0199271456
0.009199584426 0.01990876069
0.01013912854 0.01988921815
0.01107867265 0.01986875834
0.01201821676 0.01984761816
0.01295776087 0.01982603269
0.01477258217 0.01978394334
0.01658740346 0.01974273798
0.01840222475 0.019704074
0.02021704604 0.01966958884
0.02203186734 0.01964089748
0.02447727494 0.01961419527
0.02692268254 0.01960470418
0.02936809014 0.01961614252
0.03181349774 0.01965212956
0.03425890534 0.01971618657
0.03874245934 0.0199177602
0.04322601335 0.02024543338
0.04770956735 0.02071858647
0.05219312136 0.0213556706
0.05667667537 0.02217433827
0.06167667537 0.02332220097
0.06667667537 0.0247396763
0.07167667537 0.02644870395
0.07667667537 0.02847058099
0.08167667537 0.03082608944
0.08667667537 0.03353559557
0.09167667537 0.03661912455
0.09667667537 0.04009641665
0.1016766754 0.04398697928
0.1066766754 0.04831009188
0.1116766754 0.05308482257
0.1166766754 0.05833004425
0.1216766754 0.06406441992
0.1266766754 0.07030637244
0.1316766754 0.0770740556
0.1366766754 0.08438535802
0.1416766754 0.09225782974
0.1466766754 0.1007086086
0.1516766754 0.1097543808
0.1566766754 0.1194113505
0.1616766754 0.1296951793
0.1666766754 0.1406208914
0.1716766754 0.1522027841
0.1766766754 0.1644543813
0.1816766754 0.1773883793
0.1866766754 0.1910165787
0.1916766754 0.2053498035
0.1966766754 0.2203978155
0.2016766754 0.2361692302
0.2066766754 0.2526714438
0.2116766754 0.2699105648
0.2166766754 0.2878913451
0.2216766754 0.3066171714
0.2266766754 0.3260898699
0.2316766754 0.3463096622
0.2366766754 0.3672751943
0.2416766754 0.3889834839
0.2466766754 0.4114298897
0.2516766754 0.4346079463
0.2566766754 0.4585095733
0.2616766754 0.4831248852
0.2666766754 0.5084421291
0.2716766754 0.5344478175
0.2766766754 0.5611268168
0.2816766754 0.5884623824
0.2866766754 0.616436034
0.2916766754 0.645027454
0.2966766754 0.6742146871
0.3016766754 0.7039744324
0.3066766754 0.7342820716
0.3116766754 0.7651115817
0.3166766754 0.7964355512
0.3216766754 0.828225275
0.3266766754 0.8604508744
0.3316766754 0.8930814051
0.3366766754 0.9260849416
0.3416766754 0.9594286449
0.3466766754 0.9930788349
0.3516766754 1.027001071
0.3566766754 1.061160231
0.3616766754 1.095520592
0.3666766754 1.130045899
0.3716766754 1.16469944
0.3766766754 1.199444124
0.3816766754 1.234242551
0.3866766754 1.269057097
0.3916766754 1.303849963
0.3966766754 1.338583322
0.4016766754 1.373219223
0.4066766754 1.407720108
0.4116766754 1.442047723
0.4166766754 1.476160914
0.4216766754 1.510024952
0.4266766754 1.543604933
0.4316766754 1.576865447
0.4366766754 1.609773882
0.4416766754 1.642294422
0.4466766754 1.6743909
0.4516766754 1.706028988
0.4566766754 1.737176053
0.4616766754 1.767800848
0.4666766754 1.797872778
0.4716766754 1.827362692
0.4766766754 1.856241651
0.4816766754 1.884479152
0.4866766754 1.912051135
0.4916766754 1.938934702
0.4966766754 1.965107306
0.5016766754 1.990549083
0.5066766754 2.015239165
0.5116766754 2.039157508
0.5166766754 2.062286235
0.5216766754 2.084609601
0.5266766754 2.106111964
0.5316766754 2.126781034
0.5366766754 2.146605674
0.5416766754 2.165575897
0.5466766754 2.183683545
0.5516766754 2.200920995
0.5566766754 2.217281897
0.5616766754 2.232761808
0.5666766754 2.247357901
0.5716766754 2.261068981
0.5766766754 2.273894915
0.5816766754 2.285837121
0.5866766754 2.296898336
0.5916766754 2.307082585
0.5966766754 2.316395018
0.6016766754 2.324841868
0.6066766754 2.332429711
0.6116766754 2.339166937
0.6166766754 2.345063287
0.6216766754 2.350129517
0.6266766754 2.354377224
0.6316766754 2.357818931
0.6366766754 2.360467983
0.6416766754 2.362338621
0.6466766754 2.36344578
0.6516766754 2.363805284
0.6566766754 2.363433434
0.6616766754 2.362347156
0.6666766754 2.360566098
0.6716766754 2.358107852
0.6766766754 2.35499063
0.6816766754 2.351233409
0.6866766754 2.346855768
0.6916766754 2.341876055
0.6966766754 2.336314967
0.7016766754 2.330194218
0.7066766754 2.323535226
0.7116766754 2.316359128
0.7166766754 2.308689483
0.7216766754 2.300547026
0.7266766754 2.29195286
0.7316766754 2.282928512
0.7366766754 2.273495738
0.7416766754 2.263674621
0.7466766754 2.253487442
0.7516766754 2.242957392
0.7566766754 2.232106751
0.7616766754 2.2209573
0.7666766754 2.209532921
0.7716766754 2.197854166
0.7766766754 2.185941734
0.7816766754 2.173816626
0.7866766754 2.161498107
0.7916766754 2.149007417
0.7966766754 2.136366202
0.8016766754 2.123595396
0.8066766754 2.110715196
0.8116766754 2.097745363
0.8166766754 2.084705386
0.8216766754 2.071614477
0.8266766754 2.058491519
0.8316766754 2.045355023
0.8366766754 2.032223126
0.8416766754 2.019113557
0.8466766754 2.006045333
0.8516766754 1.993034448
0.8566766754 1.980096729
0.8616766754 1.96724794
0.8666766754 1.954503548
0.8716766754 1.941877397
0.8766766754 1.929384344
0.8816766754 1.917039182
0.8866766754 1.904855797
0.8916766754 1.892847213
0.8966766754 1.881026984
0.9016766754 1.869406295
0.9066766754 1.857996009
0.9116766754 1.846806734
0.9166766754 1.835848657
0.9216766754 1.825130766
0.9266766754 1.814662463
0.9316766754 1.804452913
0.9366766754 1.794510397
0.9416766754 1.784842482
0.9466766754 1.775456749
0.9516766754 1.766359229
0.9566766754 1.757555631
0.9616766754 1.749051422
0.9666766754 1.740851761
0.9716766754 1.732961209
0.9766766754 1.725384528
0.9816766754 1.718126267
0.9866766754 1.71119042
0.9916766754 1.704580468
0.9966766754 1.698299972
1.001676675 1.692351972
1.006676675 1.68673953
1.011676675 1.681465743
1.016676675 1.676533744
1.021676675 1.671946504
1.026676675 1.667707365
1.031676675 1.663819771
1.036676675 1.660287168
1.041676675 1.657113092
1.046676675 1.654301282
1.051676675 1.651855721
1.056676675 1.649780631
1.061676675 1.648080464
1.066676675 1.646759936
1.071676675 1.645824061
1.076676675 1.64527817
1.081676675 1.645127923
1.086676675 1.645379335
1.091676675 1.646038806
1.096676675 1.647113164
1.101676675 1.648609702
1.106676675 1.650536229
1.111676675 1.652901112
1.116676675 1.655713374
1.121676675 1.658982706
1.126676675 1.662719567
1.131676675 1.666935315
1.136676675 1.671642255
1.141676675 1.676853573
1.146676675 1.682583341
1.151676675 1.688846648
1.156676675 1.695659683
1.161676675 1.703040951
1.166676675 1.711006617
1.171676675 1.719573157
1.176676675 1.728757004
1.181676675 1.738572331
1.186676675 1.749032723
1.191676675 1.760148808
1.196676675 1.771926058
1.201676675 1.784363206
1.206676675 1.797450149
1.211676675 1.811165866
1.216676675 1.825476721
1.221676675 1.840334964
1.226676675 1.855677415
1.231676675 1.871424627
1.236676675 1.887480964
1.241676675 1.903735851
1.246676675 1.920066197
1.251676675 1.936339867
1.256676675 1.952420016
1.261676675 1.968170068
1.266676675 1.983458451
1.271676675 1.998164333
1.276676675 2.012181505
1.281676675 2.025422026
1.286676675 2.037817819
1.291676675 2.049321934
1.296676675 2.059908346
1.301676675 2.069567794
1.306676675 2.078307004
1.311676675 2.086147016
1.316676675 2.093119956
1.321676675 2.099265452
1.326676675 2.10462768
1.331676675 2.109253058
1.336676675 2.113188326
1.341676675 2.116479005
1.346676675 2.11916833
1.351676675 2.121296584
1.356676675 2.122900699
1.361676675 2.124014292
1.366676675 2.124667404
1.371676675 2.124886708
1.376676675 2.124695859
1.381676675 2.124116036
1.386676675 2.12316793
1.391676675 2.121867575
1.396676675 2.120229922
1.401676675 2.118269182
1.406676675 2.115997811
1.411676675 2.113428843
1.416676675 2.11057504
1.421676675 2.10744838
1.426676675 2.104060189
1.431676675 2.100422764
1.436676675 2.096546861
1.441676675 2.092443458
1.446676675 2.088123854
1.451676675 2.083598542
1.456676675 2.078879328
1.461676675 2.073978639
1.466676675 2.068908783
1.471676675 2.063682114
1.476676675 2.058312315
1.481676675 2.052811147
1.486676675 2.047190682
1.491676675 2.041463448
1.496676675 2.035642244
1.501676675 2.029740012
1.506676675 2.023768666
1.511676675 2.017741473
1.516676675 2.011672153
1.521676675 2.005574186
1.526676675 1.999460786
1.531676675 1.993345096
1.536676675 1.987240273
1.541676675 1.981159494
1.546676675 1.97511592
1.551676675 1.969122691
1.556676675 1.963194219
1.561676675 1.957342923
1.566676675 1.951581359
1.571676675 1.945922304
1.576676675 1.94037863
1.581676675 1.934963207
1.586676675 1.929688857
1.591676675 1.924568337
1.596676675 1.919614344
1.601676675 1.914839505
1.606676675 1.910256384
1.611676675 1.905877456
1.616676675 1.901715132
1.621676675 1.897781693
1.626676675 1.894089374
1.631676675 1.8906502
1.636676675 1.887476206
1.641676675 1.884579161
1.646676675 1.881970679
1.651676675 1.879662094
1.656676675 1.877664723
1.661676675 1.875989485
1.666676675 1.874647088
1.671676675 1.873647651
1.676676675 1.873000978
1.681676675 1.872716628
1.686676675 1.872803691
1.691676675 1.873270507
1.696676675 1.874124656
1.701676675 1.875373077
1.706676675 1.87702199
1.711676675 1.879076704
1.716676675 1.881541464
1.721676675 1.884419405
1.726676675 1.887712514
1.731676675 1.891421621
1.736676675 1.895546057
1.741676675 1.900083574
1.746676675 1.905030785
1.751676675 1.910383026
1.756676675 1.916132743
1.761676675 1.922271054
1.766676675 1.92878758
1.771676675 1.935670023
1.776676675 1.942904418
1.781676675 1.950475176
1.786676675 1.958365078
1.791676675 1.966555294
1.796676675 1.975025462
1.801676675 1.983755738
1.806676675 1.992722797
1.811676675 2.001901519
1.816676675 2.011266308
1.821676675 2.020791299
1.826676675 2.030450253
1.831676675 2.040216625
1.836676675 2.05006376
1.841676675 2.059965124
1.846676675 2.069894505
1.851676675 2.079826183
1.856676675 2.089735151
1.861676675 2.099597184
1.866676675 2.10938914
1.871676675 2.119088699
1.876676675 2.128672741
1.881676675 2.13812277
1.886676675 2.147421352
1.891676675 2.156551559
1.896676675 2.165497425
1.901676675 2.174244195
1.906676675 2.182778404
1.911676675 2.191087898
1.916676675 2.199161786
1.921676675 2.20699116
1.926676675 2.21456712
1.931676675 2.22188171
1.936676675 2.228927341
1.941676675 2.235697164
1.946676675 2.242185487
1.951676675 2.248389172
1.956676675 2.254305303
1.961676675 2.259931
1.966676675 2.265263645
1.971676675 2.270301068
1.976676675 2.275041616
1.981676675 2.279484182
1.986676675 2.28362802
1.991676675 2.287472807
1.996676675 2.291018665
2.001676675 2.294266106
2.006676675 2.297215986
2.011676675 2.299869461
2.016676675 2.302227984
2.021676675 2.304293284
2.026676675 2.306067384
2.031676675 2.307552567
2.036676675 2.3087514
2.041676675 2.309666681
2.046676675 2.310301504
2.051676675 2.310659156
2.056676675 2.310743269
2.061676675 2.310558087
2.066676675 2.310107538
2.071676675 2.309395624
2.076676675 2.308426999
2.081676675 2.307206131
2.086676675 2.305738461
2.091676675 2.304028634
2.096676675 2.302081881
2.101676675 2.299904416
2.106676675 2.297502738
2.111676675 2.29488292
2.116676675 2.292051091
2.121676675 2.289013779
2.126676675 2.285777837
2.131676675 2.282349978
2.136676675 2.278737179
2.141676675 2.274946775
2.146676675 2.27098642
2.151676675 2.266863478
2.156676675 2.262585578
2.161676675 2.25816075
2.166676675 2.25359736
2.171676675 2.248903445
2.176676675 2.244087369
2.181676675 2.239157721
2.186676675 2.234122672
2.191676675 2.228990077
2.196676675 2.223768121
2.201676675 2.218465658
2.206676675 2.213091952
2.211676675 2.207656197
2.216676675 2.202167118
2.221676675 2.196633437
2.226676675 2.191064059
2.231676675 2.185468146
2.236676675 2.179854512
2.241676675 2.17423146
2.246676675 2.16860721
2.251676675 2.162990355
2.256676675 2.157389928
2.261676675 2.15181509
2.266676675 2.146274735
2.271676675 2.140777104
2.276676675 2.135330216
2.281676675 2.129942463
2.286676675 2.124622178
2.291676675 2.119377495
2.296676675 2.11421638
2.301676675 2.109146664
2.306676675 2.104176051
2.311676675 2.099312108
2.316676675 2.094561656
2.321676675 2.0899321
2.326676675 2.085430901
2.331676675 2.081065178
2.336676675 2.076841702
2.341676675 2.072766998
2.346676675 2.068847408
2.351676675 2.065089083
2.356676675 2.061497962
2.361676675 2.058079757
2.366676675 2.054839945
2.371676675 2.05178376
2.376676675 2.048916182
2.381676675 2.04624193
2.386676675 2.04376545
2.391676675 2.041490905
2.396676675 2.039422165
2.401676675 2.037562797
2.406676675 2.03591605
2.411676675 2.034484847
2.416676675 2.033271773
2.421676675 2.032279059
2.426676675 2.031508574
2.431676675 2.030961807
2.436676675 2.030639864
2.441676675 2.030543436
2.446676675 2.030672782
2.451676675 2.031027674
2.456676675 2.031607532
2.461676675 2.032411322
2.466676675 2.033437545
2.471676675 2.034684179
2.476676675 2.03614878
2.481676675 2.037828328
2.486676675 2.039719417
2.491676675 2.041817927
2.496676675 2.044119504
2.501676675 2.046618782
2.506676675 2.049310654
2.511676675 2.052189368
2.516676675 2.055247932
2.521676675 2.058478499
2.526676675 2.061872951
2.531676675 2.065423139
2.536676675 2.06912063
2.541676675 2.072956467
2.546676675 2.076920889
2.551676675 2.081003603
2.556676675 2.085194018
2.561676675 2.089481257
2.566676675 2.093854129
2.571676675 2.098302117
2.576676675 2.102813268
2.581676675 2.107375036
2.586676675 2.111974938
2.591676675 2.116600624
2.596676675 2.121239758
2.601676675 2.125879981
2.606676675 2.130508961
2.611676675 2.135114457
2.616676675 2.13968439
2.621676675 2.144206888
2.626676675 2.148670343
2.631676675 2.153063459
2.636676675 2.157375289
2.641676675 2.161595286
2.646676675 2.165713334
2.651676675 2.169719784
2.656676675 2.173605482
2.661676675 2.177361794
2.666676675 2.180980614
2.671676675 2.184454404
2.676676675 2.187776153
2.681676675 2.190938835
2.686676675 2.193937027
2.691676675 2.196765646
2.696676675 2.199420034
2.701676675 2.201895977
2.706676675 2.204189789
2.711676675 2.206298266
2.716676675 2.208218683
2.721676675 2.209948829
2.726676675 2.211486879
2.731676675 2.212831625
2.736676675 2.213981987
2.741676675 2.214937311
2.746676675 2.215697791
2.751676675 2.216263989
2.756676675 2.216636287
2.761676675 2.216815238
2.766676675 2.216802
2.771676675 2.216598359
2.776676675 2.216206593
2.781676675 2.215628586
2.786676675 2.214866333
2.791676675 2.213922365
2.796676675 2.212799859
2.801676675 2.211502418
2.806676675 2.21003375
2.811676675 2.208397436
2.816676675 2.206597103
2.821676675 2.2046366
2.826676675 2.202520052
2.831676675 2.200251835
2.836676675 2.19783654
2.841676675 2.195278953
2.846676675 2.192583605
2.851676675 2.189755695
2.856676675 2.186800749
2.861676675 2.183724361
2.866676675 2.180532172
2.871676675 2.177230518
2.876676675 2.173825014
2.881676675 2.170321481
2.886676675 2.166725998
2.891676675 2.163044797
2.896676675 2.159284238
2.901676675 2.155450778
2.906676675 2.15155096
2.911676675 2.147591405
2.916676675 2.143578801
2.921676675 2.139519899
2.926676675 2.1354215
2.931676675 2.131290448
2.936676675 2.127133621
2.941676675 2.122957919
2.946676675 2.118770261
2.951676675 2.114577567
2.956676675 2.110386173
2.961676675 2.106203076
2.966676675 2.102035466
2.971676675 2.097890419
2.976676675 2.093774761
2.981676675 2.089695865
2.986676675 2.085660115
2.991676675 2.081673954
2.996676675 2.07774391
3.001676675 2.07387643
3.006676675 2.070077926
3.011676675 2.066354651
3.016676675 2.062712827
3.021676675 2.059158458
3.026676675 2.055697557
3.031676675 2.052335817
3.036676675 2.049078827
3.041676675 2.045932133
3.046676675 2.042901142
3.051676675 2.039991115
3.056676675 2.037207042
3.061676675 2.034553764
3.066676675 2.032035823
3.071676675 2.029657701
3.076676675 2.027423606
3.081676675 2.025337484
3.086676675 2.023403082
3.091676675 2.021623797
3.096676675 2.020002801
3.101676675 2.018543152
3.106676675 2.017247666
3.111676675 2.016118868
3.116676675 2.015159004
3.121676675 2.014369967
3.126676675 2.013753439
3.131676675 2.013310759
3.136676675 2.013042923
3.141676675 2.012950561
3.146676675 2.013034112
3.151676675 2.013293648
3.156676675 2.013728976
3.161676675 2.014339541
3.166676675 2.015124537
3.171676675 2.016082787
3.176676675 2.017212706
3.181676675 2.018512334
3.186676675 2.019979535
3.191676675 2.021611728
3.196676675 2.023406029
3.201676675 2.02535941
3.206676675 2.02746842
3.211676675 2.029729248
3.216676675 2.032137904
3.221676675 2.034690064
3.226676675 2.037381079
3.231676675 2.040206056
3.236676675 2.043159829
3.241676675 2.046236954
3.246676675 2.049431704
3.251676675 2.052738184
3.256676675 2.056150357
3.261676675 2.059662003
3.266676675 2.063266793
3.271676675 2.066958187
3.276676675 2.070729477
3.281676675 2.074573709
3.286676675 2.078483881
3.291676675 2.082453052
3.296676675 2.086474157
3.301676675 2.090540066
3.306676675 2.094643479
3.311676675 2.098777061
3.316676675 2.10293364
3.321676675 2.107106198
3.326676675 2.111287539
3.331676675 2.115470437
3.336676675 2.11964793
3.341676675 2.123813026
3.346676675 2.12795873
3.351676675 2.132078297
3.356676675 2.13616486
3.361676675 2.140211614
3.366676675 2.144212079
3.371676675 2.148160139
3.376676675 2.15204979
3.381676675 2.155875061
3.386676675 2.159630057
3.391676675 2.163309034
3.396676675 2.166906432
3.401676675 2.17041732
3.406676675 2.17383644
3.411676675 2.177158599
3.416676675 2.18037895
3.421676675 2.183492986
3.426676675 2.186496458
3.431676675 2.189385334
3.436676675 2.192155795
3.441676675 2.194804251
3.446676675 2.19732735
3.451676675 2.19972198
3.456676675 2.201985273
3.461676675 2.204114603
3.466676675 2.20610759
3.471676675 2.207962102
3.476676675 2.209676256
3.481676675 2.211248418
3.486676675 2.212677206
3.491676675 2.213961485
3.496676675 2.215100375
3.501676675 2.216093239
3.506676675 2.216939697
3.511676675 2.217639604
3.516676675 2.218193097
3.521676675 2.218600568
3.526676675 2.218862566
3.531676675 2.218979974
3.536676675 2.218953784
3.541676675 2.218785388
3.546676675 2.218476174
3.551676675 2.218028063
3.556676675 2.217442758
3.561676675 2.216722802
3.566676675 2.215870042
3.571676675 2.214886794
3.576676675 2.213776198
3.581676675 2.212541718
3.586676675 2.211186593
3.591676675 2.209714358
3.596676675 2.208128089
3.601676675 2.206431121
3.606676675 2.204627392
3.611676675 2.202721171
3.616676675 2.200716595
3.621676675 2.198618104
3.626676675 2.196429737
3.631676675 2.194155731
3.636676675 2.191800875
3.641676675 2.189370235
3.646676675 2.186868558
3.651676675 2.184301066
3.656676675 2.181672847
3.661676675 2.178988503
3.666676675 2.176252771
3.671676675 2.173471022
3.676676675 2.170648861
3.681676675 2.167791598
3.686676675 2.164904607
3.691676675 2.161992825
3.696676675 2.159061227
3.701676675 2.156115211
3.706676675 2.153160529
3.711676675 2.150202564
3.716676675 2.147246636
3.721676675 2.144298161
3.726676675 2.141362504
3.731676675 2.138445047
3.736676675 2.135551199
3.741676675 2.132686228
3.746676675 2.12985508
3.751676675 2.127062803
3.756676675 2.12431417
3.761676675 2.121614256
3.766676675 2.118967972
3.771676675 2.116379768
3.776676675 2.113854459
3.781676675 2.111396653
3.786676675 2.109010327
3.791676675 2.106699351
3.796676675 2.104467832
3.801676675 2.102319888
3.806676675 2.100259656
3.811676675 2.098291006
3.816676675 2.096417703
3.821676675 2.094642883
3.826676675 2.09296946
3.831676675 2.091400591
3.836676675 2.089939386
3.841676675 2.088588517
3.846676675 2.087350381
3.851676675 2.086227042
3.856676675 2.085220487
3.861676675 2.084332196
3.866676675 2.083563508
3.871676675 2.082916045
3.876676675 2.082391272
3.881676675 2.081989907
3.886676675 2.081712248
3.891676675 2.081558858
3.896676675 2.081530169
3.901676675 2.081625791
3.906676675 2.081844909
3.911676675 2.082187087
3.916676675 2.082651794
3.921676675 2.083237549
3.926676675 2.083942404
3.931676675 2.084764872
3.936676675 2.085703414
3.941676675 2.086755467
3.946676675 2.087917972
3.951676675 2.089188401
3.956676675 2.09056422
3.961676675 2.092041829
3.966676675 2.093617143
3.971676675 2.095286659
3.976676675 2.097046918
3.981676675 2.098893712
3.986676675 2.100822497
3.991676675 2.102828418
3.996676675 2.104906356
4.001676675 2.107051339
4.006676675 2.109258319
4.011676675 2.111521918
4.016676675 2.11383683
4.021676675 2.116197326
4.026676675 2.118597678
4.031676675 2.121032468
4.036676675 2.123496279
4.041676675 2.125983176
4.046676675 2.128487128
4.051676675 2.131002422
4.056676675 2.133523416
4.061676675 2.13604409
4.066676675 2.138558474
4.071676675 2.141060874
4.076676675 2.143545742
4.081676675 2.146007564
4.086676675 2.148440883
4.091676675 2.150840284
4.096676675 2.153200485
4.101676675 2.155516407
4.106676675 2.15778306
4.111676675 2.159995416
4.116676675 2.16214874
4.121676675 2.164238607
4.126676675 2.16626077
4.131676675 2.168211065
4.136676675 2.17008546
4.141676675 2.171880133
4.146676675 2.173591459
4.151676675 2.175216142
4.156676675 2.176751082
4.161676675 2.178193275
4.166676675 2.179539939
4.171676675 2.180788627
4.176676675 2.181937139
4.181676675 2.182983402
4.186676675 2.183925476
4.191676675 2.184761532
4.196676675 2.185490024
4.201676675 2.186109757
4.206676675 2.186619714
4.211676675 2.18701915
4.216676675 2.187307532
4.221676675 2.18748449
4.226676675 2.187549814
4.231676675 2.187503475
4.236676675 2.187345637
4.241676675 2.187076665
4.246676675 2.186697053
4.251676675 2.18620754
4.256676675 2.185609086
4.261676675 2.18490283
4.266676675 2.184090086
4.271676675 2.183172332
4.276676675 2.182151217
4.281676675 2.181028552
4.286676675 2.179806311
4.291676675 2.178486622
4.296676675 2.177071767
4.301676675 2.175564173
4.306676675 2.173966408
4.311676675 2.17228118
4.316676675 2.170511325
4.321676675 2.168659809
4.326676675 2.166729717
4.331676675 2.16472425
4.336676675 2.162646719
4.341676675 2.16050054
4.346676675 2.158289227
4.351676675 2.156016388
4.356676675 2.153685715
4.361676675 2.151300983
4.366676675 2.14886604
4.371676675 2.146384802
4.376676675 2.143861248
4.381676675 2.141299412
4.386676675 2.138703376
4.391676675 2.136077266
4.396676675 2.133425243
4.401676675 2.130751498
4.406676675 2.128060244
4.411676675 2.125355713
4.416676675 2.122642144
4.421676675 2.11992378
4.426676675 2.117204862
4.431676675 2.11448962
4.436676675 2.111782268
4.441676675 2.109086996
4.446676675 2.106407966
4.451676675 2.103749303
4.456676675 2.101115091
4.461676675 2.098509365
4.466676675 2.095936104
4.471676675 2.093399227
4.476676675 2.090902964
4.481676675 2.088450904
4.486676675 2.086046613
4.491676675 2.083693669
4.496676675 2.081395564
4.501676675 2.079155727
4.506676675 2.076977465
4.511676675 2.074864007
4.516676675 2.072818439
4.521676675 2.07084376
4.526676675 2.068942815
4.531676675 2.067118352
4.536676675 2.065372954
4.541676675 2.063709105
4.546676675 2.062129105
4.551676675 2.060635157
4.556676675 2.059229261
4.561676675 2.057913323
4.566676675 2.056689028
4.571676675 2.055557976
4.576676675 2.054521562
4.581676675 2.05358101
4.586676675 2.052737382
4.591676675 2.051991562
4.596676675 2.051344275
4.601676675 2.050796068
4.606676675 2.050347327
4.611676675 2.049998255
4.616676675 2.049748891
4.621676675 2.049599086
4.626676675 2.04954853
4.631676675 2.049596719
4.636676675 2.049743004
4.641676675 2.049986529
4.646676675 2.050326309
4.651676675 2.050761144
4.656676675 2.051289725
4.661676675 2.051910514
4.666676675 2.052621829
4.671676675 2.053421871
4.676676675 2.054308696
4.681676675 2.055280195
4.686676675 2.056334116
4.691676675 2.057468063
4.696676675 2.058679504
4.701676675 2.059965774
4.706676675 2.061324092
4.711676675 2.062751556
4.716676675 2.064245166
4.721676675 2.065801809
4.726676675 2.067418285
4.731676675 2.06909129
4.736676675 2.070817458
4.741676675 2.072593321
4.746676675 2.074415373
4.751676675 2.076280033
4.756676675 2.078183669
4.761676675 2.080122586
4.766676675 2.082093049
4.771676675 2.084091284
4.776676675 2.086113509
4.781676675 2.088155935
4.786676675 2.090214765
4.791676675 2.092286191
4.796676675 2.094366397
4.801676675 2.096451574
4.806676675 2.09853795
4.811676675 2.100621789
4.816676675 2.102699382
4.821676675 2.104767025
4.826676675 2.106821074
4.831676675 2.108857944
4.836676675 2.110874133
4.841676675 2.112866165
4.846676675 2.114830673
4.851676675 2.11676427
4.856676675 2.118663657
4.861676675 2.120525693
4.866676675 2.122347351
4.871676675 2.124125793
4.876676675 2.125858202
4.881676675 2.127541822
4.886676675 2.129173893
4.891676675 2.130751756
4.896676675 2.132273008
4.901676675 2.133735407
4.906676675 2.135136807
4.911676675 2.136475085
4.916676675 2.137748165
4.921676675 2.13895414
4.926676675 2.140091406
4.931676675 2.141158586
4.936676675 2.142154319
4.941676675 2.143077342
4.946676675 2.143926511
4.951676675 2.14470078
4.956676675 2.145399234
4.961676675 2.1460211
4.966676675 2.146565839
4.971676675 2.147032931
4.976676675 2.147422
4.981676675 2.147732926
4.986676675 2.147965774
4.991676675 2.148120793
4.996676675 2.148198419
5 2.148207401


==> Image/data/rec_delta_x3.dat <==
0 0.02
2.360113587e-07 0.02
4.720227175e-07 0.02
7.080340762e-07 0.01999999999
2.278396726e-06 0.01999999993
3.848759376e-06 0.0199999998
5.419122025e-06 0.0199999996
6.989484675e-06 0.01999999934
1.998190842e-05 0.01999999467
3.297433217e-05 0.01999998554
4.596675592e-05 0.019999972
5.895917967e-05 0.01999995409
0.0001196062511 0.01999981402
0.0001802533226 0.01999958425
0.0002409003941 0.01999926903
0.0003015474655 0.01999887237
0.000362194537 0.01999839805
0.0004255474888 0.01999782348
0.0004889004406 0.01999717189
0.0005522533924 0.01999644688
0.0006156063441 0.01999565188
0.0006789592959 0.01999479011
0.000774835333 0.01999336558
0.0008707113702 0.01999180484
0.0009665874073 0.01999011691
0.001062463444 0.01998831005
0.001158339481 0.01998639182
0.001304462548 0.01998326944
0.001450585614 0.0199799267
0.00159670868 0.01997638334
0.001742831746 0.01997265673
0.001888954812 0.01996876223
0.002137210631 0.01996179766
0.00238546645 0.01995444493
0.002633722269 0.01994675209
0.002881978088 0.01993875854
0.003130233907 0.01993049708
0.003539450646 0.01991636388
0.003948667386 0.01990167804
0.004357884125 0.01988651856
0.004767100865 0.019870946
0.005176317605 0.0198550085
0.005793062146 0.01983038196
0.006409806688 0.01980512396
0.00702655123 0.01977931978
0.007643295772 0.01975303704
0.008260040314 0.01972633293
0.009199584426 0.0196849539
0.01013912854 0.01964287622
0.01107867265 0.01960024679
0.01201821676 0.019557203
0.01295776087 0.01951387809
0.01477258217 0.01942988005
0.01658740346 0.01934625247
0.01840222475 0.01926390959
0.02021704604 0.01918375054
0.02203186734 0.01910666031
0.02447727494 0.01900916666
0.02692268254 0.01892090263
0.02936809014 0.01884389503
0.03181349774 0.01878011425
0.03425890534 0.01873147735
0.03874245934 0.01868775853
0.04322601335 0.01871228742
0.04770956735 0.01881572607
0.05219312136 0.01900831972
0.05667667537 0.01929998737
0.06167667537 0.01975392489
0.06667667537 0.02035623272
0.07167667537 0.02111983218
0.07667667537 0.02205749265
0.08167667537 0.02318189066
0.08667667537 0.02450564939
0.09167667537 0.02604136188
0.09667667537 0.02780160182
0.1016766754 0.02979892653
0.1066766754 0.03204586485
0.1116766754 0.03455489979
0.1166766754 0.03733844817
0.1216766754 0.04040882802
0.1266766754 0.04377822202
0.1316766754 0.04745863283
0.1366766754 0.05146186903
0.1416766754 0.0557994897
0.1466766754 0.06048274175
0.1516766754 0.0655225127
0.1566766754 0.070929295
0.1616766754 0.07671314226
0.1666766754 0.08288360956
0.1716766754 0.0894496908
0.1766766754 0.09641976882
0.1816766754 0.1038015755
0.1866766754 0.1116021503
0.1916766754 0.1198277924
0.1966766754 0.1284840071
0.2016766754 0.1375754543
0.2066766754 0.1471059039
0.2116766754 0.1570781968
0.2166766754 0.1674942093
0.2216766754 0.1783548625
0.2266766754 0.1896599973
0.2316766754 0.2014083593
0.2366766754 0.2135976301
0.2416766754 0.2262244215
0.2466766754 0.239284254
0.2516766754 0.2527714831
0.2566766754 0.2666794345
0.2616766754 0.281000338
0.2666766754 0.2957252815
0.2716766754 0.3108442731
0.2766766754 0.3263463351
0.2816766754 0.3422195589
0.2866766754 0.3584510752
0.2916766754 0.3750270042
0.2966766754 0.3919325232
0.3016766754 0.4091520404
0.3066766754 0.4266692899
0.3116766754 0.4444673073
0.3166766754 0.4625284118
0.3216766754 0.4808342545
0.3266766754 0.499365898
0.3316766754 0.5181038833
0.3366766754 0.5370282817
0.3416766754 0.5561187341
0.3466766754 0.57535449
0.3516766754 0.5947144493
0.3566766754 0.614177205
0.3616766754 0.6337210844
0.3666766754 0.6533241871
0.3716766754 0.6729644229
0.3766766754 0.6926195519
0.3816766754 0.7122672233
0.3866766754 0.7318850204
0.3916766754 0.7514504934
0.3966766754 0.7709412231
0.4016766754 0.7903348151
0.4066766754 0.8096090778
0.4116766754 0.8287417103
0.4166766754 0.8477085033
0.4216766754 0.8664891031
0.4266766754 0.8850631935
0.4316766754 0.9034102397
0.4366766754 0.9215114216
0.4416766754 0.939346102
0.4466766754 0.9568934935
0.4516766754 0.9741339191
0.4566766754 0.9910488125
0.4616766754 1.007620451
0.4666766754 1.023831656
0.4716766754 1.039666008
0.4766766754 1.055107549
0.4816766754 1.070139425
0.4866766754 1.084748258
0.4916766754 1.098921525
0.4966766754 1.112647106
0.5016766754 1.125914365
0.5066766754 1.138712219
0.5116766754 1.151030142
0.5166766754 1.162858845
0.5216766754 1.174190277
0.5266766754 1.185016676
0.5316766754 1.19533204
0.5366766754 1.205131049
0.5416766754 1.214409079
0.5466766754 1.223162501
0.5516766754 1.231388104
0.5566766754 1.239083452
0.5616766754 1.246247141
0.5666766754 1.252878698
0.5716766754 1.258978527
0.5766766754 1.264547708
0.5816766754 1.26958826
0.5866766754 1.274102714
0.5916766754 1.278094359
0.5966766754 1.281567156
0.6016766754 1.284525667
0.6066766754 1.286974536
0.6116766754 1.288919491
0.6166766754 1.290367033
0.6216766754 1.291324169
0.6266766754 1.291798344
0.6316766754 1.291797476
0.6366766754 1.291329937
0.6416766754 1.29040456
0.6466766754 1.289030561
0.6516766754 1.287217591
0.6566766754 1.284975601
0.6616766754 1.282314838
0.6666766754 1.27924708
0.6716766754 1.275782866
0.6766766754 1.2719331
0.6816766754 1.267709109
0.6866766754 1.263122537
0.6916766754 1.258184271
0.6966766754 1.252906583
0.7016766754 1.247302331
0.7066766754 1.241384245
0.7116766754 1.235164881
0.7166766754 1.228658185
0.7216766754 1.221876468
0.7266766754 1.214832313
0.7316766754 1.207538593
0.7366766754 1.200008338
0.7416766754 1.192253595
0.7466766754 1.184287788
0.7516766754 1.176124917
0.7566766754 1.167778643
0.7616766754 1.159262331
0.7666766754 1.150590705
0.7716766754 1.14177658
0.7766766754 1.132832972
0.7816766754 1.123773192
0.7866766754 1.11460956
0.7916766754 1.105355795
0.7966766754 1.096026036
0.8016766754 1.086634143
0.8066766754 1.077193672
0.8116766754 1.067718083
0.8166766754 1.058220845
0.8216766754 1.048715452
0.8266766754 1.039215387
0.8316766754 1.02973411
0.8366766754 1.020285045
0.8416766754 1.010881586
0.8466766754 1.001538414
0.8516766754 0.9922681524
0.8566766754 0.9830835695
0.8616766754 0.9739976654
0.8666766754 0.9650234871
0.8716766754 0.9561729419
0.8766766754 0.9474591244
0.8816766754 0.938895407
0.8866766754 0.9304947395
0.8916766754 0.9222696089
0.8966766754 0.9142334007
0.9016766754 0.9063975026
0.9066766754 0.8987732732
0.9116766754 0.8913720871
0.9166766754 0.8842051494
0.9216766754 0.8772824999
0.9266766754 0.870614925
0.9316766754 0.864213185
0.9366766754 0.8580873799
0.9416766754 0.852246908
0.9466766754 0.8467013998
0.9516766754 0.8414586963
0.9566766754 0.8365262719
0.9616766754 0.831911251
0.9666766754 0.8276202694
0.9716766754 0.8236589584
0.9766766754 0.8200329689
0.9816766754 0.8167474809
0.9866766754 0.8138068262
0.9916766754 0.8112144315
0.9966766754 0.8089731192
1.001676675 0.8070847057
1.006676675 0.8055504333
1.011676675 0.8043709398
1.016676675 0.8035462086
1.021676675 0.8030757099
1.026676675 0.8029581778
1.031676675 0.8031915925
1.036676675 0.8037732391
1.041676675 0.80469976
1.046676675 0.8059671952
1.051676675 0.8075710106
1.056676675 0.8095061103
1.061676675 0.8117668523
1.066676675 0.8143470867
1.071676675 0.8172402118
1.076676675 0.820439232
1.081676675 0.8239368165
1.086676675 0.8277253706
1.091676675 0.831797122
1.096676675 0.8361442239
1.101676675 0.8407588619
1.106676675 0.845633379
1.111676675 0.8507603981
1.116676675 0.8561329811
1.121676675 0.8617447479
1.126676675 0.867590038
1.131676675 0.8736641007
1.136676675 0.8799632286
1.141676675 0.8864848236
1.146676675 0.8932274683
1.151676675 0.9001910592
1.156676675 0.9073769433
1.161676675 0.9147880976
1.166676675 0.922428025
1.171676675 0.9303010891
1.176676675 0.9384123042
1.181676675 0.9467663628
1.186676675 0.9553679856
1.191676675 0.96422067
1.196676675 0.97332538
1.201676675 0.9826795038
1.206676675 0.9922754285
1.211676675 1.002099003
1.216676675 1.01212824
1.221676675 1.022332254
1.226676675 1.032670318
1.231676675 1.043091204
1.236676675 1.053533117
1.241676675 1.063924464
1.246676675 1.074185443
1.251676675 1.084230345
1.256676675 1.093970515
1.261676675 1.103317818
1.266676675 1.112187642
1.271676675 1.120503397
1.276676675 1.128199697
1.281676675 1.13522482
1.286676675 1.141541494
1.291676675 1.14712791
1.296676675 1.151977645
1.301676675 1.156096432
1.306676675 1.159501679
1.311676675 1.162221164
1.316676675 1.164290419
1.321676675 1.165749923
1.326676675 1.166642882
1.331676675 1.167013467
1.336676675 1.166905308
1.341676675 1.166360281
1.346676675 1.165417692
1.351676675 1.164113786
1.356676675 1.162481426
1.361676675 1.160550143
1.366676675 1.158346103
1.371676675 1.155892184
1.376676675 1.153208306
1.381676675 1.150311847
1.386676675 1.147219211
1.391676675 1.143942687
1.396676675 1.140493278
1.401676675 1.136881003
1.406676675 1.133114279
1.411676675 1.129201479
1.416676675 1.125150367
1.421676675 1.120967873
1.426676675 1.116660266
1.431676675 1.112234067
1.436676675 1.107694833
1.441676675 1.103048142
1.446676675 1.098299652
1.451676675 1.093454578
1.456676675 1.088518757
1.461676675 1.083498335
1.466676675 1.078399441
1.471676675 1.073228259
1.476676675 1.067991719
1.481676675 1.062695865
1.486676675 1.057346921
1.491676675 1.051951405
1.496676675 1.046516066
1.501676675 1.041047814
1.506676675 1.035553092
1.511676675 1.030039164
1.516676675 1.024513625
1.521676675 1.01898404
1.526676675 1.013457926
1.531676675 1.007942849
1.536676675 1.002446474
1.541676675 0.9969765622
1.546676675 0.9915409548
1.551676675 0.9861475619
1.556676675 0.9808051589
1.561676675 0.9755213803
1.566676675 0.970304019
1.571676675 0.9651610781
1.576676675 0.9601006839
1.581676675 0.9551310287
1.586676675 0.9502603402
1.591676675 0.9454968614
1.596676675 0.9408488499
1.601676675 0.9363245647
1.606676675 0.931932268
1.611676675 0.9276801962
1.616676675 0.9235765727
1.621676675 0.9196295579
1.626676675 0.9158472905
1.631676675 0.9122377664
1.636676675 0.9088089857
1.641676675 0.905568797
1.646676675 0.9025249062
1.651676675 0.8996848014
1.656676675 0.8970558888
1.661676675 0.8946452552
1.666676675 0.8924598388
1.671676675 0.8905061475
1.676676675 0.8887903158
1.681676675 0.8873182526
1.686676675 0.8860955626
1.691676675 0.8851271563
1.696676675 0.8844173407
1.701676675 0.8839699164
1.706676675 0.8837881076
1.711676675 0.8838744191
1.716676675 0.8842305402
1.721676675 0.8848573106
1.726676675 0.8857546982
1.731676675 0.8869219575
1.736676675 0.8883571617
1.741676675 0.8900571548
1.746676675 0.8920178709
1.751676675 0.8942344247
1.756676675 0.8966998532
1.761676675 0.8994065369
1.766676675 0.9023458491
1.771676675 0.9055079089
1.776676675 0.9088816915
1.781676675 0.9124551049
1.786676675 0.9162150541
1.791676675 0.9201474831
1.796676675 0.9242374421
1.801676675 0.9284705623
1.806676675 0.9328301896
1.811676675 0.9372986155
1.816676675 0.9418580332
1.821676675 0.9464906966
1.826676675 0.9511788355
1.831676675 0.9559046945
1.836676675 0.960650668
1.841676675 0.9653994563
1.846676675 0.9701342006
1.851676675 0.974838595
1.856676675 0.9794970177
1.861676675 0.9840945757
1.866676675 0.9886172783
1.871676675 0.9930518825
1.876676675 0.9973849554
1.881676675 1.001606017
1.886676675 1.005705428
1.891676675 1.009674086
1.896676675 1.013503571
1.901676675 1.017186314
1.906676675 1.020715657
1.911676675 1.024085862
1.916676675 1.027292058
1.921676675 1.030330475
1.926676675 1.033197585
1.931676675 1.035890505
1.936676675 1.038406645
1.941676675 1.040743808
1.946676675 1.042900609
1.951676675 1.044876878
1.956676675 1.046672654
1.961676675 1.048288
1.966676675 1.049723098
1.971676675 1.050978361
1.976676675 1.052054466
1.981676675 1.052952232
1.986676675 1.053672791
1.991676675 1.054217518
1.996676675 1.054587957
2.001676675 1.054785787
2.006676675 1.054812818
2.011676675 1.054670979
2.016676675 1.054362313
2.021676675 1.05388897
2.026676675 1.053253207
2.031676675 1.052457379
2.036676675 1.051503945
2.041676675 1.050395453
2.046676675 1.049134558
2.051676675 1.047723991
2.056676675 1.046166612
2.061676675 1.044465673
2.066676675 1.042624083
2.071676675 1.040644797
2.076676675 1.038531053
2.081676675 1.036286057
2.086676675 1.033913381
2.091676675 1.031416337
2.096676675 1.02879838
2.101676675 1.0260634
2.106676675 1.023215549
2.111676675 1.020258797
2.116676675 1.017197053
2.121676675 1.014034355
2.126676675 1.010774965
2.131676675 1.007423098
2.136676675 1.003983058
2.141676675 1.000459296
2.146676675 0.9968564705
2.151676675 0.9931791329
2.156676675 0.989431914
2.161676675 0.9856196156
2.166676675 0.9817472681
2.171676675 0.9778197874
2.176676675 0.973842178
2.181676675 0.9698195964
2.186676675 0.9657570321
2.191676675 0.9616592938
2.196676675 0.9575313058
2.201676675 0.9533783281
2.206676675 0.9492058906
2.211676675 0.9450195494
2.216676675 0.9408246425
2.221676675 0.9366264607
2.226676675 0.9324303509
2.231676675 0.9282418329
2.236676675 0.9240663106
2.241676675 0.9199089288
2.246676675 0.9157747401
2.251676675 0.9116689602
2.256676675 0.9075970576
2.261676675 0.9035646208
2.266676675 0.8995771387
2.271676675 0.8956397699
2.276676675 0.8917575103
2.281676675 0.887935476
2.286676675 0.8841788194
2.291676675 0.8804926114
2.296676675 0.8768818151
2.301676675 0.8733513055
2.306676675 0.8699058817
2.311676675 0.8665502628
2.316676675 0.8632886985
2.321676675 0.8601258043
2.326676675 0.8570662277
2.331676675 0.8541143975
2.336676675 0.8512745137
2.341676675 0.8485506116
2.346676675 0.8459465951
2.351676675 0.8434662309
2.356676675 0.8411131326
2.361676675 0.8388907476
2.366676675 0.8368023478
2.371676675 0.8348510217
2.376676675 0.8330396655
2.381676675 0.8313709734
2.386676675 0.8298474286
2.391676675 0.828471293
2.396676675 0.8272445978
2.401676675 0.8261691334
2.406676675 0.8252464399
2.411676675 0.8244777969
2.416676675 0.8238642142
2.421676675 0.8234064211
2.426676675 0.8231048583
2.431676675 0.8229596665
2.436676675 0.8229706805
2.441676675 0.823137415
2.446676675 0.8234589347
2.451676675 0.8239341168
2.456676675 0.8245615019
2.461676675 0.8253392758
2.466676675 0.8262652621
2.471676675 0.8273369091
2.476676675 0.8285513223
2.481676675 0.8299052236
2.486676675 0.8313950073
2.491676675 0.833016639
2.496676675 0.8347658058
2.501676675 0.8366376771
2.506676675 0.8386273108
2.511676675 0.8407294343
2.516676675 0.8429382272
2.521676675 0.8452472498
2.526676675 0.847649766
2.531676675 0.85013896
2.536676675 0.8527078891
2.541676675 0.8553493644
2.546676675 0.8580557698
2.551676675 0.8608191667
2.556676675 0.8636314399
2.561676675 0.8664843489
2.566676675 0.8693695283
2.571676675 0.8722792121
2.576676675 0.8752046824
2.581676675 0.8781368955
2.586676675 0.8810669681
2.591676675 0.8839862265
2.596676675 0.8868861186
2.601676675 0.8897581824
2.606676675 0.8925940774
2.611676675 0.8953856351
2.616676675 0.8981249021
2.621676675 0.9008041762
2.626676675 0.9034160377
2.631676675 0.9059533802
2.636676675 0.9084094372
2.641676675 0.9107778082
2.646676675 0.9130524783
2.651676675 0.9152278381
2.656676675 0.9172986955
2.661676675 0.9192602896
2.666676675 0.9211082908
2.671676675 0.9228388142
2.676676675 0.9244484016
2.681676675 0.9259337741
2.686676675 0.927292565
2.691676675 0.9285227073
2.696676675 0.9296224789
2.701676675 0.9305904885
2.706676675 0.931425728
2.711676675 0.9321275271
2.716676675 0.9326955519
2.721676675 0.9331297948
2.726676675 0.9334305255
2.731676675 0.933598361
2.736676675 0.9336340684
2.741676675 0.9335386334
2.746676675 0.9333135004
2.751676675 0.9329603511
2.756676675 0.9324808528
2.761676675 0.9318766739
2.766676675 0.931149743
2.771676675 0.9303023726
2.776676675 0.9293371298
2.781676675 0.9282564491
2.786676675 0.9270626893
2.791676675 0.9257584031
2.796676675 0.9243464898
2.801676675 0.9228300991
2.806676675 0.9212124277
2.811676675 0.9194965826
2.816676675 0.9176856289
2.821676675 0.9157826914
2.826676675 0.9137910046
2.831676675 0.9117139084
2.836676675 0.9095548286
2.841676675 0.9073172615
2.846676675 0.9050044627
2.851676675 0.902620102
2.856676675 0.9001680188
2.861676675 0.8976520387
2.866676675 0.8950759643
2.871676675 0.8924440091
2.876676675 0.8897598648
2.881676675 0.8870273247
2.886676675 0.8842503138
2.891676675 0.8814328293
2.896676675 0.8785789163
2.901676675 0.8756926529
2.906676675 0.8727781477
2.911676675 0.8698395335
2.916676675 0.8668809658
2.921676675 0.8639066184
2.926676675 0.8609206801
2.931676675 0.8579273504
2.936676675 0.8549308356
2.941676675 0.8519353445
2.946676675 0.8489450845
2.951676675 0.8459642565
2.956676675 0.8429967005
2.961676675 0.8400466542
2.966676675 0.8371184581
2.971676675 0.8342163643
2.976676675 0.8313444899
2.981676675 0.8285072709
2.986676675 0.8257085284
2.991676675 0.8229521216
2.996676675 0.8202419598
3.001676675 0.8175819123
3.006676675 0.8149758064
3.011676675 0.8124273863
3.016676675 0.8099403515
3.021676675 0.8075182943
3.026676675 0.805164769
3.031676675 0.8028831873
3.036676675 0.8006768562
3.041676675 0.7985490364
3.046676675 0.7965029151
3.051676675 0.7945415771
3.056676675 0.7926679553
3.061676675 0.7908848641
3.066676675 0.7891949543
3.071676675 0.7876007864
3.076676675 0.7861047653
3.081676675 0.7847091539
3.086676675 0.7834160536
3.091676675 0.7822273603
3.096676675 0.7811447866
3.101676675 0.7801699531
3.106676675 0.7793043351
3.111676675 0.7785492137
3.116676675 0.7779056734
3.121676675 0.7773745824
3.126676675 0.7769566313
3.131676675 0.7766522878
3.136676675 0.7764618356
3.141676675 0.7763852852
3.146676675 0.7764224839
3.151676675 0.7765730625
3.156676675 0.7768364412
3.161676675 0.7772118155
3.166676675 0.7776981794
3.171676675 0.7782942854
3.176676675 0.7789986799
3.181676675 0.7798096212
3.186676675 0.7807251995
3.191676675 0.7817432767
3.196676675 0.7828614732
3.201676675 0.7840772788
3.206676675 0.7853879768
3.211676675 0.7867905953
3.216676675 0.7882820108
3.221676675 0.7898589065
3.226676675 0.7915177916
3.231676675 0.793255025
3.236676675 0.7950667845
3.241676675 0.7969490748
3.246676675 0.7988977423
3.251676675 0.8009085284
3.256676675 0.8029770888
3.261676675 0.805098991
3.266676675 0.8072697573
3.271676675 0.809484813
3.276676675 0.8117394823
3.281676675 0.8140289889
3.286676675 0.8163485498
3.291676675 0.8186934195
3.296676675 0.8210588398
3.301676675 0.8234400404
3.306676675 0.8258322044
3.311676675 0.8282305256
3.316676675 0.8306303014
3.321676675 0.8330269348
3.326676675 0.8354158427
3.331676675 0.8377924659
3.336676675 0.8401523728
3.341676675 0.842491222
3.346676675 0.8448047229
3.351676675 0.8470887008
3.356676675 0.8493390406
3.361676675 0.8515517019
3.366676675 0.8537228293
3.371676675 0.8558487989
3.376676675 0.8579261351
3.381676675 0.8599514417
3.386676675 0.8619214037
3.391676675 0.8638328217
3.396676675 0.8656826398
3.401676675 0.8674681795
3.406676675 0.8691866269
3.411676675 0.8708352465
3.416676675 0.8724115303
3.421676675 0.8739131923
3.426676675 0.8753381204
3.431676675 0.8766843509
3.436676675 0.8779500665
3.441676675 0.8791336016
3.446676675 0.8802334455
3.451676675 0.8812482425
3.456676675 0.8821767904
3.461676675 0.8830180394
3.466676675 0.8837710921
3.471676675 0.8844352017
3.476676675 0.8850097723
3.481676675 0.8854943566
3.486676675 0.8858886556
3.491676675 0.8861925161
3.496676675 0.8864059311
3.501676675 0.8865290356
3.506676675 0.886562108
3.511676675 0.8865055642
3.516676675 0.8863600255
3.521676675 0.8861261766
3.526676675 0.88580481
3.531676675 0.8853968915
3.536676675 0.8849034793
3.541676675 0.8843258147
3.546676675 0.8836651877
3.551676675 0.8829231094
3.556676675 0.882101066
3.561676675 0.8812008625
3.566676675 0.8802241206
3.571676675 0.8791725694
3.576676675 0.8780483205
3.581676675 0.8768537452
3.586676675 0.8755911655
3.591676675 0.8742629618
3.596676675 0.8728713666
3.601676675 0.8714186688
3.606676675 0.8699074302
3.611676675 0.8683404328
3.616676675 0.866720447
3.621676675 0.8650503267
3.626676675 0.8633328028
3.631676675 0.8615706422
3.636676675 0.8597668569
3.641676675 0.8579246475
3.646676675 0.8560471175
3.651676675 0.8541375029
3.656676675 0.8521990483
3.661676675 0.8502347951
3.666676675 0.8482477567
3.671676675 0.8462412197
3.676676675 0.8442186659
3.681676675 0.8421834777
3.686676675 0.8401390181
3.691676675 0.838088458
3.696676675 0.8360349408
3.701676675 0.8339817919
3.706676675 0.8319325402
3.711676675 0.8298905975
3.716676675 0.8278592866
3.721676675 0.8258419508
3.726676675 0.8238419361
3.731676675 0.8218625789
3.736676675 0.8199072242
3.741676675 0.8179791448
3.746676675 0.8160814554
3.751676675 0.8142172607
3.756676675 0.8123895645
3.761676675 0.8106014614
3.766676675 0.8088559873
3.771676675 0.8071559638
3.776676675 0.8055042862
3.781676675 0.8039037924
3.786676675 0.8023570275
3.791676675 0.8008663756
3.796676675 0.7994342997
3.801676675 0.7980633075
3.806676675 0.7967558835
3.811676675 0.7955143672
3.816676675 0.794340992
3.821676675 0.7932376772
3.826676675 0.7922061435
3.831676675 0.7912482056
3.836676675 0.7903656344
3.841676675 0.7895599648
3.846676675 0.7888325479
3.851676675 0.7881845163
3.856676675 0.7876169076
3.861676675 0.7871304817
3.866676675 0.7867258302
3.871676675 0.7864036758
3.876676675 0.7861646294
3.881676675 0.786008913
3.886676675 0.7859364161
3.891676675 0.7859471253
3.896676675 0.7860409238
3.901676675 0.7862172669
3.906676675 0.7864752689
3.911676675 0.7868142112
3.916676675 0.7872332883
3.921676675 0.7877311973
3.926676675 0.7883062724
3.931676675 0.7889570679
3.936676675 0.7896820772
3.941676675 0.7904792469
3.946676675 0.7913461594
3.951676675 0.7922806679
3.956676675 0.793280596
3.961676675 0.7943431878
3.966676675 0.7954653453
3.971676675 0.7966442924
3.976676675 0.7978772599
3.981676675 0.7991610479
3.986676675 0.8004922338
3.991676675 0.8018672452
3.996676675 0.8032823561
4.001676675 0.8047339154
4.006676675 0.8062182305
4.011676675 0.8077314264
4.016676675 0.8092696666
4.021676675 0.8108289196
4.026676675 0.8124051454
4.031676675 0.8139945193
4.036676675 0.8155932352
4.041676675 0.8171971833
4.046676675 0.8188022341
4.051676675 0.8204044925
4.056676675 0.8220001668
4.061676675 0.8235852239
4.066676675 0.8251556973
4.071676675 0.8267078523
4.076676675 0.8282380921
4.081676675 0.8297428691
4.086676675 0.8312187016
4.091676675 0.8326621485
4.096676675 0.8340699057
4.101676675 0.8354388439
4.106676675 0.8367659596
4.111676675 0.8380481993
4.116676675 0.8392827256
4.121676675 0.8404669583
4.126676675 0.8415984772
4.131676675 0.8426749423
4.136676675 0.8436941483
4.141676675 0.8446540276
4.146676675 0.8455525938
4.151676675 0.8463881185
4.156676675 0.8471590717
4.161676675 0.8478640385
4.166676675 0.848501687
4.171676675 0.8490708773
4.176676675 0.849570688
4.181676675 0.8500003271
4.186676675 0.850359083
4.191676675 0.850646351
4.196676675 0.8508616674
4.201676675 0.8510047465
4.206676675 0.851075441
4.211676675 0.8510738018
4.216676675 0.8510000094
4.221676675 0.8508543424
4.226676675 0.8506371776
4.231676675 0.8503489992
4.236676675 0.8499904052
4.241676675 0.84956211
4.246676675 0.8490648588
4.251676675 0.8484995897
4.256676675 0.8478673794
4.261676675 0.8471693955
4.266676675 0.846406888
4.271676675 0.8455811947
4.276676675 0.8446937442
4.281676675 0.8437460537
4.286676675 0.8427397254
4.291676675 0.8416764428
4.296676675 0.8405579675
4.301676675 0.839386136
4.306676675 0.8381628565
4.311676675 0.8368901059
4.316676675 0.8355699262
4.321676675 0.8342044218
4.326676675 0.8327957559
4.331676675 0.8313461472
4.336676675 0.829857867
4.341676675 0.8283332353
4.346676675 0.826774618
4.351676675 0.8251844231
4.356676675 0.8235650976
4.361676675 0.8219191242
4.366676675 0.8202490172
4.371676675 0.8185573198
4.376676675 0.8168466003
4.381676675 0.8151194482
4.386676675 0.8133784713
4.391676675 0.8116262916
4.396676675 0.8098655421
4.401676675 0.8080988629
4.406676675 0.8063288977
4.411676675 0.8045582899
4.416676675 0.8027896792
4.421676675 0.8010256981
4.426676675 0.7992689676
4.431676675 0.797522094
4.436676675 0.7957876649
4.441676675 0.7940682456
4.446676675 0.7923663755
4.451676675 0.7906845642
4.456676675 0.7890252877
4.461676675 0.7873909851
4.466676675 0.7857840544
4.471676675 0.7842068495
4.476676675 0.7826618992
4.481676675 0.7811513445
4.486676675 0.7796773037
4.491676675 0.7782418908
4.496676675 0.7768471695
4.501676675 0.7754951483
4.506676675 0.7741877622
4.511676675 0.7729268819
4.516676675 0.7717142952
4.521676675 0.7705517185
4.526676675 0.7694407769
4.531676675 0.7683830196
4.536676675 0.7673798977
4.541676675 0.7664327822
4.546676675 0.7655429383
4.551676675 0.7647115477
4.556676675 0.7639396789
4.561676675 0.7632283149
4.566676675 0.7625783177
4.571676675 0.7619904638
4.576676675 0.7614654094
4.581676675 0.7610037095
4.586676675 0.7606058031
4.591676675 0.7602720113
4.596676675 0.7600025458
4.601676675 0.7597975055
4.606676675 0.7596568809
4.611676675 0.7595805458
4.616676675 0.7595682636
4.621676675 0.7596196786
4.626676675 0.759734326
4.631676675 0.7599116222
4.636676675 0.760150878
4.641676675 0.7604512859
4.646676675 0.7608119382
4.651676675 0.761231809
4.656676675 0.7617097798
4.661676675 0.762244614
4.666676675 0.7628349645
4.671676675 0.7634794134
4.676676675 0.7641764517
4.681676675 0.7649244742
4.686676675 0.7657217836
4.691676675 0.7665665966
4.696676675 0.7674570487
4.701676675 0.7683911976
4.706676675 0.7693670299
4.711676675 0.7703824658
4.716676675 0.771435365
4.721676675 0.7725235297
4.726676675 0.7736447101
4.731676675 0.7747966076
4.736676675 0.7759768823
4.741676675 0.7771831564
4.746676675 0.7784130198
4.751676675 0.77966404
4.756676675 0.7809337656
4.761676675 0.7822197184
4.766676675 0.783519405
4.771676675 0.7848303237
4.776676675 0.7861499761
4.781676675 0.7874758784
4.786676675 0.7888055517
4.791676675 0.7901365354
4.796676675 0.7914663691
4.801676675 0.7927926219
4.806676675 0.7941128963
4.811676675 0.7954248298
4.816676675 0.7967260955
4.821676675 0.7980143899
4.826676675 0.7992874576
4.831676675 0.8005430936
4.836676675 0.8017791585
4.841676675 0.8029935486
4.846676675 0.8041842396
4.851676675 0.8053492176
4.856676675 0.8064865365
4.861676675 0.8075943463
4.866676675 0.8086708816
4.871676675 0.8097144958
4.876676675 0.8107235921
4.881676675 0.8116966099
4.886676675 0.8126320155
4.891676675 0.8135283399
4.896676675 0.8143842644
4.901676675 0.8151985819
4.906676675 0.815970149
4.911676675 0.8166978647
4.916676675 0.8173806694
4.921676675 0.8180176039
4.926676675 0.8186078665
4.931676675 0.819150808
4.936676675 0.819645818
4.941676675 0.8200923392
4.946676675 0.8204899021
4.951676675 0.8208380979
4.956676675 0.821136591
4.961676675 0.8213851404
4.966676675 0.8215836323
4.971676675 0.8217319962
4.976676675 0.8218302365
4.981676675 0.8218784881
4.986676675 0.8218770043
4.991676675 0.8218261467
4.996676675 0.8217263874
5 0.8216332435


==> Image/data/rec_delta_y2.dat <==
0 0.02
2.360113587e-07 0.01999999999
4.720227175e-07 0.01999999997
7.080340762e-07 0.01999999993
2.278396726e-06 0.0199999994
3.848759376e-06 0.01999999834
5.419122025e-06 0.01999999674
6.989484675e-06 0.01999999461
1.998190842e-05 0.01999995762
3.297433217e-05 0.01999988741
4.596675592e-05 0.01999978649
5.895917967e-05 0.01999965728
0.0001196062511 0.0199987385
0.0001802533226 0.01999743822
0.0002409003941 0.01999589833
0.0003015474655 0.01999421542
0.000362194537 0.01999245493
0.0004255474888 0.01999058156
0.0004889004406 0.01998870787
0.0005522533924 0.01998685637
0.0006156063441 0.01998504012
0.0006789592959 0.01998326563
0.000774835333 0.01998066207
0.0008707113702 0.01997815367
0.0009665874073 0.01997572658
0.001062463444 0.01997336175
0.001158339481 0.0199710389
0.001304462548 0.01996753556
0.001450585614 0.01996401968
0.00159670868 0.01996043374
0.001742831746 0.01995672894
0.001888954812 0.01995286504
0.002137210631 0.01994584978
0.00238546645 0.01993815884
0.002633722269 0.01992970428
0.002881978088 0.01992042799
0.003130233907 0.01991029128
0.003539450646 0.01989164343
0.003948667386 0.01987051834
0.004357884125 0.01984688656
0.004767100865 0.01982074658
0.005176317605 0.01979211053
0.005793062146 0.01974428287
0.006409806688 0.01969091908
0.00702655123 0.01963212899
0.007643295772 0.01956803931
0.008260040314 0.01949878689
0.009199584426 0.01938369073
0.01013912854 0.01925746544
0.01107867265 0.0191206408
0.01201821676 0.01897374697
0.01295776087 0.01881730268
0.01477258217 0.01848988096
0.01658740346 0.0181320096
0.01840222475 0.01774671257
0.02021704604 0.01733664564
0.02203186734 0.01690411467
0.02447727494 0.01628921136
0.02692268254 0.01564132247
0.02936809014 0.01496391918
0.03181349774 0.01425984041
0.03425890534 0.01353144534
0.03874245934 0.012138945
0.04322601335 0.01068109796
0.04770956735 0.0091654167
0.05219312136 0.007597550112
0.05667667537 0.0059820131
0.06167667537 0.004128733142
0.06667667537 0.002225248636
0.07167667537 0.0002752391264
0.07667667537 -0.001718192795
0.08167667537 -0.0037523815
0.08667667537 -0.005825011718
0.09167667537 -0.007934067161
0.09667667537 -0.0100777934
0.1016766754 -0.01225465615
0.1066766754 -0.01446334599
0.1116766754 -0.01670275907
0.1166766754 -0.01897197882
0.1216766754 -0.02127027359
0.1266766754 -0.02359708495
0.1316766754 -0.02595205916
0.1366766754 -0.02833505372
0.1416766754 -0.0307461273
0.1466766754 -0.03318552766
0.1516766754 -0.0356537263
0.1566766754 -0.03815147644
0.1616766754 -0.04067982491
0.1666766754 -0.04324007028
0.1716766754 -0.04583375028
0.1766766754 -0.04846271318
0.1816766754 -0.05112914926
0.1866766754 -0.05383557123
0.1916766754 -0.05658480382
0.1966766754 -0.05937999266
0.2016766754 -0.06222461325
0.2066766754 -0.06512247049
0.2116766754 -0.0680776909
0.2166766754 -0.07109471098
0.2216766754 -0.07417824764
0.2266766754 -0.07733330962
0.2316766754 -0.08056517671
0.2366766754 -0.08387935762
0.2416766754 -0.08728155408
0.2466766754 -0.09077762896
0.2516766754 -0.09437358994
0.2566766754 -0.09807552067
0.2616766754 -0.1018895637
0.2666766754 -0.1058218711
0.2716766754 -0.1098785568
0.2766766754 -0.1140656693
0.2816766754 -0.1183891211
0.2866766754 -0.1228546809
0.2916766754 -0.1274679097
0.2966766754 -0.1322340869
0.3016766754 -0.1371582123
0.3066766754 -0.1422449969
0.3116766754 -0.1474987841
0.3166766754 -0.1529235138
0.3216766754 -0.158522712
0.3266766754 -0.1642994754
0.3316766754 -0.1702564507
0.3366766754 -0.176395814
0.3416766754 -0.182719254
0.3466766754 -0.1892279605
0.3516766754 -0.1959226173
0.3566766754 -0.2028033969
0.3616766754 -0.209869957
0.3666766754 -0.2171214383
0.3716766754 -0.2245564651
0.3766766754 -0.2321731468
0.3816766754 -0.239969083
0.3866766754 -0.2479413654
0.3916766754 -0.2560865917
0.3966766754 -0.2644008554
0.4016766754 -0.2728797981
0.4066766754 -0.2815185124
0.4116766754 -0.2903118357
0.4166766754 -0.299253161
0.4216766754 -0.308336572
0.4266766754 -0.3175557133
0.4316766754 -0.3269036899
0.4366766754 -0.336373832
0.4416766754 -0.3459583043
0.4466766754 -0.3556486915
0.4516766754 -0.3654363676
0.4566766754 -0.3753126071
0.4616766754 -0.3852684185
0.4666766754 -0.395294637
0.4716766754 -0.4053817209
0.4766766754 -0.41552018
0.4816766754 -0.4256990683
0.4866766754 -0.4359087752
0.4916766754 -0.4461396549
0.4966766754 -0.4563818088
0.5016766754 -0.4666259005
0.5066766754 -0.4768614906
0.5116766754 -0.4870778707
0.5166766754 -0.4972645998
0.5216766754 -0.5074115151
0.5266766754 -0.5175076201
0.5316766754 -0.527543424
0.5366766754 -0.537509382
0.5416766754 -0.5473958584
0.5466766754 -0.5571940561
0.5516766754 -0.5668943218
0.5566766754 -0.5764869691
0.5616766754 -0.5859627239
0.5666766754 -0.5953128059
0.5716766754 -0.6045287115
0.5766766754 -0.6136022586
0.5816766754 -0.6225246739
0.5866766754 -0.6312886852
0.5916766754 -0.6398872066
0.5966766754 -0.6483132801
0.6016766754 -0.6565601554
0.6066766754 -0.6646218655
0.6116766754 -0.6724920869
0.6166766754 -0.6801646996
0.6216766754 -0.6876340859
0.6266766754 -0.6948951456
0.6316766754 -0.7019431735
0.6366766754 -0.708773834
0.6416766754 -0.7153831154
0.6466766754 -0.7217673959
0.6516766754 -0.7279233918
0.6566766754 -0.7338482618
0.6616766754 -0.7395394553
0.6666766754 -0.7449946922
0.6716766754 -0.7502124685
0.6766766754 -0.7551915887
0.6816766754 -0.7599311443
0.6866766754 -0.7644305837
0.6916766754 -0.7686897035
0.6966766754 -0.7727086893
0.7016766754 -0.7764881751
0.7066766754 -0.780029296
0.7116766754 -0.783333543
0.7166766754 -0.7864030825
0.7216766754 -0.789240269
0.7266766754 -0.7918478969
0.7316766754 -0.7942291795
0.7366766754 -0.7963877335
0.7416766754 -0.79832719
0.7466766754 -0.8000520385
0.7516766754 -0.8015673669
0.7566766754 -0.8028788102
0.7616766754 -0.8039921668
0.7666766754 -0.8049143967
0.7716766754 -0.8056520286
0.7766766754 -0.8062120841
0.7816766754 -0.8066021406
0.7866766754 -0.8068295474
0.7916766754 -0.8069029158
0.7966766754 -0.8068315931
0.8016766754 -0.8066252135
0.8066766754 -0.8062936667
0.8116766754 -0.8058472044
0.8166766754 -0.8052965116
0.8216766754 -0.8046526928
0.8266766754 -0.803927248
0.8316766754 -0.8031320443
0.8366766754 -0.8022793134
0.8416766754 -0.8013816186
0.8466766754 -0.8004531717
0.8516766754 -0.7995065109
0.8566766754 -0.7985546206
0.8616766754 -0.7976109904
0.8666766754 -0.796689424
0.8716766754 -0.7958026838
0.8766766754 -0.7949650414
0.8816766754 -0.7941913477
0.8866766754 -0.7934961758
0.8916766754 -0.7928937295
0.8966766754 -0.7923993954
0.9016766754 -0.7920263458
0.9066766754 -0.7917877551
0.9116766754 -0.7916968136
0.9166766754 -0.7917664948
0.9216766754 -0.7920083178
0.9266766754 -0.7924345602
0.9316766754 -0.7930574321
0.9366766754 -0.7938881906
0.9416766754 -0.7949370506
0.9466766754 -0.796214117
0.9516766754 -0.7977273042
0.9566766754 -0.7994837489
0.9616766754 -0.8014897747
0.9666766754 -0.8037507328
0.9716766754 -0.8062706126
0.9766766754 -0.8090526675
0.9816766754 -0.8120990745
0.9866766754 -0.8154105876
0.9916766754 -0.818986407
0.9966766754 -0.8228239186
1.001676675 -0.8269195484
1.006676675 -0.831268401
1.011676675 -0.8358641456
1.016676675 -0.8406990307
1.021676675 -0.8457648622
1.026676675 -0.8510510448
1.031676675 -0.856545231
1.036676675 -0.8622338168
1.041676675 -0.8681019692
1.046676675 -0.8741335656
1.051676675 -0.8803111664
1.056676675 -0.8866160233
1.061676675 -0.893028115
1.066676675 -0.8995262103
1.071676675 -0.906087937
1.076676675 -0.9126898555
1.081676675 -0.9193075372
1.086676675 -0.9259156648
1.091676675 -0.9324881438
1.096676675 -0.9389982393
1.101676675 -0.9454187121
1.106676675 -0.9517219922
1.111676675 -0.9578803263
1.116676675 -0.963866011
1.121676675 -0.9696515017
1.126676675 -0.975209704
1.131676675 -0.9805142097
1.136676675 -0.9855394327
1.141676675 -0.9902607365
1.146676675 -0.9946546878
1.151676675 -0.9986992931
1.156676675 -1.00237429
1.161676675 -1.005659233
1.166676675 -1.008538136
1.171676675 -1.010996538
1.176676675 -1.013021426
1.181676675 -1.014602318
1.186676675 -1.015729087
1.191676675 -1.016393043
1.196676675 -1.016587307
1.201676675 -1.016306685
1.206676675 -1.015547395
1.211676675 -1.014306455
1.216676675 -1.012581603
1.221676675 -1.010371542
1.226676675 -1.007675964
1.231676675 -1.004495468
1.236676675 -1.000831682
1.241676675 -0.9966875308
1.246676675 -0.9920674247
1.251676675 -0.986977355
1.256676675 -0.9814249785
1.261676675 -0.9754196785
1.266676675 -0.9689713738
1.271676675 -0.9620925975
1.276676675 -0.9547981575
1.281676675 -0.9471041108
1.286676675 -0.9390255573
1.291676675 -0.9305786806
1.296676675 -0.9217796515
1.301676675 -0.9126441297
1.306676675 -0.9031887555
1.311676675 -0.8934306831
1.316676675 -0.883386648
1.321676675 -0.8730732941
1.326676675 -0.8625076963
1.331676675 -0.8517072303
1.336676675 -0.8406893425
1.341676675 -0.8294716481
1.346676675 -0.8180720597
1.351676675 -0.8065086771
1.356676675 -0.7947995807
1.361676675 -0.7829628528
1.366676675 -0.7710164997
1.371676675 -0.7589784514
1.376676675 -0.7468660913
1.381676675 -0.7346964573
1.386676675 -0.7224878753
1.391676675 -0.7102556908
1.396676675 -0.6980148188
1.401676675 -0.6857799448
1.406676675 -0.6735640558
1.411676675 -0.6613809993
1.416676675 -0.6492442116
1.421676675 -0.63716616
1.426676675 -0.6251580049
1.431676675 -0.6132309754
1.436676675 -0.6013940794
1.441676675 -0.5896556842
1.446676675 -0.5780236378
1.451676675 -0.5665046646
1.456676675 -0.5551054329
1.461676675 -0.5438321257
1.466676675 -0.5326898744
1.471676675 -0.5216833578
1.476676675 -0.5108164127
1.481676675 -0.5000919
1.486676675 -0.4895124189
1.491676675 -0.4790801012
1.496676675 -0.4687965835
1.501676675 -0.4586630248
1.506676675 -0.4486801273
1.511676675 -0.4388482545
1.516676675 -0.4291673674
1.521676675 -0.4196370661
1.526676675 -0.4102566043
1.531676675 -0.4010249415
1.536676675 -0.3919407661
1.541676675 -0.3830025524
1.546676675 -0.3742085542
1.551676675 -0.3655568558
1.556676675 -0.3570451301
1.561676675 -0.3486712486
1.566676675 -0.3404329501
1.571676675 -0.3323279312
1.576676675 -0.3243537232
1.581676675 -0.3165078433
1.586676675 -0.3087877275
1.591676675 -0.3011908995
1.596676675 -0.2937148284
1.601676675 -0.286357131
1.606676675 -0.2791153735
1.611676675 -0.2719873745
1.616676675 -0.2649708756
1.621676675 -0.258064024
1.626676675 -0.2512647825
1.631676675 -0.2445717216
1.636676675 -0.2379833264
1.641676675 -0.2314984351
1.646676675 -0.2251160105
1.651676675 -0.2188356639
1.656676675 -0.2126567665
1.661676675 -0.2065795863
1.666676675 -0.2006043729
1.671676675 -0.1947321812
1.676676675 -0.1889641645
1.681676675 -0.1833017316
1.686676675 -0.1777467787
1.691676675 -0.1723019328
1.696676675 -0.1669703119
1.701676675 -0.1617553567
1.706676675 -0.1566609316
1.711676675 -0.1516914511
1.716676675 -0.1468518718
1.721676675 -0.1421476119
1.726676675 -0.137584506
1.731676675 -0.1331680505
1.736676675 -0.1289051017
1.741676675 -0.1248031115
1.746676675 -0.120869289
1.751676675 -0.1171109109
1.756676675 -0.1135369881
1.761676675 -0.110155619
1.766676675 -0.1069738364
1.771676675 -0.1039995103
1.776676675 -0.1012405032
1.781676675 -0.09870444268
1.786676675 -0.09639864145
1.791676675 -0.09433002768
1.796676675 -0.09250505837
1.801676675 -0.0909291546
1.806676675 -0.08960773235
1.811676675 -0.08854567404
1.816676675 -0.08774693649
1.821676675 -0.08721448009
1.826676675 -0.08695033188
1.831676675 -0.08695561079
1.836676675 -0.08723051073
1.841676675 -0.08777428242
1.846676675 -0.08858521702
1.851676675 -0.08966069097
1.856676675 -0.09099714529
1.861676675 -0.0925902197
1.866676675 -0.09443461224
1.871676675 -0.09652448452
1.876676675 -0.09885238319
1.881676675 -0.1014111159
1.886676675 -0.1041928775
1.891676675 -0.1071892592
1.896676675 -0.1103915752
1.901676675 -0.1137906681
1.906676675 -0.1173769906
1.911676675 -0.121140762
1.916676675 -0.1250720459
1.921676675 -0.1291616273
1.926676675 -0.1333992863
1.931676675 -0.1377743375
1.936676675 -0.1422766159
1.941676675 -0.1468960818
1.946676675 -0.1516214354
1.951676675 -0.156443145
1.956676675 -0.1613520977
1.961676675 -0.166339113
1.966676675 -0.1713950075
1.971676675 -0.1765107538
1.976676675 -0.1816775615
1.981676675 -0.186887602
1.986676675 -0.192132464
1.991676675 -0.1974037822
1.996676675 -0.2026936763
2.001676675 -0.2079947593
2.006676675 -0.2133000055
2.011676675 -0.218602686
2.016676675 -0.2238963576
2.021676675 -0.2291748835
2.026676675 -0.2344324334
2.031676675 -0.2396634926
2.036676675 -0.2448628448
2.041676675 -0.2500255859
2.046676675 -0.2551470969
2.051676675 -0.2602230753
2.056676675 -0.2652494774
2.061676675 -0.2702222563
2.066676675 -0.2751381409
2.071676675 -0.2799941231
2.076676675 -0.2847872614
2.081676675 -0.2895149967
2.086676675 -0.2941748256
2.091676675 -0.2987647789
2.096676675 -0.3032828612
2.101676675 -0.3077272416
2.106676675 -0.3120966682
2.111676675 -0.3163900744
2.116676675 -0.3206064478
2.121676675 -0.3247448624
2.126676675 -0.328804823
2.131676675 -0.3327860071
2.136676675 -0.3366882327
2.141676675 -0.3405113993
2.146676675 -0.3442557555
2.151676675 -0.3479217046
2.156676675 -0.3515097454
2.161676675 -0.3550204285
2.166676675 -0.358454648
2.171676675 -0.3618134878
2.176676675 -0.3650979589
2.181676675 -0.368309298
2.186676675 -0.3714489176
2.191676675 -0.3745182529
2.196676675 -0.3775187351
2.201676675 -0.3804519147
2.206676675 -0.3833195574
2.211676675 -0.3861235992
2.216676675 -0.3888660328
2.221676675 -0.3915487914
2.226676675 -0.3941737659
2.231676675 -0.3967430726
2.236676675 -0.3992589566
2.241676675 -0.4017236292
2.246676675 -0.4041392045
2.251676675 -0.4065077791
2.256676675 -0.4088315445
2.261676675 -0.4111128094
2.266676675 -0.4133539234
2.271676675 -0.415557231
2.276676675 -0.4177248765
2.281676675 -0.4198588457
2.286676675 -0.4219613337
2.291676675 -0.4240344925
2.296676675 -0.426080382
2.301676675 -0.4281009934
2.306676675 -0.4300982509
2.311676675 -0.4320740013
2.316676675 -0.4340298598
2.321676675 -0.4359675261
2.326676675 -0.4378886549
2.331676675 -0.4397947418
2.336676675 -0.4416871165
2.341676675 -0.443566966
2.346676675 -0.4454353417
2.351676675 -0.44729315
2.356676675 -0.449141143
2.361676675 -0.4509799099
2.366676675 -0.4528098691
2.371676675 -0.4546312619
2.376676675 -0.4564441461
2.381676675 -0.4582483909
2.386676675 -0.4600436718
2.391676675 -0.4618294657
2.396676675 -0.4636050474
2.401676675 -0.4653694868
2.406676675 -0.4671216472
2.411676675 -0.4688601836
2.416676675 -0.4705835434
2.421676675 -0.4722899663
2.426676675 -0.4739774887
2.431676675 -0.4756439428
2.436676675 -0.4772869685
2.441676675 -0.4789040072
2.446676675 -0.4804920259
2.451676675 -0.4820482272
2.456676675 -0.4835696188
2.461676675 -0.4850530227
2.466676675 -0.4864950839
2.471676675 -0.4878922938
2.476676675 -0.489241058
2.481676675 -0.4905376513
2.486676675 -0.4917783301
2.491676675 -0.4929592058
2.496676675 -0.4940764854
2.501676675 -0.4951261414
2.506676675 -0.496104504
2.511676675 -0.4970076907
2.516676675 -0.4978317106
2.521676675 -0.4985728111
2.526676675 -0.4992273769
2.531676675 -0.4997918841
2.536676675 -0.5002629337
2.541676675 -0.5006372484
2.546676675 -0.5009119183
2.551676675 -0.501084073
2.556676675 -0.5011510561
2.561676675 -0.50111049
2.566676675 -0.5009602671
2.571676675 -0.5006986816
2.576676675 -0.5003241137
2.581676675 -0.4998351879
2.586676675 -0.4992308777
2.591676675 -0.4985105067
2.596676675 -0.4976737156
2.601676675 -0.4967204459
2.606676675 -0.4956509351
2.611676675 -0.4944657154
2.616676675 -0.4931656074
2.621676675 -0.4917517105
2.626676675 -0.4902253907
2.631676675 -0.4885882674
2.636676675 -0.4868421978
2.641676675 -0.4849892623
2.646676675 -0.4830317452
2.651676675 -0.4809721205
2.656676675 -0.4788130295
2.661676675 -0.476557269
2.666676675 -0.474207763
2.671676675 -0.4717675621
2.676676675 -0.4692397981
2.681676675 -0.4666280349
2.686676675 -0.4639354655
2.691676675 -0.4611652958
2.696676675 -0.4583208499
2.701676675 -0.4554054929
2.706676675 -0.4524226484
2.711676675 -0.4493757379
2.716676675 -0.4462681763
2.721676675 -0.4431033765
2.726676675 -0.4398846887
2.731676675 -0.4366155139
2.736676675 -0.4332990689
2.741676675 -0.429938589
2.746676675 -0.426537556
2.751676675 -0.4230990983
2.756676675 -0.4196261756
2.761676675 -0.4161217875
2.766676675 -0.4125890112
2.771676675 -0.4090310847
2.776676675 -0.4054508486
2.781676675 -0.4018509087
2.786676675 -0.3982339037
2.791676675 -0.3946025735
2.796676675 -0.3909597216
2.801676675 -0.3873080125
2.806676675 -0.3836498818
2.811676675 -0.3799876942
2.816676675 -0.3763237701
2.821676675 -0.372660359
2.826676675 -0.3689996397
2.831676675 -0.3653437209
2.836676675 -0.3616946365
2.841676675 -0.3580543438
2.846676675 -0.3544245674
2.851676675 -0.3508071511
2.856676675 -0.34720391
2.861676675 -0.3436165457
2.866676675 -0.3400466372
2.871676675 -0.3364958074
2.876676675 -0.3329654076
2.881676675 -0.329456713
2.886676675 -0.3259709853
2.891676675 -0.3225094123
2.896676675 -0.3190731236
2.901676675 -0.3156631752
2.906676675 -0.3122805598
2.911676675 -0.3089261996
2.916676675 -0.3056009548
2.921676675 -0.3023056201
2.926676675 -0.2990409322
2.931676675 -0.2958075674
2.936676675 -0.2926061479
2.941676675 -0.289437241
2.946676675 -0.2863013647
2.951676675 -0.2831989877
2.956676675 -0.2801305114
2.961676675 -0.2770963449
2.966676675 -0.2740968052
2.971676675 -0.2711322345
2.976676675 -0.2682028758
2.981676675 -0.2653090126
2.986676675 -0.262450861
2.991676675 -0.2596285896
2.996676675 -0.2568424036
3.001676675 -0.2540924339
3.006676675 -0.2513788549
3.011676675 -0.2487017529
3.016676675 -0.2460613205
3.021676675 -0.2434576074
3.026676675 -0.240890852
3.031676675 -0.2383610356
3.036676675 -0.2358683921
3.041676675 -0.2334130993
3.046676675 -0.230995281
3.051676675 -0.2286151403
3.056676675 -0.2262728379
3.061676675 -0.2239686485
3.066676675 -0.2217027091
3.071676675 -0.2194754305
3.076676675 -0.2172870772
3.081676675 -0.2151378586
3.086676675 -0.2130282056
3.091676675 -0.2109583667
3.096676675 -0.2089288975
3.101676675 -0.2069402814
3.106676675 -0.2049930257
3.111676675 -0.2030876336
3.116676675 -0.2012247208
3.121676675 -0.1994048095
3.126676675 -0.1976286661
3.131676675 -0.1958969515
3.136676675 -0.1942101942
3.141676675 -0.1925691992
3.146676675 -0.190974777
3.151676675 -0.1894277289
3.156676675 -0.1879289483
3.161676675 -0.1864791897
3.166676675 -0.1850794793
3.171676675 -0.1837306679
3.176676675 -0.1824333927
3.181676675 -0.1811886198
3.186676675 -0.179997402
3.191676675 -0.1788604506
3.196676675 -0.1777787991
3.201676675 -0.176753472
3.206676675 -0.175785097
3.211676675 -0.1748746101
3.216676675 -0.1740229957
3.221676675 -0.1732310631
3.226676675 -0.1724994467
3.231676675 -0.1718287943
3.236676675 -0.1712197367
3.241676675 -0.1706728623
3.246676675 -0.1701887707
3.251676675 -0.1697679583
3.256676675 -0.1694109515
3.261676675 -0.1691181349
3.266676675 -0.1688896628
3.271676675 -0.1687257273
3.276676675 -0.1686266314
3.281676675 -0.1685924751
3.286676675 -0.1686231033
3.291676675 -0.1687184061
3.296676675 -0.1688781369
3.301676675 -0.169101934
3.306676675 -0.1693894789
3.311676675 -0.169740397
3.316676675 -0.1701541086
3.321676675 -0.170630032
3.326676675 -0.1711674631
3.331676675 -0.1717655227
3.336676675 -0.1724232981
3.341676675 -0.1731398233
3.346676675 -0.1739140437
3.351676675 -0.1747449145
3.356676675 -0.1756313188
3.361676675 -0.1765719641
3.366676675 -0.1775654138
3.371676675 -0.1786103189
3.376676675 -0.1797052816
3.381676675 -0.1808488174
3.386676675 -0.1820393868
3.391676675 -0.1832754071
3.396676675 -0.1845552563
3.401676675 -0.1858774214
3.406676675 -0.1872401896
3.411676675 -0.1886417692
3.416676675 -0.1900803789
3.421676675 -0.191554255
3.426676675 -0.1930616301
3.431676675 -0.1946007245
3.436676675 -0.1961697485
3.441676675 -0.1977669084
3.446676675 -0.1993904119
3.451676675 -0.2010384721
3.456676675 -0.2027093105
3.461676675 -0.2044011608
3.466676675 -0.2061122714
3.471676675 -0.2078409094
3.476676675 -0.2095853631
3.481676675 -0.2113439451
3.486676675 -0.2131149949
3.491676675 -0.2148968819
3.496676675 -0.2166880066
3.501676675 -0.2184868053
3.506676675 -0.2202917482
3.511676675 -0.2221013477
3.516676675 -0.2239140168
3.521676675 -0.2257284054
3.526676675 -0.2275432235
3.531676675 -0.2293571487
3.536676675 -0.231168942
3.541676675 -0.2329773408
3.546676675 -0.2347812158
3.551676675 -0.2365793698
3.556676675 -0.2383708158
3.561676675 -0.2401543925
3.566676675 -0.2419293107
3.571676675 -0.2436945391
3.576676675 -0.2454490495
3.581676675 -0.2471921234
3.586676675 -0.2489230923
3.591676675 -0.2506411845
3.596676675 -0.2523457783
3.601676675 -0.254036184
3.606676675 -0.2557117106
3.611676675 -0.2573719179
3.616676675 -0.2590164111
3.621676675 -0.2606447298
3.626676675 -0.2622565421
3.631676675 -0.2638514594
3.636676675 -0.2654290697
3.641676675 -0.266989211
3.646676675 -0.2685317889
3.651676675 -0.2700565687
3.656676675 -0.2715634488
3.661676675 -0.2730524
3.666676675 -0.274523332
3.671676675 -0.2759760823
3.676676675 -0.2774107467
3.681676675 -0.2788274963
3.686676675 -0.2802263703
3.691676675 -0.2816075592
3.696676675 -0.2829711079
3.701676675 -0.2843170628
3.706676675 -0.2856456005
3.711676675 -0.2869570427
3.716676675 -0.2882515881
3.721676675 -0.2895293872
3.726676675 -0.2907906596
3.731676675 -0.2920356954
3.736676675 -0.2932647306
3.741676675 -0.294478012
3.746676675 -0.2956757833
3.751676675 -0.2968582636
3.756676675 -0.2980257005
3.761676675 -0.2991782573
3.766676675 -0.3003161493
3.771676675 -0.3014396239
3.776676675 -0.3025487728
3.781676675 -0.3036437488
3.786676675 -0.304724768
3.791676675 -0.3057918669
3.796676675 -0.3068450056
3.801676675 -0.3078842214
3.806676675 -0.3089095565
3.811676675 -0.3099210298
3.816676675 -0.3109185298
3.821676675 -0.311901994
3.826676675 -0.3128711835
3.831676675 -0.3138257666
3.836676675 -0.314765527
3.841676675 -0.3156902442
3.846676675 -0.3165995659
3.851676675 -0.3174930844
3.856676675 -0.3183702547
3.861676675 -0.3192306369
3.866676675 -0.3200736025
3.871676675 -0.3208984261
3.876676675 -0.3217044842
3.881676675 -0.3224912371
3.886676675 -0.3232578465
3.891676675 -0.3240033219
3.896676675 -0.3247268449
3.901676675 -0.3254277354
3.906676675 -0.3261049644
3.911676675 -0.3267573295
3.916676675 -0.3273838744
3.921676675 -0.3279838265
3.926676675 -0.3285560143
3.931676675 -0.3290990774
3.936676675 -0.3296119802
3.941676675 -0.3300939145
3.946676675 -0.3305436382
3.951676675 -0.3309597096
3.956676675 -0.3313410909
3.961676675 -0.3316870086
3.966676675 -0.3319962366
3.971676675 -0.3322673428
3.976676675 -0.3324993747
3.981676675 -0.332691509
3.986676675 -0.3328426407
3.991676675 -0.3329518829
3.996676675 -0.3330183944
4.001676675 -0.3330411748
4.006676675 -0.3330194542
4.011676675 -0.3329525786
4.016676675 -0.3328397707
4.021676675 -0.3326806389
4.026676675 -0.3324745628
4.031676675 -0.332220897
4.036676675 -0.3319193503
4.041676675 -0.3315698112
4.046676675 -0.3311720487
4.051676675 -0.3307257287
4.056676675 -0.3302309038
4.061676675 -0.329687799
4.066676675 -0.3290965059
4.071676675 -0.3284571472
4.076676675 -0.3277700462
4.081676675 -0.3270356078
4.086676675 -0.3262541939
4.091676675 -0.3254264439
4.096676675 -0.324552962
4.101676675 -0.3236343144
4.106676675 -0.3226713441
4.111676675 -0.3216649925
4.116676675 -0.3206161359
4.121676675 -0.3195256674
4.126676675 -0.3183945943
4.131676675 -0.3172240506
4.136676675 -0.316014948
4.141676675 -0.3147685021
4.146676675 -0.3134859868
4.151676675 -0.3121686799
4.156676675 -0.3108177607
4.161676675 -0.3094345386
4.166676675 -0.3080203727
4.171676675 -0.3065766139
4.176676675 -0.3051045926
4.181676675 -0.3036056816
4.186676675 -0.3020812885
4.191676675 -0.300532683
4.196676675 -0.2989612791
4.201676675 -0.29736853
4.206676675 -0.2957558021
4.211676675 -0.2941245409
4.216676675 -0.2924761097
4.221676675 -0.2908118634
4.226676675 -0.2891331585
4.231676675 -0.2874413404
4.236676675 -0.2857377387
4.241676675 -0.2840236662
4.246676675 -0.2823003084
4.251676675 -0.2805689624
4.256676675 -0.2788309419
4.261676675 -0.2770875103
4.266676675 -0.2753398779
4.271676675 -0.2735892213
4.276676675 -0.2718366926
4.281676675 -0.2700834201
4.286676675 -0.2683305063
4.291676675 -0.2665790254
4.296676675 -0.2648300231
4.301676675 -0.2630845166
4.306676675 -0.2613434944
4.311676675 -0.2596079158
4.316676675 -0.2578787112
4.321676675 -0.2561567818
4.326676675 -0.2544429996
4.331676675 -0.2527382078
4.336676675 -0.2510432204
4.341676675 -0.2493588232
4.346676675 -0.2476857733
4.351676675 -0.2460248
4.356676675 -0.2443766048
4.361676675 -0.2427418622
4.366676675 -0.2411212198
4.371676675 -0.2395152991
4.376676675 -0.2379246962
4.381676675 -0.2363499819
4.386676675 -0.2347917029
4.391676675 -0.2332503823
4.396676675 -0.2317265202
4.401676675 -0.2302205945
4.406676675 -0.228733062
4.411676675 -0.2272643589
4.416676675 -0.2258149016
4.421676675 -0.2243850879
4.426676675 -0.2229752974
4.431676675 -0.2215858931
4.436676675 -0.2202172217
4.441676675 -0.2188696147
4.446676675 -0.2175433895
4.451676675 -0.2162388504
4.456676675 -0.214956289
4.461676675 -0.2136959861
4.466676675 -0.2124582113
4.471676675 -0.211243226
4.476676675 -0.2100513022
4.481676675 -0.208882671
4.486676675 -0.2077375538
4.491676675 -0.2066161934
4.496676675 -0.205518811
4.501676675 -0.2044456359
4.506676675 -0.2033968776
4.511676675 -0.2023727621
4.516676675 -0.201373494
4.521676675 -0.2003992977
4.526676675 -0.1994503728
4.531676675 -0.1985269445
4.536676675 -0.1976292092
4.541676675 -0.1967573962
4.546676675 -0.1959116993
4.551676675 -0.1950923542
4.556676675 -0.1942995517
4.561676675 -0.1935335362
4.566676675 -0.1927944939
4.571676675 -0.192082681
4.576676675 -0.1913983122
4.581676675 -0.1907415884
4.586676675 -0.1901127294
4.591676675 -0.1895119568
4.596676675 -0.1889395044
4.601676675 -0.1883955918
4.606676675 -0.1878804461
4.611676675 -0.1873942775
4.616676675 -0.1869373122
4.621676675 -0.1865097522
4.626676675 -0.1861118203
4.631676675 -0.1857437031
4.636676675 -0.185405619
4.641676675 -0.1850977323
4.646676675 -0.1848202573
4.651676675 -0.1845733267
4.656676675 -0.1843571526
4.661676675 -0.1841718229
4.666676675 -0.1840175205
4.671676675 -0.1838943609
4.676676675 -0.1838024488
4.681676675 -0.1837418798
4.686676675 -0.1837127346
4.691676675 -0.183715065
4.696676675 -0.1837489078
4.701676675 -0.183814272
4.706676675 -0.1839111595
4.711676675 -0.1840395338
4.716676675 -0.1841993553
4.721676675 -0.1843905314
4.726676675 -0.1846129821
4.731676675 -0.1848665507
4.736676675 -0.1851511239
4.741676675 -0.1854664659
4.746676675 -0.1858124453
4.751676675 -0.1861888045
4.756676675 -0.1865952601
4.761676675 -0.1870314973
4.766676675 -0.1874971999
4.771676675 -0.1879920132
4.776676675 -0.188515597
4.781676675 -0.1890675177
4.786676675 -0.1896473924
4.791676675 -0.1902546875
4.796676675 -0.1908890248
4.801676675 -0.1915498578
4.806676675 -0.1922366191
4.811676675 -0.1929487377
4.816676675 -0.1936856085
4.821676675 -0.194446643
4.826676675 -0.1952312095
4.831676675 -0.1960386901
4.836676675 -0.1968683754
4.841676675 -0.197719637
4.846676675 -0.1985916628
4.851676675 -0.1994838923
4.856676675 -0.2003955257
4.861676675 -0.2013257331
4.866676675 -0.2022738196
4.871676675 -0.2032388649
4.876676675 -0.2042201696
4.881676675 -0.2052169754
4.886676675 -0.2062284375
4.891676675 -0.2072538279
4.896676675 -0.208292207
4.901676675 -0.2093428249
4.906676675 -0.2104048958
4.911676675 -0.2114775367
4.916676675 -0.2125600337
4.921676675 -0.2136515373
4.926676675 -0.2147511234
4.931676675 -0.2158580185
4.936676675 -0.2169714546
4.941676675 -0.2180905759
4.946676675 -0.219214645
4.951676675 -0.2203428853
4.956676675 -0.2214745205
4.961676675 -0.2226088028
4.966676675 -0.2237449326
4.971676675 -0.2248822611
4.976676675 -0.2260200378
4.981676675 -0.2271574922
4.986676675 -0.2282939211
4.991676675 -0.2294287048
4.996676675 -0.2305611047
5 -0.2313121979


==> Image/data/rec_delta_y3.dat <==
0 0.02
2.360113587e-07 0.01999999999
4.720227175e-07 0.01999999998
7.080340762e-07 0.01999999997
2.278396726e-06 0.0199999997
3.848759376e-06 0.01999999916
5.419122025e-06 0.01999999836
6.989484675e-06 0.01999999728
1.998190842e-05 0.01999997818
3.297433217e-05 0.01999994119
4.596675592e-05 0.01999988688
5.895917967e-05 0.01999981579
0.0001196062511 0.01999927699
0.0001802533226 0.01999843422
0.0002409003941 0.01999733134
0.0003015474655 0.01999600516
0.000362194537 0.01999448626
0.0004255474888 0.01999272116
0.0004889004406 0.01999079728
0.0005522533924 0.01998873393
0.0006156063441 0.0199865465
0.0006789592959 0.01998424712
0.000774835333 0.01998057383
0.0008707113702 0.0199766886
0.0009665874073 0.01997260621
0.001062463444 0.01996833445
0.001158339481 0.01996387658
0.001304462548 0.01995672391
0.001450585614 0.0199491334
0.00159670868 0.0199410936
0.001742831746 0.01993259097
0.001888954812 0.01992361287
0.002137210631 0.01990724282
0.00238546645 0.01988943663
0.002633722269 0.01987017726
0.002881978088 0.01984946555
0.003130233907 0.01982731646
0.003539450646 0.01978774253
0.003948667386 0.01974448076
0.004357884125 0.01969770833
0.004767100865 0.01964761872
0.005176317605 0.01959440792
0.005793062146 0.01950873257
0.006409806688 0.01941701979
0.00702655123 0.01931984545
0.007643295772 0.01921773097
0.008260040314 0.0191111423
0.009199584426 0.018941067
0.01013912854 0.0187628155
0.01107867265 0.01857743766
0.01201821676 0.01838578943
0.01295776087 0.01818857325
0.01477258217 0.01779383321
0.01658740346 0.01738366571
0.01840222475 0.01696040515
0.02021704604 0.01652566237
0.02203186734 0.01608061872
0.02447727494 0.01546621266
0.02692268254 0.01483655066
0.02936809014 0.01419300015
0.03181349774 0.0135366378
0.03425890534 0.01286837315
0.03874245934 0.01161476913
0.04322601335 0.01032813485
0.04770956735 0.009012152566
0.05219312136 0.007670004731
0.05667667537 0.006304559575
0.06167667537 0.004757580041
0.06667667537 0.003188307537
0.07167667537 0.001599868928
0.07667667537 -4.85577727e-06
0.08167667537 -0.00162320178
0.08667667537 -0.003252694318
0.09167667537 -0.004891031881
0.09667667537 -0.006536075038
0.1016766754 -0.008185823757
0.1066766754 -0.009838430529
0.1116766754 -0.01149218835
0.1166766754 -0.01314549793
0.1216766754 -0.01479685946
0.1266766754 -0.0164448672
0.1316766754 -0.01808819578
0.1366766754 -0.01972556218
0.1416766754 -0.02135573931
0.1466766754 -0.02297756887
0.1516766754 -0.02458993637
0.1566766754 -0.02619173586
0.1616766754 -0.02778186214
0.1666766754 -0.02935922949
0.1716766754 -0.03092277317
0.1766766754 -0.03247144537
0.1816766754 -0.03400419035
0.1866766754 -0.03551993311
0.1916766754 -0.03701759111
0.1966766754 -0.03849608802
0.2016766754 -0.03995435907
0.2066766754 -0.0413913521
0.2116766754 -0.0428060319
0.2166766754 -0.04419738983
0.2216766754 -0.04556445844
0.2266766754 -0.04690632124
0.2316766754 -0.04822212356
0.2366766754 -0.04951107995
0.2416766754 -0.05077249766
0.2466766754 -0.05200578503
0.2516766754 -0.05321048058
0.2566766754 -0.05438623402
0.2616766754 -0.05553285836
0.2666766754 -0.05665032989
0.2716766754 -0.05773878021
0.2766766754 -0.0587985067
0.2816766754 -0.05982997735
0.2866766754 -0.06083386848
0.2916766754 -0.06181105749
0.2966766754 -0.06276260534
0.3016766754 -0.0636897402
0.3066766754 -0.06459386568
0.3116766754 -0.06547655737
0.3166766754 -0.06633955577
0.3216766754 -0.06718475363
0.3266766754 -0.068014177
0.3316766754 -0.06882996459
0.3366766754 -0.06963434814
0.3416766754 -0.07042963267
0.3466766754 -0.07121817545
0.3516766754 -0.07200236386
0.3566766754 -0.07278459232
0.3616766754 -0.07356723963
0.3666766754 -0.07435264655
0.3716766754 -0.07514309436
0.3766766754 -0.07594078347
0.3816766754 -0.07674781461
0.3866766754 -0.07756616891
0.3916766754 -0.07839769497
0.3966766754 -0.07924408647
0.4016766754 -0.08010688791
0.4066766754 -0.08098743808
0.4116766754 -0.08188698298
0.4166766754 -0.08280655901
0.4216766754 -0.0837468794
0.4266766754 -0.08470849215
0.4316766754 -0.08569179114
0.4366766754 -0.08669701234
0.4416766754 -0.08772424578
0.4466766754 -0.08877340386
0.4516766754 -0.08984419043
0.4566766754 -0.0909361338
0.4616766754 -0.09204859032
0.4666766754 -0.09318080383
0.4716766754 -0.09433185307
0.4766766754 -0.09550077421
0.4816766754 -0.09668635454
0.4866766754 -0.0978873946
0.4916766754 -0.09910262353
0.4966766754 -0.1003307084
0.5016766754 -0.1015703533
0.5066766754 -0.1028200785
0.5116766754 -0.1040783298
0.5166766754 -0.1053435647
0.5216766754 -0.1066142541
0.5266766754 -0.1078887376
0.5316766754 -0.109165586
0.5366766754 -0.1104433615
0.5416766754 -0.111720611
0.5466766754 -0.1129960163
0.5516766754 -0.1142681357
0.5566766754 -0.1155355276
0.5616766754 -0.1167968296
0.5666766754 -0.1180507664
0.5716766754 -0.1192961094
0.5766766754 -0.1205316964
0.5816766754 -0.1217563122
0.5866766754 -0.1229689564
0.5916766754 -0.124168671
0.5966766754 -0.1253545281
0.6016766754 -0.1265256504
0.6066766754 -0.1276812829
0.6116766754 -0.128820642
0.6166766754 -0.1299429829
0.6216766754 -0.1310476463
0.6266766754 -0.1321340561
0.6316766754 -0.1332016945
0.6366766754 -0.1342501046
0.6416766754 -0.1352788816
0.6466766754 -0.1362876842
0.6516766754 -0.1372762165
0.6566766754 -0.1382442549
0.6616766754 -0.1391916204
0.6666766754 -0.1401181721
0.6716766754 -0.1410238558
0.6766766754 -0.1419086685
0.6816766754 -0.1427726465
0.6866766754 -0.143615871
0.6916766754 -0.1444384565
0.6966766754 -0.1452405775
0.7016766754 -0.1460224558
0.7066766754 -0.1467843825
0.7116766754 -0.1475266967
0.7166766754 -0.1482498081
0.7216766754 -0.1489541321
0.7266766754 -0.1496401473
0.7316766754 -0.1503083808
0.7366766754 -0.1509593984
0.7416766754 -0.1515937531
0.7466766754 -0.1522121046
0.7516766754 -0.1528151554
0.7566766754 -0.1534036962
0.7616766754 -0.1539785125
0.7666766754 -0.1545405311
0.7716766754 -0.155090609
0.7766766754 -0.1556296539
0.7816766754 -0.1561586338
0.7866766754 -0.1566784816
0.7916766754 -0.1571902738
0.7966766754 -0.1576951587
0.8016766754 -0.158194307
0.8066766754 -0.1586889113
0.8116766754 -0.1591801959
0.8166766754 -0.1596694255
0.8216766754 -0.160157904
0.8266766754 -0.1606469729
0.8316766754 -0.1611380056
0.8366766754 -0.1616324078
0.8416766754 -0.1621316124
0.8466766754 -0.1626372239
0.8516766754 -0.1631506499
0.8566766754 -0.1636733413
0.8616766754 -0.164206799
0.8666766754 -0.1647525494
0.8716766754 -0.1653120096
0.8766766754 -0.1658867483
0.8816766754 -0.1664783644
0.8866766754 -0.1670884076
0.8916766754 -0.1677183768
0.8966766754 -0.1683698695
0.9016766754 -0.169044224
0.9066766754 -0.1697427612
0.9116766754 -0.1704667844
0.9166766754 -0.1712175437
0.9216766754 -0.1719961403
0.9266766754 -0.172803701
0.9316766754 -0.1736412594
0.9366766754 -0.1745096874
0.9416766754 -0.1754096999
0.9466766754 -0.1763418922
0.9516766754 -0.1773066049
0.9566766754 -0.1783040266
0.9616766754 -0.1793341847
0.9666766754 -0.1803969148
0.9716766754 -0.1814919146
0.9766766754 -0.1826186309
0.9816766754 -0.1837762295
0.9866766754 -0.1849635938
0.9916766754 -0.1861793392
0.9966766754 -0.1874216304
1.001676675 -0.1886886315
1.006676675 -0.1899782333
1.011676675 -0.191288027
1.016676675 -0.1926153157
1.021676675 -0.1939574096
1.026676675 -0.1953110549
1.031676675 -0.1966725962
1.036676675 -0.19803814
1.041676675 -0.1994035906
1.046676675 -0.2007646197
1.051676675 -0.20211664
1.056676675 -0.2034548018
1.061676675 -0.2047739992
1.066676675 -0.2060688791
1.071676675 -0.2073338487
1.076676675 -0.2085630824
1.081676675 -0.2097505268
1.086676675 -0.2108899078
1.091676675 -0.2119747391
1.096676675 -0.2129983339
1.101676675 -0.2139538143
1.106676675 -0.2148341252
1.111676675 -0.2156320435
1.116676675 -0.2163401981
1.121676675 -0.2169510764
1.126676675 -0.2174570361
1.131676675 -0.2178503461
1.136676675 -0.2181231922
1.141676675 -0.21826768
1.146676675 -0.2182758609
1.151676675 -0.2181397786
1.156676675 -0.2178514517
1.161676675 -0.2174021639
1.166676675 -0.2167844584
1.171676675 -0.2159908297
1.176676675 -0.215013725
1.181676675 -0.2138463206
1.186676675 -0.2124812976
1.191676675 -0.2109115357
1.196676675 -0.2091306198
1.201676675 -0.2071329416
1.206676675 -0.2049139125
1.211676675 -0.2024701749
1.216676675 -0.1997997632
1.221676675 -0.1969024575
1.226676675 -0.193780199
1.231676675 -0.1904374271
1.236676675 -0.1868813955
1.241676675 -0.1831224638
1.246676675 -0.1791742611
1.251676675 -0.1750536766
1.256676675 -0.1707806915
1.261676675 -0.1663780372
1.266676675 -0.1618702656
1.271676675 -0.1572833874
1.276676675 -0.1526441929
1.281676675 -0.1479797815
1.286676675 -0.1433162893
1.291676675 -0.1386781878
1.296676675 -0.1340870467
1.301676675 -0.1295614612
1.306676675 -0.1251170466
1.311676675 -0.1207663529
1.316676675 -0.1165188199
1.321676675 -0.1123809774
1.326676675 -0.1083567969
1.331676675 -0.1044480416
1.336676675 -0.1006546265
1.341676675 -0.09697500999
1.346676675 -0.09340654896
1.351676675 -0.08994578442
1.356676675 -0.0865886627
1.361676675 -0.08333080238
1.366676675 -0.08016762306
1.371676675 -0.07709453241
1.376676675 -0.07410697772
1.381676675 -0.07120053218
1.386676675 -0.06837052121
1.391676675 -0.06561311028
1.396676675 -0.06292463339
1.401676675 -0.06030154218
1.406676675 -0.05774072673
1.411676675 -0.05523893467
1.416676675 -0.05279306282
1.421676675 -0.05040032161
1.426676675 -0.04805825004
1.431676675 -0.04576442445
1.436676675 -0.04351692054
1.441676675 -0.04131395382
1.446676675 -0.03915385616
1.451676675 -0.03703521303
1.456676675 -0.03495661618
1.461676675 -0.0329167547
1.466676675 -0.03091448249
1.471676675 -0.02894882402
1.476676675 -0.02701890088
1.481676675 -0.02512400234
1.486676675 -0.02326351543
1.491676675 -0.02143690822
1.496676675 -0.01964372428
1.501676675 -0.01788358537
1.506676675 -0.01615620138
1.511676675 -0.01446132543
1.516676675 -0.01279877503
1.521676675 -0.0111684324
1.526676675 -0.009570241116
1.531676675 -0.008004195849
1.536676675 -0.006470334332
1.541676675 -0.004968730653
1.546676675 -0.003499495578
1.551676675 -0.002062771325
1.556676675 -0.0006587549269
1.561676675 0.0007123565766
1.566676675 0.002050351957
1.571676675 0.003355002147
1.576676675 0.004626044947
1.581676675 0.005863200815
1.586676675 0.007066170294
1.591676675 0.008234645599
1.596676675 0.009368298839
1.601676675 0.01046679626
1.606676675 0.01152978222
1.611676675 0.01255690037
1.616676675 0.0135477668
1.621676675 0.01450200495
1.626676675 0.01541919798
1.631676675 0.01629895117
1.636676675 0.01714081768
1.641676675 0.0179443624
1.646676675 0.01870911678
1.651676675 0.01943461745
1.656676675 0.02012033856
1.661676675 0.02076578364
1.666676675 0.02137039512
1.671676675 0.02193364828
1.676676675 0.02245492354
1.681676675 0.02293358362
1.686676675 0.02336899899
1.691676675 0.02376052395
1.696676675 0.02410747773
1.701676675 0.02440913657
1.706676675 0.02466475873
1.711676675 0.02487359528
1.716676675 0.02503488203
1.721676675 0.02514783593
1.726676675 0.02521166423
1.731676675 0.02522561081
1.736676675 0.02518888723
1.741676675 0.02510069752
1.746676675 0.02496026552
1.751676675 0.02476690378
1.756676675 0.02452002729
1.761676675 0.0242191253
1.766676675 0.02386363694
1.771676675 0.02345319717
1.776676675 0.02298759212
1.781676675 0.02246671358
1.786676675 0.02189059526
1.791676675 0.02125943632
1.796676675 0.02057361515
1.801676675 0.01983364765
1.806676675 0.01904027872
1.811676675 0.01819448104
1.816676675 0.0172974348
1.821676675 0.01635053204
1.826676675 0.01535536391
1.831676675 0.01431371988
1.836676675 0.01322757339
1.841676675 0.01209907742
1.846676675 0.01093054232
1.851676675 0.009724419432
1.856676675 0.008483279161
1.861676675 0.007209781869
1.866676675 0.005906682586
1.871676675 0.004576740329
1.876676675 0.003223045712
1.881676675 0.001848313765
1.886676675 0.000455291877
1.891676675 -0.0009533790787
1.896676675 -0.002375037105
1.901676675 -0.003807040902
1.906676675 -0.005246789695
1.911676675 -0.006691787302
1.916676675 -0.008139675012
1.921676675 -0.009588371853
1.926676675 -0.01103574272
1.931676675 -0.0124796524
1.936676675 -0.01391832952
1.941676675 -0.01535009892
1.946676675 -0.01677308366
1.951676675 -0.01818580715
1.956676675 -0.01958709475
1.961676675 -0.02097583022
1.966676675 -0.02235095145
1.971676675 -0.02371149296
1.976676675 -0.02505660071
1.981676675 -0.0263855787
1.986676675 -0.02769776028
1.991676675 -0.02899256226
1.996676675 -0.03026951575
2.001676675 -0.03152825854
2.006676675 -0.03276851332
2.011676675 -0.03399007517
2.016676675 -0.03519280437
2.021676675 -0.03637662519
2.026676675 -0.0375415199
2.031676675 -0.03868752591
2.036676675 -0.03981472717
2.041676675 -0.04092325369
2.046676675 -0.04201327144
2.051676675 -0.04308498647
2.056676675 -0.04413862808
2.061676675 -0.04517448731
2.066676675 -0.04619284807
2.071676675 -0.04719399605
2.076676675 -0.04817824077
2.081676675 -0.04914592153
2.086676675 -0.05009736148
2.091676675 -0.05103293759
2.096676675 -0.05195296471
2.101676675 -0.05285777284
2.106676675 -0.05374774879
2.111676675 -0.05462332531
2.116676675 -0.05548481237
2.121676675 -0.05633252235
2.126676675 -0.05716677181
2.131676675 -0.05798792299
2.136676675 -0.05879625855
2.141676675 -0.0595920682
2.146676675 -0.06037562809
2.151676675 -0.06114724812
2.156676675 -0.0619071549
2.161676675 -0.06265557357
2.166676675 -0.06339272599
2.171676675 -0.06411883524
2.176676675 -0.06483410237
2.181676675 -0.06553868542
2.186676675 -0.06623273153
2.191676675 -0.06691636086
2.196676675 -0.06758964804
2.201676675 -0.06825265574
2.206676675 -0.06890547201
2.211676675 -0.06954819771
2.216676675 -0.07018091058
2.221676675 -0.07080362128
2.226676675 -0.07141629615
2.231676675 -0.07201891534
2.236676675 -0.07261145739
2.241676675 -0.07319386498
2.246676675 -0.07376602346
2.251676675 -0.07432778881
2.256676675 -0.07487903278
2.261676675 -0.07541965257
2.266676675 -0.07594954022
2.271676675 -0.0764685443
2.276676675 -0.07697646456
2.281676675 -0.07747304666
2.286676675 -0.07795807688
2.291676675 -0.07843132953
2.296676675 -0.07889254908
2.301676675 -0.07934145604
2.306676675 -0.07977775298
2.311676675 -0.08020112659
2.316676675 -0.08061127786
2.321676675 -0.08100785887
2.326676675 -0.08139049282
2.331676675 -0.08175879219
2.336676675 -0.08211235992
2.341676675 -0.08245078478
2.346676675 -0.08277363883
2.351676675 -0.08308047736
2.356676675 -0.08337083917
2.361676675 -0.08364424687
2.366676675 -0.08390020722
2.371676675 -0.08413821138
2.376676675 -0.0843577352
2.381676675 -0.08455823952
2.386676675 -0.08473917069
2.391676675 -0.08489996114
2.396676675 -0.08504003012
2.401676675 -0.08515878439
2.406676675 -0.08525561928
2.411676675 -0.08532991971
2.416676675 -0.08538106153
2.421676675 -0.08540841277
2.426676675 -0.08541133562
2.431676675 -0.0853891877
2.436676675 -0.08534132492
2.441676675 -0.08526710239
2.446676675 -0.08516581834
2.451676675 -0.08503686708
2.456676675 -0.08487965289
2.461676675 -0.08469356569
2.466676675 -0.08447800711
2.471676675 -0.08423239305
2.476676675 -0.08395616577
2.481676675 -0.08364878561
2.486676675 -0.08330975697
2.491676675 -0.0829385985
2.496676675 -0.0825349016
2.501676675 -0.08209824672
2.506676675 -0.08162835597
2.511676675 -0.08112498209
2.516676675 -0.08058779496
2.521676675 -0.08001661405
2.526676675 -0.07941136974
2.531676675 -0.0787720653
2.536676675 -0.07809875998
2.541676675 -0.07739156582
2.546676675 -0.07665071753
2.551676675 -0.07587651605
2.556676675 -0.07506935027
2.561676675 -0.07422970123
2.566676675 -0.07335814306
2.571676675 -0.07245527909
2.576676675 -0.0715218678
2.581676675 -0.07055878204
2.586676675 -0.06956697344
2.591676675 -0.06854746785
2.596676675 -0.06750136948
2.601676675 -0.06642986129
2.606676675 -0.06533420028
2.611676675 -0.06421571115
2.616676675 -0.06307577907
2.621676675 -0.06191584232
2.626676675 -0.06073738415
2.631676675 -0.05954192485
2.636676675 -0.05833101268
2.641676675 -0.05710621545
2.646676675 -0.05586911058
2.651676675 -0.05462127699
2.656676675 -0.05336428465
2.661676675 -0.05209968796
2.666676675 -0.05082901396
2.671676675 -0.04955375957
2.676676675 -0.04827537541
2.681676675 -0.04699539552
2.686676675 -0.04571512004
2.691676675 -0.04443576991
2.696676675 -0.04315856379
2.701676675 -0.04188464752
2.706676675 -0.04061511464
2.711676675 -0.03935097675
2.716676675 -0.03809318024
2.721676675 -0.03684259428
2.726676675 -0.03560000696
2.731676675 -0.0343661486
2.736676675 -0.03314163723
2.741676675 -0.03192703338
2.746676675 -0.03072290991
2.751676675 -0.02952969647
2.756676675 -0.02834769954
2.761676675 -0.02717722126
2.766676675 -0.026018582
2.771676675 -0.02487202053
2.776676675 -0.02373768721
2.781676675 -0.02261560994
2.786676675 -0.02150586046
2.791676675 -0.02040854452
2.796676675 -0.01932368831
2.801676675 -0.01825125486
2.806676675 -0.01719117437
2.811676675 -0.01614333965
2.816676675 -0.01510767713
2.821676675 -0.01408410722
2.826676675 -0.01307252828
2.831676675 -0.01207282413
2.836676675 -0.01108487238
2.841676675 -0.01010854875
2.846676675 -0.009143739301
2.851676675 -0.008190318365
2.856676675 -0.00724816171
2.861676675 -0.006317153081
2.866676675 -0.005397187097
2.871676675 -0.004488162028
2.876676675 -0.003589998262
2.881676675 -0.002702627222
2.886676675 -0.001825985163
2.891676675 -0.0009600216285
2.896676675 -0.0001046979222
2.901676675 0.0007400118712
2.906676675 0.001574120887
2.911676675 0.002397628473
2.916676675 0.003210520703
2.921676675 0.004012770143
2.926676675 0.004804336324
2.931676675 0.005585165624
2.936676675 0.006355191802
2.941676675 0.007114336053
2.946676675 0.007862507625
2.951676675 0.008599603965
2.956676675 0.009325525361
2.961676675 0.0100401481
2.966676675 0.01074332215
2.971676675 0.01143490365
2.976676675 0.01211473919
2.981676675 0.01278264824
2.986676675 0.01343846431
2.991676675 0.01408201458
2.996676675 0.01471312201
3.001676675 0.01533158937
3.006676675 0.01593721674
3.011676675 0.01652979172
3.016676675 0.01710910901
3.021676675 0.01767494363
3.026676675 0.01822708515
3.031676675 0.01876529102
3.036676675 0.01928934201
3.041676675 0.01979900264
3.046676675 0.02029403552
3.051676675 0.02077420885
3.056676675 0.02123927711
3.061676675 0.02168900077
3.066676675 0.02212312092
3.071676675 0.02254140835
3.076676675 0.02294361091
3.081676675 0.02332946767
3.086676675 0.02369874298
3.091676675 0.02405117206
3.096676675 0.02438652784
3.101676675 0.02470457108
3.106676675 0.02500506914
3.111676675 0.02528778106
3.116676675 0.02555247757
3.121676675 0.0257989166
3.126676675 0.02602688956
3.131676675 0.02623617105
3.136676675 0.02642652667
3.141676675 0.02659776111
3.146676675 0.02674968718
3.151676675 0.02688212423
3.156676675 0.02699490304
3.161676675 0.02708784202
3.166676675 0.02716080736
3.171676675 0.02721364749
3.176676675 0.02724619885
3.181676675 0.02725836175
3.186676675 0.02725006705
3.191676675 0.02722121292
3.196676675 0.02717175814
3.201676675 0.02710167998
3.206676675 0.02701091906
3.211676675 0.02689948555
3.216676675 0.02676742192
3.221676675 0.02661476837
3.226676675 0.02644156255
3.231676675 0.02624787698
3.236676675 0.02603382078
3.241676675 0.02579953018
3.246676675 0.02554517608
3.251676675 0.02527094604
3.256676675 0.02497706115
3.261676675 0.02466375713
3.266676675 0.02433126083
3.271676675 0.02397985233
3.276676675 0.02360985426
3.281676675 0.02322159937
3.286676675 0.02281540744
3.291676675 0.02239163652
3.296676675 0.02195066736
3.301676675 0.02149288908
3.306676675 0.02101873068
3.311676675 0.02052865031
3.316676675 0.02002308764
3.321676675 0.01950250053
3.326676675 0.01896735762
3.331676675 0.01841812139
3.336676675 0.01785527684
3.341676675 0.01727931356
3.346676675 0.01669072059
3.351676675 0.01609001223
3.356676675 0.01547769337
3.361676675 0.01485424709
3.366676675 0.01422015484
3.371676675 0.0135759242
3.376676675 0.01292204465
3.381676675 0.01225899315
3.386676675 0.01158724348
3.391676675 0.01090726442
3.396676675 0.01021951614
3.401676675 0.009524412778
3.406676675 0.008822403797
3.411676675 0.008113940436
3.416676675 0.007399451779
3.421676675 0.006679344782
3.426676675 0.005954011383
3.431676675 0.005223832317
3.436676675 0.004489177366
3.441676675 0.003750404506
3.446676675 0.003007859566
3.451676675 0.002261876392
3.456676675 0.001512777217
3.461676675 0.0007608729605
3.466676675 6.463595382e-06
3.471676675 -0.0007501614925
3.476676675 -0.001508722985
3.481676675 -0.002268951201
3.486676675 -0.003030585492
3.491676675 -0.003793373816
3.496676675 -0.004557071982
3.501676675 -0.005321443306
3.506676675 -0.006086257624
3.511676675 -0.006851291286
3.516676675 -0.007616304162
3.521676675 -0.008381091841
3.526676675 -0.009145453255
3.531676675 -0.00990918553
3.536676675 -0.01067209034
3.541676675 -0.01143396417
3.546676675 -0.01219461404
3.551676675 -0.01295383609
3.556676675 -0.01371144497
3.561676675 -0.01446723134
3.566676675 -0.01522102185
3.571676675 -0.01597261286
3.576676675 -0.01672177191
3.581676675 -0.01746832262
3.586676675 -0.01821210993
3.591676675 -0.01895292026
3.596676675 -0.01969055419
3.601676675 -0.02042479112
3.606676675 -0.02115539532
3.611676675 -0.02188217033
3.616676675 -0.0226049372
3.621676675 -0.02332346546
3.626676675 -0.02403754308
3.631676675 -0.02474693562
3.636676675 -0.02545138864
3.641676675 -0.0261506857
3.646676675 -0.02684463363
3.651676675 -0.02753297206
3.656676675 -0.02821546251
3.661676675 -0.02889188131
3.666676675 -0.02956196067
3.671676675 -0.03022540878
3.676676675 -0.03088198397
3.681676675 -0.03153146192
3.686676675 -0.03217358647
3.691676675 -0.0328080767
3.696676675 -0.03343465471
3.701676675 -0.03405302102
3.706676675 -0.03466289809
3.711676675 -0.03526404059
3.716676675 -0.03585618217
3.721676675 -0.03643902164
3.726676675 -0.03701226167
3.731676675 -0.03757561533
3.736676675 -0.03812881487
3.741676675 -0.03867157648
3.746676675 -0.03920360977
3.751676675 -0.03972458719
3.756676675 -0.04023422211
3.761676675 -0.04073219191
3.766676675 -0.04121821013
3.771676675 -0.04169199839
3.776676675 -0.0421532195
3.781676675 -0.04260157802
3.786676675 -0.04303679884
3.791676675 -0.04345855888
3.796676675 -0.0438665171
3.801676675 -0.04426035916
3.806676675 -0.04463980384
3.811676675 -0.04500458181
3.816676675 -0.04535439863
3.821676675 -0.04568896368
3.826676675 -0.04600796546
3.831676675 -0.04631107793
3.836676675 -0.04659803303
3.841676675 -0.04686857953
3.846676675 -0.0471224487
3.851676675 -0.04735935098
3.856676675 -0.04757899636
3.861676675 -0.04778111702
3.866676675 -0.04796544929
3.871676675 -0.04813172056
3.876676675 -0.04827971687
3.881676675 -0.04840925395
3.886676675 -0.04852009272
3.891676675 -0.04861197638
3.896676675 -0.04868472267
3.901676675 -0.04873819556
3.906676675 -0.04877220158
3.911676675 -0.04878653108
3.916676675 -0.04878106192
3.921676675 -0.04875572611
3.926676675 -0.04871038843
3.931676675 -0.04864490397
3.936676675 -0.04855922523
3.941676675 -0.04845336469
3.946676675 -0.04832726252
3.951676675 -0.04818085861
3.956676675 -0.04801419455
3.961676675 -0.04782737483
3.966676675 -0.04762043063
3.971676675 -0.04739340405
3.976676675 -0.047146438
3.981676675 -0.04687972328
3.986676675 -0.0465934589
3.991676675 -0.04628779804
3.996676675 -0.04596295565
4.001676675 -0.04561918697
4.006676675 -0.0452567645
4.011676675 -0.04487601521
4.016676675 -0.04447727367
4.021676675 -0.04406089059
4.026676675 -0.04362724512
4.031676675 -0.04317675405
4.036676675 -0.04270986599
4.041676675 -0.04222707461
4.046676675 -0.04172883717
4.051676675 -0.04121565141
4.056676675 -0.04068804323
4.061676675 -0.04014657567
4.066676675 -0.03959177899
4.071676675 -0.03902420698
4.076676675 -0.03844443549
4.081676675 -0.03785305414
4.086676675 -0.03725068272
4.091676675 -0.03663792379
4.096676675 -0.03601538023
4.101676675 -0.03538366859
4.106676675 -0.03474339425
4.111676675 -0.03409518302
4.116676675 -0.03343962545
4.121676675 -0.0327773134
4.126676675 -0.03210883354
4.131676675 -0.03143476316
4.136676675 -0.0307556983
4.141676675 -0.03007220739
4.146676675 -0.02938486092
4.151676675 -0.02869417924
4.156676675 -0.02800067264
4.161676675 -0.02730485024
4.166676675 -0.02660721691
4.171676675 -0.02590824709
4.176676675 -0.02520838648
4.181676675 -0.02450805721
4.186676675 -0.02380768107
4.191676675 -0.02310766823
4.196676675 -0.02240840841
4.201676675 -0.02171027979
4.206676675 -0.02101362704
4.211676675 -0.02031877727
4.216676675 -0.01962603987
4.221676675 -0.01893570835
4.226676675 -0.01824806042
4.231676675 -0.01756335901
4.236676675 -0.01688185234
4.241676675 -0.01620377406
4.246676675 -0.01552932653
4.251676675 -0.01485872079
4.256676675 -0.01419216142
4.261676675 -0.01352983601
4.266676675 -0.01287191622
4.271676675 -0.01221856216
4.276676675 -0.01156992504
4.281676675 -0.01092614805
4.286676675 -0.0102873668
4.291676675 -0.009653709893
4.296676675 -0.009025299615
4.301676675 -0.008402252701
4.306676675 -0.007784681043
4.311676675 -0.007172692335
4.316676675 -0.006566390694
4.321676675 -0.005965877251
4.326676675 -0.005371250708
4.331676675 -0.004782607867
4.336676675 -0.004200044108
4.341676675 -0.003623653847
4.346676675 -0.003053530954
4.351676675 -0.002489769131
4.356676675 -0.001932462257
4.361676675 -0.001381704705
4.366676675 -0.0008375916089
4.371676675 -0.0003002191175
4.376676675 0.0002303153986
4.381676675 0.0007539131646
4.386676675 0.00127047385
4.391676675 0.001779895444
4.396676675 0.002282074161
4.401676675 0.002776904368
4.406676675 0.003264278537
4.411676675 0.003744087223
4.416676675 0.004216219059
4.421676675 0.004680560776
4.426676675 0.005136997233
4.431676675 0.005585411476
4.436676675 0.006025684802
4.441676675 0.006457696847
4.446676675 0.006881325677
4.451676675 0.007296447908
4.456676675 0.007702938813
4.461676675 0.008100672476
4.466676675 0.008489521902
4.471676675 0.008869359219
4.476676675 0.009240042478
4.481676675 0.009601448895
4.486676675 0.009953453752
4.491676675 0.0102959312
4.496676675 0.01062875162
4.501676675 0.0109517849
4.506676675 0.01126490106
4.511676675 0.01156797199
4.516676675 0.01186086949
4.521676675 0.01214346727
4.526676675 0.01241563889
4.531676675 0.0126772609
4.536676675 0.01292820983
4.541676675 0.01316836622
4.546676675 0.01339761029
4.551676675 0.01361582761
4.556676675 0.01382290294
4.561676675 0.0140187281
4.566676675 0.01420319318
4.571676675 0.01437619763
4.576676675 0.01453763924
4.581676675 0.01468742065
4.586676675 0.01482545077
4.591676675 0.01495164215
4.596676675 0.01506591402
4.601676675 0.01516818904
4.606676675 0.01525839582
4.611676675 0.015336467
4.616676675 0.01540234341
4.621676675 0.01545596968
4.626676675 0.01549729992
4.631676675 0.01552629113
4.636676675 0.01554291207
4.641676675 0.01554713276
4.646676675 0.01553893825
4.651676675 0.01551831169
4.656676675 0.01548525622
4.661676675 0.0154397676
4.666676675 0.01538186447
4.671676675 0.01531156783
4.676676675 0.01522890732
4.681676675 0.01513392102
4.686676675 0.01502665618
4.691676675 0.01490716722
4.696676675 0.01477551823
4.701676675 0.01463178143
4.706676675 0.01447604014
4.711676675 0.01430838402
4.716676675 0.01412891433
4.721676675 0.01393773648
4.726676675 0.01373497009
4.731676675 0.01352073528
4.736676675 0.01329517099
4.741676675 0.01305840923
4.746676675 0.0128106101
4.751676675 0.01255192452
4.756676675 0.01228250912
4.761676675 0.01200253011
4.766676675 0.01171216592
4.771676675 0.01141159993
4.776676675 0.01110102692
4.781676675 0.0107806351
4.786676675 0.01045062932
4.791676675 0.01011120061
4.796676675 0.009762572486
4.801676675 0.009404949193
4.806676675 0.009038537306
4.811676675 0.008663552521
4.816676675 0.00828021368
4.821676675 0.007888749508
4.826676675 0.007489387507
4.831676675 0.007082358514
4.836676675 0.006667883304
4.841676675 0.006246198221
4.846676675 0.00581751778
4.851676675 0.005382094436
4.856676675 0.004940146624
4.861676675 0.004491893076
4.866676675 0.004037571017
4.871676675 0.003577386672
4.876676675 0.003111584697
4.881676675 0.002640398907
4.886676675 0.002164049731
4.891676675 0.001682779833
4.896676675 0.001196792528
4.901676675 0.0007063157002
4.906676675 0.0002115695895
4.911676675 -0.0002872356399
4.916676675 -0.0007898613172
4.921676675 -0.001296101966
4.926676675 -0.001805755241
4.931676675 -0.002318608985
4.936676675 -0.002834456585
4.941676675 -0.003353088627
4.946676675 -0.003874283214
4.951676675 -0.004397836851
4.956676675 -0.004923542205
4.961676675 -0.005451192321
4.966676675 -0.005980591524
4.971676675 -0.00651153091
4.976676675 -0.007043817383
4.981676675 -0.007577251168
4.986676675 -0.008111626978
4.991676675 -0.008646741549
4.996676675 -0.009182417248
5 -0.009538689042


==> Image/data/rec_delta_z2.dat <==
0 0.02
2.360113587e-07 0.02
4.720227175e-07 0.02000000001
7.080340762e-07 0.02000000001
2.278396726e-06 0.02000000012
3.848759376e-06 0.02000000034
5.419122025e-06 0.02000000067
6.989484675e-06 0.02000000111
1.998190842e-05 0.02000000852
3.297433217e-05 0.02000002224
4.596675592e-05 0.02000004144
5.895917967e-05 0.02000006531
0.0001196062511 0.02000022024
0.0001802533226 0.02000040475
0.0002409003941 0.02000058035
0.0003015474655 0.02000072655
0.000362194537 0.02000083463
0.0004255474888 0.02000090513
0.0004889004406 0.02000093525
0.0005522533924 0.02000093138
0.0006156063441 0.02000090189
0.0006789592959 0.02000085591
0.000774835333 0.02000077503
0.0008707113702 0.02000070646
0.0009665874073 0.02000067583
0.001062463444 0.02000070389
0.001158339481 0.02000080629
0.001304462548 0.02000112756
0.001450585614 0.02000166923
0.00159670868 0.02000243893
0.001742831746 0.02000343171
0.001888954812 0.02000463458
0.002137210631 0.02000710686
0.00238546645 0.02001003378
0.002633722269 0.02001330809
0.002881978088 0.02001682545
0.003130233907 0.02002049245
0.003539450646 0.0200266652
0.003948667386 0.02003275092
0.004357884125 0.02003854633
0.004767100865 0.02004392254
0.005176317605 0.02004880735
0.005793062146 0.02005519127
0.006409806688 0.02006039818
0.00702655123 0.02006452748
0.007643295772 0.02006773832
0.008260040314 0.02007021222
0.009199584426 0.02007297368
0.01013912854 0.02007505899
0.01107867265 0.02007702562
0.01201821676 0.02007935605
0.01295776087 0.02008245429
0.01477258217 0.02009173305
0.01658740346 0.02010690124
0.01840222475 0.02012921251
0.02021704604 0.02015944203
0.02203186734 0.02019805689
0.02447727494 0.0202637835
0.02692268254 0.020345524
0.02936809014 0.02044325946
0.03181349774 0.02055673519
0.03425890534 0.0206855555
0.03874245934 0.02095990288
0.04322601335 0.02128074132
0.04770956735 0.02164422775
0.05219312136 0.02204626949
0.05667667537 0.02248270013
0.06167667537 0.02300488448
0.06667667537 0.02355900815
0.07167667537 0.02413950248
0.07667667537 0.02474092144
0.08167667537 0.02535795793
0.08667667537 0.02598545433
0.09167667537 0.02661840445
0.09667667537 0.02725194987
0.1016766754 0.02788136712
0.1066766754 0.02850208208
0.1116766754 0.02910965644
0.1166766754 0.02969977701
0.1216766754 0.03026825811
0.1266766754 0.03081103448
0.1316766754 0.03132416676
0.1366766754 0.03180382194
0.1416766754 0.03224626968
0.1466766754 0.03264787846
0.1516766754 0.03300511667
0.1566766754 0.03331456146
0.1616766754 0.03357289785
0.1666766754 0.03377689977
0.1716766754 0.03392340599
0.1766766754 0.0340093607
0.1816766754 0.03403181974
0.1866766754 0.03398793306
0.1916766754 0.03387493875
0.1966766754 0.03369016786
0.2016766754 0.03343104817
0.2066766754 0.03309510515
0.2116766754 0.03267996299
0.2166766754 0.03218334648
0.2216766754 0.03160307879
0.2266766754 0.03093709022
0.2316766754 0.03018341817
0.2366766754 0.02934020322
0.2416766754 0.0284056867
0.2466766754 0.02737821198
0.2516766754 0.02625622831
0.2566766754 0.02503827827
0.2616766754 0.02372299654
0.2666766754 0.0223091312
0.2716766754 0.02079551725
0.2766766754 0.01918106149
0.2816766754 0.01746474749
0.2866766754 0.01564562091
0.2916766754 0.01372283537
0.2966766754 0.01169561554
0.3016766754 0.009563213972
0.3066766754 0.007324921238
0.3116766754 0.004980095239
0.3166766754 0.002528138353
0.3216766754 -3.150367468e-05
0.3266766754 -0.002699333683
0.3316766754 -0.005475805949
0.3366766754 -0.008361326638
0.3416766754 -0.01135624621
0.3466766754 -0.01446085009
0.3516766754 -0.0176753499
0.3566766754 -0.02099987302
0.3616766754 -0.02443444895
0.3666766754 -0.02797899372
0.3716766754 -0.0316332931
0.3766766754 -0.03539698569
0.3816766754 -0.03926954398
0.3866766754 -0.04325025693
0.3916766754 -0.04733820723
0.3966766754 -0.05153226078
0.4016766754 -0.0558310289
0.4066766754 -0.06023290243
0.4116766754 -0.06473589944
0.4166766754 -0.06933757456
0.4216766754 -0.07403555706
0.4266766754 -0.07882714259
0.4316766754 -0.0837092664
0.4366766754 -0.0886787985
0.4416766754 -0.09373195
0.4466766754 -0.09886450183
0.4516766754 -0.1040719975
0.4566766754 -0.1093497295
0.4616766754 -0.1146927333
0.4666766754 -0.1200957168
0.4716766754 -0.1255531714
0.4766766754 -0.1310592206
0.4816766754 -0.1366071185
0.4866766754 -0.1421909484
0.4916766754 -0.1478045614
0.4966766754 -0.1534414895
0.5016766754 -0.1590956398
0.5066766754 -0.1647600647
0.5116766754 -0.1704274901
0.5166766754 -0.1760907764
0.5216766754 -0.1817429394
0.5266766754 -0.1873762969
0.5316766754 -0.1929841946
0.5366766754 -0.1985598977
0.5416766754 -0.204096585
0.5466766754 -0.2095880061
0.5516766754 -0.215027333
0.5566766754 -0.2204076786
0.5616766754 -0.2257225093
0.5666766754 -0.230965636
0.5716766754 -0.236131149
0.5766766754 -0.2412133175
0.5816766754 -0.2462061209
0.5866766754 -0.2511046661
0.5916766754 -0.2559042596
0.5966766754 -0.2606003413
0.6016766754 -0.2651885701
0.6066766754 -0.2696651941
0.6116766754 -0.2740263748
0.6166766754 -0.2782685048
0.6216766754 -0.2823884469
0.6266766754 -0.2863835163
0.6316766754 -0.2902514132
0.6366766754 -0.2939901773
0.6416766754 -0.2975982102
0.6466766754 -0.3010742636
0.6516766754 -0.3044174771
0.6566766754 -0.3076273268
0.6616766754 -0.310703648
0.6666766754 -0.3136467439
0.6716766754 -0.316457281
0.6766766754 -0.3191362549
0.6816766754 -0.3216849811
0.6866766754 -0.3241051134
0.6916766754 -0.3263984631
0.6966766754 -0.3285673636
0.7016766754 -0.33061457
0.7066766754 -0.3325431331
0.7116766754 -0.3343564003
0.7166766754 -0.3360584376
0.7216766754 -0.3376531165
0.7266766754 -0.3391446512
0.7316766754 -0.3405375819
0.7366766754 -0.3418367291
0.7416766754 -0.3430467437
0.7466766754 -0.3441730236
0.7516766754 -0.3452214188
0.7566766754 -0.3461978774
0.7616766754 -0.3471084719
0.7666766754 -0.3479601459
0.7716766754 -0.3487591126
0.7766766754 -0.349511842
0.7816766754 -0.3502251009
0.7866766754 -0.3509052564
0.7916766754 -0.3515595398
0.7966766754 -0.35219553
0.8016766754 -0.3528207837
0.8066766754 -0.3534428085
0.8116766754 -0.3540691413
0.8166766754 -0.3547073823
0.8216766754 -0.3553651957
0.8266766754 -0.3560502822
0.8316766754 -0.3567703589
0.8366766754 -0.357533129
0.8416766754 -0.358346278
0.8466766754 -0.3592182356
0.8516766754 -0.3601561961
0.8566766754 -0.3611673871
0.8616766754 -0.3622591249
0.8666766754 -0.3634386948
0.8716766754 -0.3647126857
0.8766766754 -0.3660882635
0.8816766754 -0.3675726279
0.8866766754 -0.3691726689
0.8916766754 -0.3708949399
0.8966766754 -0.3727463914
0.9016766754 -0.3747327799
0.9066766754 -0.3768597216
0.9116766754 -0.3791327496
0.9166766754 -0.381557219
0.9216766754 -0.3841378586
0.9266766754 -0.3868796512
0.9316766754 -0.3897874329
0.9366766754 -0.3928656909
0.9416766754 -0.3961185119
0.9466766754 -0.3995501061
0.9516766754 -0.4031637874
0.9566766754 -0.4069626401
0.9616766754 -0.410949599
0.9666766754 -0.4151274131
0.9716766754 -0.4194984703
0.9766766754 -0.4240652062
0.9816766754 -0.4288299082
0.9866766754 -0.4337945745
0.9916766754 -0.4389608862
0.9966766754 -0.4443303957
1.001676675 -0.4499042255
1.006676675 -0.4556833163
1.011676675 -0.4616684183
1.016676675 -0.4678600466
1.021676675 -0.4742584864
1.026676675 -0.4808637109
1.031676675 -0.4876752727
1.036676675 -0.4946922449
1.041676675 -0.5019131738
1.046676675 -0.5093360239
1.051676675 -0.5169580964
1.056676675 -0.5247759304
1.061676675 -0.5327852086
1.066676675 -0.5409806677
1.071676675 -0.5493560103
1.076676675 -0.5579038117
1.081676675 -0.5666154321
1.086676675 -0.5754809319
1.091676675 -0.5844890007
1.096676675 -0.5936268895
1.101676675 -0.6028803634
1.106676675 -0.6122336481
1.111676675 -0.6216694234
1.116676675 -0.6311687752
1.121676675 -0.6407112727
1.126676675 -0.6502749366
1.131676675 -0.6598361934
1.136676675 -0.6693701342
1.141676675 -0.6788506
1.146676675 -0.6882501745
1.151676675 -0.6975402833
1.156676675 -0.7066916979
1.161676675 -0.715671639
1.166676675 -0.7244512379
1.171676675 -0.7330012987
1.176676675 -0.7412923676
1.181676675 -0.749298181
1.186676675 -0.7569903635
1.191676675 -0.7643414113
1.196676675 -0.7713267374
1.201676675 -0.7779250647
1.206676675 -0.784118846
1.211676675 -0.7898946863
1.216676675 -0.795243741
1.221676675 -0.8001621942
1.226676675 -0.8046516795
1.231676675 -0.8087195223
1.236676675 -0.8123788164
1.241676675 -0.815648326
1.246676675 -0.8185521534
1.251676675 -0.8211191582
1.256676675 -0.8233821712
1.261676675 -0.8253770481
1.266676675 -0.8271412478
1.271676675 -0.8287120157
1.276676675 -0.8301262073
1.281676675 -0.8314205567
1.286676675 -0.8326307891
1.291676675 -0.8337900703
1.296676675 -0.8349282001
1.301676675 -0.8360707412
1.306676675 -0.8372389931
1.311676675 -0.8384506837
1.316676675 -0.8397200239
1.321676675 -0.8410575902
1.326676675 -0.8424706046
1.331676675 -0.8439633592
1.336676675 -0.845537539
1.341676675 -0.8471925263
1.346676675 -0.848925774
1.351676675 -0.8507331848
1.356676675 -0.8526093524
1.361676675 -0.8545478409
1.366676675 -0.8565415043
1.371676675 -0.8585827252
1.376676675 -0.8606636017
1.381676675 -0.862776009
1.386676675 -0.8649109355
1.391676675 -0.8670607868
1.396676675 -0.8692179636
1.401676675 -0.8713749187
1.406676675 -0.8735248317
1.411676675 -0.8756604703
1.416676675 -0.8777747613
1.421676675 -0.8798613888
1.426676675 -0.8819146334
1.431676675 -0.8839288217
1.436676675 -0.8858995593
1.441676675 -0.8878227868
1.446676675 -0.8896947462
1.451676675 -0.8915123643
1.456676675 -0.8932726124
1.461676675 -0.8949728708
1.466676675 -0.8966109037
1.471676675 -0.8981852153
1.476676675 -0.8996945024
1.481676675 -0.9011377867
1.486676675 -0.902514421
1.491676675 -0.9038240484
1.496676675 -0.9050665823
1.501676675 -0.9062421883
1.506676675 -0.9073512145
1.511676675 -0.9083942643
1.516676675 -0.9093721485
1.521676675 -0.9102858718
1.526676675 -0.9111365883
1.531676675 -0.9119255782
1.536676675 -0.9126542175
1.541676675 -0.9133239815
1.546676675 -0.9139364113
1.551676675 -0.914493115
1.556676675 -0.914995893
1.561676675 -0.9154462755
1.566676675 -0.9158458195
1.571676675 -0.9161961995
1.576676675 -0.9164990377
1.581676675 -0.9167559586
1.586676675 -0.9169684831
1.591676675 -0.9171381358
1.596676675 -0.9172663009
1.601676675 -0.9173543591
1.606676675 -0.9174034894
1.611676675 -0.9174148872
1.616676675 -0.917389461
1.621676675 -0.9173281972
1.626676675 -0.9172316451
1.631676675 -0.9171005135
1.636676675 -0.9169350881
1.641676675 -0.9167355864
1.646676675 -0.9165019019
1.651676675 -0.9162339856
1.656676675 -0.9159311454
1.661676675 -0.9155928414
1.666676675 -0.9152179479
1.671676675 -0.9148054569
1.676676675 -0.9143539747
1.681676675 -0.9138615271
1.686676675 -0.9133256696
1.691676675 -0.9127439891
1.696676675 -0.9121137825
1.701676675 -0.9114318103
1.706676675 -0.9106943819
1.711676675 -0.909897485
1.716676675 -0.9090367781
1.721676675 -0.9081075243
1.726676675 -0.9071045715
1.731676675 -0.9060227401
1.736676675 -0.9048561228
1.741676675 -0.9035983236
1.746676675 -0.902242527
1.751676675 -0.9007817845
1.756676675 -0.8992087519
1.761676675 -0.8975166698
1.766676675 -0.8956976583
1.771676675 -0.8937439666
1.776676675 -0.891647983
1.781676675 -0.8894020899
1.786676675 -0.8869986956
1.791676675 -0.8844303279
1.796676675 -0.8816897277
1.801676675 -0.8787704911
1.806676675 -0.8756658922
1.811676675 -0.8723694721
1.816676675 -0.8688754629
1.821676675 -0.8651788709
1.826676675 -0.8612754391
1.831676675 -0.8571616489
1.836676675 -0.8528347538
1.841676675 -0.8482928328
1.846676675 -0.8435348216
1.851676675 -0.8385605332
1.856676675 -0.8333706577
1.861676675 -0.8279667489
1.866676675 -0.8223512274
1.871676675 -0.8165272972
1.876676675 -0.8104993794
1.881676675 -0.8042721461
1.886676675 -0.7978510759
1.891676675 -0.7912422644
1.896676675 -0.7844524075
1.901676675 -0.7774886302
1.906676675 -0.7703584509
1.911676675 -0.7630697702
1.916676675 -0.7556308304
1.921676675 -0.7480494232
1.926676675 -0.740334345
1.931676675 -0.7324948548
1.936676675 -0.7245399686
1.941676675 -0.7164785586
1.946676675 -0.7083205956
1.951676675 -0.7000747561
1.956676675 -0.6917495167
1.961676675 -0.6833533248
1.966676675 -0.6748945747
1.971676675 -0.6663815357
1.976676675 -0.6578222946
1.981676675 -0.6492240761
1.986676675 -0.640594653
1.991676675 -0.6319417683
1.996676675 -0.6232727175
2.001676675 -0.6145943381
2.006676675 -0.6059131217
2.011676675 -0.5972352726
2.016676675 -0.5885667134
2.021676675 -0.5799130683
2.026676675 -0.5712796572
2.031676675 -0.5626714915
2.036676675 -0.5540932819
2.041676675 -0.5455494352
2.046676675 -0.5370440662
2.051676675 -0.5285809873
2.056676675 -0.5201637339
2.061676675 -0.5117958297
2.066676675 -0.5034800579
2.071676675 -0.4952189848
2.076676675 -0.4870150279
2.081676675 -0.4788703182
2.086676675 -0.4707868202
2.091676675 -0.4627661164
2.096676675 -0.454809605
2.101676675 -0.4469185806
2.106676675 -0.4390940543
2.111676675 -0.4313366777
2.116676675 -0.4236469859
2.121676675 -0.4160253632
2.126676675 -0.4084720008
2.131676675 -0.4009867967
2.136676675 -0.3935695409
2.141676675 -0.3862198668
2.146676675 -0.3789372677
2.151676675 -0.3717209681
2.156676675 -0.3645701327
2.161676675 -0.3574838076
2.166676675 -0.3504609283
2.171676675 -0.3435001746
2.176676675 -0.3366001391
2.181676675 -0.3297594283
2.186676675 -0.3229764522
2.191676675 -0.3162494805
2.196676675 -0.3095767834
2.201676675 -0.3029566361
2.206676675 -0.2963872227
2.211676675 -0.2898665838
2.216676675 -0.2833926254
2.221676675 -0.2769633215
2.226676675 -0.2705766536
2.231676675 -0.264230591
2.236676675 -0.2579229456
2.241676675 -0.2516514453
2.246676675 -0.2454138721
2.251676675 -0.2392080941
2.256676675 -0.2330319944
2.261676675 -0.2268834002
2.266676675 -0.2207600827
2.271676675 -0.2146597624
2.276676675 -0.2085802821
2.281676675 -0.2025196447
2.286676675 -0.1964758287
2.291676675 -0.1904467949
2.296676675 -0.1844305397
2.301676675 -0.1784251162
2.306676675 -0.1724286381
2.311676675 -0.1664392817
2.316676675 -0.1604554314
2.321676675 -0.1544753701
2.326676675 -0.1484974088
2.331676675 -0.1425199807
2.336676675 -0.1365416486
2.341676675 -0.1305610852
2.346676675 -0.1245770629
2.351676675 -0.1185884573
2.356676675 -0.1125942543
2.361676675 -0.106593557
2.366676675 -0.1005855906
2.371676675 -0.09456970688
2.376676675 -0.08854538834
2.381676675 -0.08251225255
2.386676675 -0.07647005636
2.391676675 -0.07041869948
2.396676675 -0.06435822837
2.401676675 -0.05828883889
2.406676675 -0.05221087984
2.411676675 -0.04612485441
2.416676675 -0.04003142353
2.421676675 -0.03393140535
2.426676675 -0.02782577902
2.431676675 -0.02171568075
2.436676675 -0.01560241018
2.441676675 -0.009487418585
2.446676675 -0.003372495998
2.451676675 0.002740628577
2.456676675 0.008850107014
2.461676675 0.0149539202
2.466676675 0.02104986758
2.471676675 0.02713562537
2.476676675 0.03320871652
2.481676675 0.03926658823
2.486676675 0.04530652065
2.491676675 0.05132578632
2.496676675 0.05732143027
2.501676675 0.06329064777
2.506676675 0.06923020824
2.511676675 0.0751370751
2.516676675 0.08100828419
2.521676675 0.08684084566
2.526676675 0.09263158197
2.531676675 0.09837732643
2.536676675 0.104075054
2.541676675 0.1097218322
2.546676675 0.1153148265
2.551676675 0.1208512229
2.556676675 0.1263283262
2.561676675 0.1317435972
2.566676675 0.1370946561
2.571676675 0.1423794623
2.576676675 0.1475959322
2.581676675 0.152742116
2.586676675 0.1578163283
2.591676675 0.1628171578
2.596676675 0.1677434395
2.601676675 0.1725942405
2.606676675 0.1773688605
2.611676675 0.1820668367
2.616676675 0.1866879438
2.621676675 0.1912321901
2.626676675 0.1956998103
2.631676675 0.2000912565
2.636676675 0.2044071868
2.641676675 0.2086484518
2.646676675 0.2128160801
2.651676675 0.2169112605
2.656676675 0.2209353256
2.661676675 0.2248897308
2.666676675 0.2287760378
2.671676675 0.2325958897
2.676676675 0.2363509989
2.681676675 0.2400432938
2.686676675 0.2436745179
2.691676675 0.2472463174
2.696676675 0.2507604033
2.701676675 0.2542184934
2.706676675 0.2576223083
2.711676675 0.2609734993
2.716676675 0.2642736745
2.721676675 0.2675243444
2.726676675 0.2707269674
2.731676675 0.2738828799
2.736676675 0.2769933823
2.741676675 0.2800596211
2.746676675 0.2830827152
2.751676675 0.2860637248
2.756676675 0.2890036161
2.761676675 0.2919032197
2.766676675 0.2947631629
2.771676675 0.2975839845
2.776676675 0.3003663359
2.781676675 0.303110783
2.786676675 0.3058178527
2.791676675 0.3084878047
2.796676675 0.3111207848
2.801676675 0.3137169921
2.806676675 0.3162766788
2.811676675 0.3188001021
2.816676675 0.321287543
2.821676675 0.3237392408
2.826676675 0.3261553889
2.831676675 0.3285361602
2.836676675 0.3308817257
2.841676675 0.3331922622
2.846676675 0.3354679383
2.851676675 0.3377089476
2.856676675 0.3399155116
2.861676675 0.3420878777
2.866676675 0.3442263183
2.871676675 0.3463311661
2.876676675 0.348402726
2.881676675 0.3504413424
2.886676675 0.3524473921
2.891676675 0.35442128
2.896676675 0.3563634369
2.901676675 0.3582743224
2.906676675 0.3601544235
2.911676675 0.3620042544
2.916676675 0.3638243535
2.921676675 0.3656152823
2.926676675 0.367377623
2.931676675 0.3691119765
2.936676675 0.3708189599
2.941676675 0.3724992039
2.946676675 0.3741533503
2.951676675 0.3757820489
2.956676675 0.3773859232
2.961676675 0.3789656541
2.966676675 0.3805219168
2.971676675 0.382055362
2.976676675 0.3835666419
2.981676675 0.3850564434
2.986676675 0.3865253286
2.991676675 0.3879738847
2.996676675 0.3894027079
3.001676675 0.3908123742
3.006676675 0.3922034258
3.011676675 0.3935763702
3.016676675 0.3949316832
3.021676675 0.3962698095
3.026676675 0.3975911589
3.031676675 0.3988961008
3.036676675 0.4001849694
3.041676675 0.4014580156
3.046676675 0.4027154702
3.051676675 0.4039575322
3.056676675 0.4051843535
3.061676675 0.4063960313
3.066676675 0.4075925979
3.071676675 0.408774025
3.076676675 0.4099402906
3.081676675 0.4110912341
3.086676675 0.4122266274
3.091676675 0.4133461879
3.096676675 0.4144495993
3.101676675 0.4155364439
3.106676675 0.4166062712
3.111676675 0.4176585856
3.116676675 0.4186928268
3.121676675 0.4197083728
3.126676675 0.4207045321
3.131676675 0.4216806016
3.136676675 0.4226357465
3.141676675 0.4235690934
3.146676675 0.4244796684
3.151676675 0.4253664858
3.156676675 0.4262285394
3.161676675 0.4270647722
3.166676675 0.4278740593
3.171676675 0.4286552725
3.176676675 0.4294071821
3.181676675 0.430128546
3.186676675 0.4308180323
3.191676675 0.4314743375
3.196676675 0.432096185
3.201676675 0.4326822041
3.206676675 0.4332310314
3.211676675 0.4337413307
3.216676675 0.4342116697
3.221676675 0.4346406793
3.226676675 0.4350269907
3.231676675 0.4353692019
3.236676675 0.4356659401
3.241676675 0.4359158455
3.246676675 0.4361175882
3.251676675 0.4362698974
3.256676675 0.4363715223
3.261676675 0.4364212784
3.266676675 0.4364179947
3.271676675 0.4363605757
3.276676675 0.4362478575
3.281676675 0.4360787868
3.286676675 0.4358524057
3.291676675 0.4355678068
3.296676675 0.4352241658
3.301676675 0.4348206991
3.306676675 0.4343566711
3.311676675 0.4338314898
3.316676675 0.433244629
3.321676675 0.432595598
3.326676675 0.4318839868
3.331676675 0.4311094446
3.336676675 0.4302717468
3.341676675 0.4293707524
3.346676675 0.4284063469
3.351676675 0.4273785058
3.356676675 0.4262872612
3.361676675 0.4251326746
3.366676675 0.423914962
3.371676675 0.4226344862
3.376676675 0.4212916395
3.381676675 0.4198868418
3.386676675 0.4184205628
3.391676675 0.4168933337
3.396676675 0.4153057491
3.401676675 0.4136584026
3.406676675 0.4119520088
3.411676675 0.4101873582
3.416676675 0.4083652797
3.421676675 0.4064866353
3.426676675 0.404552325
3.431676675 0.4025632887
3.436676675 0.4005205036
3.441676675 0.3984249796
3.446676675 0.3962777566
3.451676675 0.3940799
3.456676675 0.3918324989
3.461676675 0.3895366622
3.466676675 0.3871935159
3.471676675 0.3848042001
3.476676675 0.3823698662
3.481676675 0.3798916737
3.486676675 0.3773707878
3.491676675 0.3748083767
3.496676675 0.3722056091
3.501676675 0.369563651
3.506676675 0.366883665
3.511676675 0.3641668054
3.516676675 0.3614143263
3.521676675 0.3586273127
3.526676675 0.355806839
3.531676675 0.3529540074
3.536676675 0.350069894
3.541676675 0.3471555878
3.546676675 0.3442121189
3.551676675 0.341240549
3.556676675 0.3382418433
3.561676675 0.3352170495
3.566676675 0.3321670373
3.571676675 0.3290926992
3.576676675 0.3259950409
3.581676675 0.3228750005
3.586676675 0.3197334109
3.591676675 0.3165711136
3.596676675 0.3133888446
3.601676675 0.310187343
3.606676675 0.3069674222
3.611676675 0.3037298331
3.616676675 0.300475232
3.621676675 0.297204279
3.626676675 0.293917537
3.631676675 0.2906155736
3.636676675 0.2872990392
3.641676675 0.2839685235
3.646676675 0.2806244937
3.651676675 0.2772674629
3.656676675 0.2738978909
3.661676675 0.2705161537
3.666676675 0.2671226353
3.671676675 0.2637178111
3.676676675 0.2603020978
3.681676675 0.2568757898
3.686676675 0.2534391975
3.691676675 0.2499925436
3.696676675 0.2465360566
3.701676675 0.2430700615
3.706676675 0.2395948988
3.711676675 0.2361107846
3.716676675 0.2326179144
3.721676675 0.2291165359
3.726676675 0.2256068979
3.731676675 0.2220891992
3.736676675 0.218563628
3.741676675 0.2150303876
3.746676675 0.2114896719
3.751676675 0.207941694
3.756676675 0.2043866061
3.761676675 0.2008246294
3.766676675 0.1972559696
3.771676675 0.1936807887
3.776676675 0.1900993486
3.781676675 0.1865118878
3.786676675 0.1829185628
3.791676675 0.1793195801
3.796676675 0.1757152471
3.801676675 0.1721058808
3.806676675 0.1684917679
3.811676675 0.1648731693
3.816676675 0.1612504178
3.821676675 0.1576238202
3.826676675 0.1539937357
3.831676675 0.1503606631
3.836676675 0.146725068
3.841676675 0.1430873603
3.846676675 0.1394479787
3.851676675 0.1358073946
3.856676675 0.132166156
3.861676675 0.1285247753
3.866676675 0.1248837986
3.871676675 0.1212439279
3.876676675 0.1176058358
3.881676675 0.1139700868
3.886676675 0.1103373199
3.891676675 0.1067083771
3.896676675 0.1030840563
3.901676675 0.0994650039
3.906676675 0.09585194736
3.911676675 0.09224584894
3.916676675 0.08864760877
3.921676675 0.0850579362
3.926676675 0.0814776375
3.931676675 0.07790776883
3.936676675 0.07434930177
3.941676675 0.07080298548
3.946676675 0.06726967805
3.951676675 0.06375048272
3.956676675 0.06024639797
3.961676675 0.05675818216
3.966676675 0.05328671037
3.971676675 0.04983307612
3.976676675 0.04639825063
3.981676675 0.04298306162
3.986676675 0.0395883409
3.991676675 0.0362150129
3.996676675 0.0328639197
4.001676675 0.0295358888
4.006676675 0.02623171835
4.011676675 0.02295213037
4.016676675 0.0196978724
4.021676675 0.01646963564
4.026676675 0.01326806847
4.031676675 0.01009379864
4.036676675 0.006947378188
4.041676675 0.003829290677
4.046676675 0.0007400600904
4.051676675 -0.002319862812
4.056676675 -0.005350110721
4.061676675 -0.008350343103
4.066676675 -0.01132020681
4.071676675 -0.01425943832
4.076676675 -0.01716784781
4.081676675 -0.02004531034
4.086676675 -0.02289174952
4.091676675 -0.02570703939
4.096676675 -0.02849114101
4.101676675 -0.03124412955
4.106676675 -0.03396614083
4.111676675 -0.03665719413
4.116676675 -0.03931736026
4.121676675 -0.04194680693
4.126676675 -0.04454575214
4.131676675 -0.04711441753
4.136676675 -0.0496531631
4.141676675 -0.05216234265
4.146676675 -0.05464212143
4.151676675 -0.05709277934
4.156676675 -0.0595147256
4.161676675 -0.06190842676
4.166676675 -0.06427416309
4.171676675 -0.0666122021
4.176676675 -0.06892293085
4.181676675 -0.07120676992
4.186676675 -0.07346412132
4.191676675 -0.07569549341
4.196676675 -0.0779014018
4.201676675 -0.08008215371
4.206676675 -0.08223809458
4.211676675 -0.08436966634
4.216676675 -0.08647726151
4.221676675 -0.08856126345
4.226676675 -0.09062206708
4.231676675 -0.09266006891
4.236676675 -0.09467565955
4.241676675 -0.09666922225
4.246676675 -0.09864110242
4.251676675 -0.1005916739
4.256676675 -0.1025213165
4.261676675 -0.1044303985
4.266676675 -0.1063192746
4.271676675 -0.1081882909
4.276676675 -0.1100377879
4.281676675 -0.1118681015
4.286676675 -0.113679563
4.291676675 -0.1154724992
4.296676675 -0.1172472323
4.301676675 -0.1190040809
4.306676675 -0.1207433598
4.311676675 -0.1224653806
4.316676675 -0.1241704521
4.321676675 -0.1258588805
4.326676675 -0.1275309694
4.331676675 -0.1291870206
4.336676675 -0.1308273338
4.341676675 -0.1324522071
4.346676675 -0.1340619368
4.351676675 -0.135656818
4.356676675 -0.1372371439
4.361676675 -0.1388032067
4.366676675 -0.1403552968
4.371676675 -0.141893703
4.376676675 -0.1434187126
4.381676675 -0.1449306106
4.386676675 -0.14642968
4.391676675 -0.1479162015
4.396676675 -0.1493904529
4.401676675 -0.1508527088
4.406676675 -0.1523032405
4.411676675 -0.1537423151
4.416676675 -0.1551701953
4.421676675 -0.1565871391
4.426676675 -0.1579933988
4.431676675 -0.1593892206
4.436676675 -0.1607748441
4.441676675 -0.1621505018
4.446676675 -0.1635164183
4.451676675 -0.1648728093
4.456676675 -0.1662198818
4.461676675 -0.1675578324
4.466676675 -0.1688868479
4.471676675 -0.1702071029
4.476676675 -0.1715187736
4.481676675 -0.1728219847
4.486676675 -0.1741168725
4.491676675 -0.1754035606
4.496676675 -0.1766821647
4.501676675 -0.1779527749
4.506676675 -0.1792154722
4.511676675 -0.1804703118
4.516676675 -0.181717343
4.521676675 -0.1829565873
4.526676675 -0.1841880605
4.531676675 -0.1854117461
4.536676675 -0.1866276239
4.541676675 -0.1878356374
4.546676675 -0.1890357297
4.551676675 -0.1902278027
4.556676675 -0.1914117619
4.561676675 -0.1925874652
4.566676675 -0.1937547814
4.571676675 -0.1949135225
4.576676675 -0.1960635206
4.581676675 -0.1972045607
4.586676675 -0.1983364042
4.591676675 -0.1994587996
4.596676675 -0.2005714741
4.601676675 -0.2016741415
4.606676675 -0.2027664877
4.611676675 -0.2038481848
4.616676675 -0.2049188768
4.621676675 -0.205978201
4.626676675 -0.2070257643
4.631676675 -0.2080611723
4.636676675 -0.2090839938
4.641676675 -0.2100938066
4.646676675 -0.2110901421
4.651676675 -0.2120725566
4.656676675 -0.2130405441
4.661676675 -0.2139936477
4.666676675 -0.2149313719
4.671676675 -0.21585318
4.676676675 -0.2167585381
4.681676675 -0.2176469141
4.686676675 -0.2185177732
4.691676675 -0.219370579
4.696676675 -0.2202047832
4.701676675 -0.2210198361
4.706676675 -0.2218151792
4.711676675 -0.2225902635
4.716676675 -0.2233445285
4.721676675 -0.2240774312
4.726676675 -0.2247884086
4.731676675 -0.2254769322
4.736676675 -0.226142437
4.741676675 -0.2267844228
4.746676675 -0.2274023162
4.751676675 -0.2279956208
4.756676675 -0.2285638248
4.761676675 -0.2291064401
4.766676675 -0.2296229771
4.771676675 -0.230112976
4.776676675 -0.2305759697
4.781676675 -0.2310115443
4.786676675 -0.2314192438
4.791676675 -0.2317987073
4.796676675 -0.2321494683
4.801676675 -0.2324711636
4.806676675 -0.232763455
4.811676675 -0.2330260194
4.816676675 -0.2332585558
4.821676675 -0.2334607668
4.826676675 -0.2336323988
4.831676675 -0.2337731878
4.836676675 -0.2338829414
4.841676675 -0.2339614057
4.846676675 -0.2340084746
4.851676675 -0.2340238571
4.856676675 -0.2340073942
4.861676675 -0.2339590489
4.866676675 -0.233878701
4.871676675 -0.2337663979
4.876676675 -0.2336221294
4.881676675 -0.2334458123
4.886676675 -0.2332374443
4.891676675 -0.2329969795
4.896676675 -0.2327245415
4.901676675 -0.2324202165
4.906676675 -0.232084023
4.911676675 -0.2317160884
4.916676675 -0.231316435
4.921676675 -0.2308851478
4.926676675 -0.2304224995
4.931676675 -0.2299287228
4.936676675 -0.2294039553
4.941676675 -0.2288484753
4.946676675 -0.2282625096
4.951676675 -0.2276462495
4.956676675 -0.2269999475
4.961676675 -0.2263238317
4.966676675 -0.2256182216
4.971676675 -0.2248833181
4.976676675 -0.2241193543
4.981676675 -0.2233267028
4.986676675 -0.2225057715
4.991676675 -0.2216569064
4.996676675 -0.2207805145
5 -0.2201829236


==> Image/data/rec_delta_z3.dat <==
0 0.02
2.360113587e-07 0.02
4.720227175e-07 0.01999999999
7.080340762e-07 0.01999999997
2.278396726e-06 0.01999999975
3.848759376e-06 0.0199999993
5.419122025e-06 0.01999999863
6.989484675e-06 0.01999999774
1.998190842e-05 0.01999998187
3.297433217e-05 0.0199999512
4.596675592e-05 0.01999990621
5.895917967e-05 0.0199998474
0.0001196062511 0.01999940339
0.0001802533226 0.01999871255
0.0002409003941 0.01999781285
0.0003015474655 0.01999673567
0.000362194537 0.01999550702
0.0004255474888 0.01999408535
0.0004889004406 0.01999254307
0.0005522533924 0.01999089768
0.0006156063441 0.01998916371
0.0006789592959 0.01998735329
0.000774835333 0.0199844894
0.0008707113702 0.01998150123
0.0009665874073 0.01997841023
0.001062463444 0.01997523222
0.001158339481 0.01997197897
0.001304462548 0.0199668945
0.001450585614 0.01996167748
0.00159670868 0.01995634152
0.001742831746 0.01995089383
0.001888954812 0.01994533783
0.002137210631 0.01993565181
0.00238546645 0.01992565357
0.002633722269 0.01991533389
0.002881978088 0.01990468052
0.003130233907 0.01989368135
0.003539450646 0.01987476937
0.003948667386 0.01985485136
0.004357884125 0.01983389955
0.004767100865 0.01981189736
0.005176317605 0.01978883782
0.005793062146 0.0197520916
0.006409806688 0.01971297106
0.00702655123 0.01967152144
0.007643295772 0.01962780311
0.008260040314 0.01958188462
0.009199584426 0.01950786783
0.01013912854 0.01942917078
0.01107867265 0.01934604862
0.01201821676 0.01925874544
0.01295776087 0.01916748896
0.01477258217 0.01898076799
0.01658740346 0.01878139373
0.01840222475 0.01857049604
0.02021704604 0.01834900872
0.02203186734 0.01811771311
0.02447727494 0.01779166018
0.02692268254 0.01745032663
0.02936809014 0.01709483239
0.03181349774 0.01672611954
0.03425890534 0.01634500774
0.03874245934 0.01561637418
0.04322601335 0.01485252674
0.04770956735 0.01405712705
0.05219312136 0.01323358045
0.05667667537 0.01238514905
0.06167667537 0.01141349927
0.06667667537 0.01041907949
0.07167667537 0.009406024667
0.07667667537 0.008378347569
0.08167667537 0.007339928493
0.08667667537 0.006294505151
0.09167667537 0.005245667516
0.09667667537 0.004196855163
0.1016766754 0.003151362504
0.1066766754 0.002112316035
0.1116766754 0.001082677402
0.1166766754 6.52486616e-05
0.1216766754 -0.0009373283422
0.1266766754 -0.001922572623
0.1316766754 -0.002888176092
0.1366766754 -0.003831984851
0.1416766754 -0.004751995443
0.1466766754 -0.005646356811
0.1516766754 -0.006513382626
0.1566766754 -0.007351558661
0.1616766754 -0.008159529493
0.1666766754 -0.008936078798
0.1716766754 -0.009680142909
0.1766766754 -0.01039083029
0.1816766754 -0.01106741523
0.1866766754 -0.01170932789
0.1916766754 -0.01231615696
0.1966766754 -0.012887659
0.2016766754 -0.01342376403
0.2066766754 -0.0139245772
0.2116766754 -0.01439038072
0.2166766754 -0.01482163738
0.2216766754 -0.01521898555
0.2266766754 -0.01558326026
0.2316766754 -0.01591549073
0.2366766754 -0.01621689252
0.2416766754 -0.01648886242
0.2466766754 -0.01673298261
0.2516766754 -0.01695102501
0.2566766754 -0.01714492267
0.2616766754 -0.01731676892
0.2666766754 -0.0174688378
0.2716766754 -0.01760356157
0.2766766754 -0.01772349673
0.2816766754 -0.01783129689
0.2866766754 -0.01792970992
0.2916766754 -0.01802159634
0.2966766754 -0.0181098893
0.3016766754 -0.01819754633
0.3066766754 -0.01828751846
0.3116766754 -0.01838274161
0.3166766754 -0.01848611747
0.3216766754 -0.01860049449
0.3266766754 -0.01872864617
0.3316766754 -0.01887324369
0.3366766754 -0.01903683045
0.3416766754 -0.01922180124
0.3466766754 -0.01943038432
0.3516766754 -0.01966462532
0.3566766754 -0.01992637321
0.3616766754 -0.02021726857
0.3666766754 -0.02053873417
0.3716766754 -0.02089196831
0.3766766754 -0.02127794038
0.3816766754 -0.02169738903
0.3866766754 -0.02215082222
0.3916766754 -0.02263852041
0.3966766754 -0.02316053934
0.4016766754 -0.02371672016
0.4066766754 -0.02430668654
0.4116766754 -0.02492988217
0.4166766754 -0.02558546258
0.4216766754 -0.02627248525
0.4266766754 -0.02698981955
0.4316766754 -0.02773618231
0.4366766754 -0.02851031764
0.4416766754 -0.02931071982
0.4466766754 -0.03013570291
0.4516766754 -0.03098346449
0.4566766754 -0.03185211543
0.4616766754 -0.03273968526
0.4666766754 -0.03364414822
0.4716766754 -0.03456339857
0.4766766754 -0.03549530682
0.4816766754 -0.03643749183
0.4866766754 -0.03738783949
0.4916766754 -0.03834414921
0.4966766754 -0.03930414931
0.5016766754 -0.04026573862
0.5066766754 -0.0412265967
0.5116766754 -0.04218434102
0.5166766754 -0.04313659842
0.5216766754 -0.0440810398
0.5266766754 -0.04501520293
0.5316766754 -0.04593701335
0.5366766754 -0.04684438248
0.5416766754 -0.04773519288
0.5466766754 -0.04860751834
0.5516766754 -0.04945924852
0.5566766754 -0.05028826694
0.5616766754 -0.05109255167
0.5666766754 -0.05187017495
0.5716766754 -0.05261926966
0.5766766754 -0.05333804962
0.5816766754 -0.05402464454
0.5866766754 -0.05467750035
0.5916766754 -0.05529508446
0.5966766754 -0.05587589758
0.6016766754 -0.05641851455
0.6066766754 -0.05692169912
0.6116766754 -0.05738415542
0.6166766754 -0.05780464812
0.6216766754 -0.05818207376
0.6266766754 -0.0585154528
0.6316766754 -0.05880390539
0.6366766754 -0.05904665729
0.6416766754 -0.05924303535
0.6466766754 -0.05939247706
0.6516766754 -0.05949451798
0.6566766754 -0.05954882083
0.6616766754 -0.05955517203
0.6666766754 -0.05951347489
0.6716766754 -0.05942375305
0.6766766754 -0.05928614116
0.6816766754 -0.05910089501
0.6866766754 -0.0588683952
0.6916766754 -0.05858907404
0.6966766754 -0.05826352222
0.7016766754 -0.05789249211
0.7066766754 -0.05747691539
0.7116766754 -0.05701787538
0.7166766754 -0.05651672056
0.7216766754 -0.05597472526
0.7266766754 -0.05539329959
0.7316766754 -0.05477402197
0.7366766754 -0.05411863199
0.7416766754 -0.05342881966
0.7466766754 -0.0527065872
0.7516766754 -0.05195412231
0.7566766754 -0.05117378443
0.7616766754 -0.05036809222
0.7666766754 -0.04953994564
0.7716766754 -0.04869195868
0.7766766754 -0.04782692422
0.7816766754 -0.04694783729
0.7866766754 -0.04605757059
0.7916766754 -0.04515944787
0.7966766754 -0.0442570366
0.8016766754 -0.04335398269
0.8066766754 -0.04245399702
0.8116766754 -0.04156088832
0.8166766754 -0.04067858789
0.8216766754 -0.03981114992
0.8266766754 -0.03896274432
0.8316766754 -0.03813764374
0.8366766754 -0.03734022088
0.8416766754 -0.03657493913
0.8466766754 -0.03584681318
0.8516766754 -0.03516024715
0.8566766754 -0.03451978227
0.8616766754 -0.03393012278
0.8666766754 -0.03339606701
0.8716766754 -0.03292205164
0.8766766754 -0.03251301826
0.8816766754 -0.03217407311
0.8866766754 -0.03191023423
0.8916766754 -0.03172641715
0.8966766754 -0.03162794811
0.9016766754 -0.03161938796
0.9066766754 -0.03170532745
0.9116766754 -0.03189040115
0.9166766754 -0.03217920092
0.9216766754 -0.03257586651
0.9266766754 -0.03308485577
0.9316766754 -0.03371059628
0.9366766754 -0.03445725956
0.9416766754 -0.03532875849
0.9466766754 -0.03632910461
0.9516766754 -0.03746154537
0.9566766754 -0.0387291705
0.9616766754 -0.04013491194
0.9666766754 -0.04168146924
0.9716766754 -0.04337111409
0.9766766754 -0.04520606101
0.9816766754 -0.04718824886
0.9866766754 -0.04931923744
0.9916766754 -0.05160021142
0.9966766754 -0.05403201381
1.001676675 -0.05661500988
1.006676675 -0.05934923917
1.011676675 -0.0622344025
1.016676675 -0.06526982466
1.021676675 -0.06845458583
1.026676675 -0.07178724248
1.031676675 -0.07526583883
1.036676675 -0.07888795842
1.041676675 -0.08265071997
1.046676675 -0.08655073308
1.051676675 -0.09058405306
1.056676675 -0.09474614079
1.061676675 -0.09903181896
1.066676675 -0.103435222
1.071676675 -0.1079497432
1.076676675 -0.1125679786
1.081676675 -0.1172816709
1.086676675 -0.1220816508
1.091676675 -0.1269577801
1.096676675 -0.131898896
1.101676675 -0.1368927607
1.106676675 -0.1419260116
1.111676675 -0.1469841257
1.116676675 -0.1520513802
1.121676675 -0.1571108433
1.126676675 -0.1621443559
1.131676675 -0.1671325122
1.136676675 -0.1720547159
1.141676675 -0.1768892581
1.146676675 -0.1816133542
1.151676675 -0.1862031994
1.156676675 -0.1906341594
1.161676675 -0.1948783944
1.166676675 -0.1989114967
1.171676675 -0.2027086183
1.176676675 -0.2062446175
1.181676675 -0.2094969006
1.186676675 -0.2124413929
1.191676675 -0.2150549644
1.196676675 -0.2173174757
1.201676675 -0.2192124838
1.206676675 -0.220727746
1.211676675 -0.2218559103
1.216676675 -0.2225951624
1.221676675 -0.2229498418
1.226676675 -0.2229310044
1.231676675 -0.2225567578
1.236676675 -0.2218522639
1.241676675 -0.2208494055
1.246676675 -0.2195861028
1.251676675 -0.2181052614
1.256676675 -0.2164533958
1.261676675 -0.2146790295
1.266676675 -0.2128305832
1.271676675 -0.2109545458
1.276676675 -0.2090943602
1.281676675 -0.2072902425
1.286676675 -0.205578223
1.291676675 -0.2039890387
1.296676675 -0.202547055
1.301676675 -0.2012704951
1.306676675 -0.2001718118
1.311676675 -0.1992586512
1.316676675 -0.1985344812
1.321676675 -0.1979989317
1.326676675 -0.1976483716
1.331676675 -0.1974766734
1.336676675 -0.1974758388
1.341676675 -0.1976364491
1.346676675 -0.1979480954
1.351676675 -0.198399799
1.356676675 -0.1989802953
1.361676675 -0.1996781783
1.366676675 -0.200482159
1.371676675 -0.2013813586
1.376676675 -0.202365339
1.381676675 -0.203424024
1.386676675 -0.2045468394
1.391676675 -0.2057252672
1.396676675 -0.2069511421
1.401676675 -0.2082166063
1.406676675 -0.2095147378
1.411676675 -0.2108383598
1.416676675 -0.2121805798
1.421676675 -0.2135352873
1.426676675 -0.2148970385
1.431676675 -0.2162604778
1.436676675 -0.2176214145
1.441676675 -0.2189759638
1.446676675 -0.2203204873
1.451676675 -0.2216519368
1.456676675 -0.2229672362
1.461676675 -0.2242635717
1.466676675 -0.2255384054
1.471676675 -0.2267897105
1.476676675 -0.2280155446
1.481676675 -0.2292142708
1.486676675 -0.2303844247
1.491676675 -0.2315247118
1.496676675 -0.2326339973
1.501676675 -0.2337112857
1.506676675 -0.2347557608
1.511676675 -0.23576663
1.516676675 -0.2367431672
1.521676675 -0.2376847457
1.526676675 -0.2385908205
1.531676675 -0.239460904
1.536676675 -0.2402945361
1.541676675 -0.2410912767
1.546676675 -0.2418506919
1.551676675 -0.2425723539
1.556676675 -0.2432557794
1.561676675 -0.2439005178
1.566676675 -0.2445060669
1.571676675 -0.2450719148
1.576676675 -0.2455975013
1.581676675 -0.2460822451
1.586676675 -0.2465254944
1.591676675 -0.2469265673
1.596676675 -0.2472846999
1.601676675 -0.247599103
1.606676675 -0.2478688886
1.611676675 -0.2480931552
1.616676675 -0.2482708776
1.621676675 -0.248401046
1.626676675 -0.248482485
1.631676675 -0.2485140336
1.636676675 -0.2484944276
1.641676675 -0.2484224066
1.646676675 -0.2482965959
1.651676675 -0.2481156349
1.656676675 -0.2478779877
1.661676675 -0.247582159
1.666676675 -0.2472265519
1.671676675 -0.246809639
1.676676675 -0.2463298634
1.681676675 -0.2457855279
1.686676675 -0.2451748582
1.691676675 -0.244496179
1.696676675 -0.2437477948
1.701676675 -0.2429279614
1.706676675 -0.2420349313
1.711676675 -0.2410669913
1.716676675 -0.2400224632
1.721676675 -0.2388996958
1.726676675 -0.2376970744
1.731676675 -0.2364132007
1.736676675 -0.2350466313
1.741676675 -0.233595929
1.746676675 -0.2320597538
1.751676675 -0.2304369829
1.756676675 -0.228726524
1.761676675 -0.2269273758
1.766676675 -0.2250387603
1.771676675 -0.2230601625
1.776676675 -0.2209912906
1.781676675 -0.2188320147
1.786676675 -0.2165823732
1.791676675 -0.2142426163
1.796676675 -0.2118132411
1.801676675 -0.2092949284
1.806676675 -0.2066887175
1.811676675 -0.2039959514
1.816676675 -0.201218234
1.821676675 -0.1983574398
1.826676675 -0.1954157323
1.831676675 -0.1923955585
1.836676675 -0.1892996451
1.841676675 -0.1861309825
1.846676675 -0.1828928284
1.851676675 -0.179588675
1.856676675 -0.1762222602
1.861676675 -0.1727975011
1.866676675 -0.169318555
1.871676675 -0.1657896571
1.876676675 -0.1622156616
1.881676675 -0.1586010094
1.886676675 -0.1549502219
1.891676675 -0.1512682342
1.896676675 -0.1475599037
1.901676675 -0.1438298885
1.906676675 -0.1400827821
1.911676675 -0.1363232134
1.916676675 -0.1325558507
1.921676675 -0.1287849185
1.926676675 -0.1250150128
1.931676675 -0.1212507709
1.936676675 -0.117496655
1.941676675 -0.1137569739
1.946676675 -0.110036253
1.951676675 -0.1063380868
1.956676675 -0.1026659467
1.961676675 -0.09902329345
1.966676675 -0.09541349315
1.971676675 -0.09183975118
1.976676675 -0.08830508803
1.981676675 -0.0848121059
1.986676675 -0.08136349221
1.991676675 -0.07796181945
1.996676675 -0.07460940785
2.001676675 -0.07130832693
2.006676675 -0.06806043731
2.011676675 -0.0648674146
2.016676675 -0.06173075696
2.021676675 -0.0586517846
2.026676675 -0.05563164224
2.031676675 -0.05267130146
2.036676675 -0.04977156782
2.041676675 -0.0469330837
2.046676675 -0.04415633721
2.051676675 -0.04144166192
2.056676675 -0.03878925084
2.061676675 -0.03619912926
2.066676675 -0.03367123331
2.071676675 -0.03120533023
2.076676675 -0.02880110718
2.081676675 -0.02645809522
2.086676675 -0.02417575577
2.091676675 -0.02195337664
2.096676675 -0.01979013592
2.101676675 -0.01768523387
2.106676675 -0.0156377403
2.111676675 -0.01364668187
2.116676675 -0.01171091737
2.121676675 -0.009829274657
2.126676675 -0.008000466394
2.131676675 -0.00622319806
2.136676675 -0.004496061379
2.141676675 -0.002817651938
2.146676675 -0.001186472783
2.151676675 0.0003989748748
2.156676675 0.001940280678
2.161676675 0.003439012692
2.166676675 0.004896805233
2.171676675 0.006315368179
2.176676675 0.007696330268
2.181676675 0.009041362443
2.186676675 0.01035221796
2.191676675 0.01163067236
2.196676675 0.01287847941
2.201676675 0.01409735965
2.206676675 0.01528900844
2.211676675 0.01645511576
2.216676675 0.01759736394
2.221676675 0.01871745866
2.226676675 0.01981705915
2.231676675 0.02089782905
2.236676675 0.02196146359
2.241676675 0.02300966125
2.246676675 0.02404409245
2.251676675 0.02506637473
2.256676675 0.02607806066
2.261676675 0.02708064706
2.266676675 0.0280755987
2.271676675 0.02906438404
2.276676675 0.03004845172
2.281676675 0.03102915771
2.286676675 0.03200779505
2.291676675 0.03298562315
2.296676675 0.03396386999
2.301676675 0.03494371853
2.306676675 0.0359262949
2.311676675 0.03691266297
2.316676675 0.03790374673
2.321676675 0.03890050375
2.326676675 0.03990384742
2.331676675 0.04091459421
2.336676675 0.0419334635
2.341676675 0.04296109071
2.346676675 0.04399803291
2.351676675 0.04504476722
2.356676675 0.0461016868
2.361676675 0.04716909752
2.366676675 0.04824721573
2.371676675 0.04933616649
2.376676675 0.05043598202
2.381676675 0.05154660006
2.386676675 0.0526678625
2.391676675 0.0537995143
2.396676675 0.05494120276
2.401676675 0.05609247708
2.406676675 0.05725278825
2.411676675 0.05842148939
2.416676675 0.05959783642
2.421676675 0.06078098943
2.426676675 0.06197001402
2.431676675 0.06316388408
2.436676675 0.06436148359
2.441676675 0.06556161152
2.446676675 0.06676284583
2.451676675 0.0679638724
2.456676675 0.06916330086
2.461676675 0.07035965591
2.466676675 0.07155138829
2.471676675 0.07273689622
2.476676675 0.07391452682
2.481676675 0.07508260001
2.486676675 0.07623939637
2.491676675 0.07738319869
2.496676675 0.0785122511
2.501676675 0.07962485281
2.506676675 0.08071923292
2.511676675 0.08179365233
2.516676675 0.0828464356
2.521676675 0.08387603841
2.526676675 0.08488097389
2.531676675 0.08585977638
2.536676675 0.08681104556
2.541676675 0.08773349214
2.546676675 0.08862594354
2.551676675 0.08948734448
2.556676675 0.09031677477
2.561676675 0.09111345908
2.566676675 0.09187677071
2.571676675 0.09260625702
2.576676675 0.09330157279
2.581676675 0.09396253048
2.586676675 0.09458912815
2.591676675 0.095181545
2.596676675 0.09574012863
2.601676675 0.09626538694
2.606676675 0.09675798415
2.611676675 0.09721873633
2.616676675 0.09764860427
2.621676675 0.09804868431
2.626676675 0.09842019779
2.631676675 0.09876447935
2.636676675 0.09908296432
2.641676675 0.09937717508
2.646676675 0.09964870706
2.651676675 0.09989921392
2.656676675 0.100130393
2.661676675 0.1003439699
2.666676675 0.1005416846
2.671676675 0.100725276
2.676676675 0.1008964698
2.681676675 0.1010571187
2.686676675 0.1012087861
2.691676675 0.1013529797
2.696676675 0.1014912113
2.701676675 0.1016249469
2.706676675 0.1017555924
2.711676675 0.1018844607
2.716676675 0.1020127818
2.721676675 0.1021416865
2.726676675 0.1022722184
2.731676675 0.1024053163
2.736676675 0.1025418301
2.741676675 0.1026825092
2.746676675 0.1028280704
2.751676675 0.1029790876
2.756676675 0.1031360707
2.761676675 0.1032993726
2.766676675 0.1034691979
2.771676675 0.1036457583
2.776676675 0.1038292114
2.781676675 0.1040197211
2.786676675 0.1042172813
2.791676675 0.1044217174
2.796676675 0.1046328096
2.801676675 0.1048503638
2.806676675 0.105074186
2.811676675 0.1053040956
2.816676675 0.1055398812
2.821676675 0.1057812752
2.826676675 0.1060279661
2.831676675 0.1062796164
2.836676675 0.1065358736
2.841676675 0.106796376
2.846676675 0.1070607871
2.851676675 0.1073287305
2.856676675 0.1075998164
2.861676675 0.1078736661
2.866676675 0.1081499175
2.871676675 0.1084281861
2.876676675 0.1087081509
2.881676675 0.1089894915
2.886676675 0.1092718949
2.891676675 0.1095550566
2.896676675 0.1098386836
2.901676675 0.1101224954
2.906676675 0.1104062256
2.911676675 0.1106896218
2.916676675 0.1109724457
2.921676675 0.1112544722
2.926676675 0.1115354895
2.931676675 0.1118152977
2.936676675 0.1120937082
2.941676675 0.1123705432
2.946676675 0.1126456338
2.951676675 0.1129188197
2.956676675 0.1131899649
2.961676675 0.1134589323
2.966676675 0.1137255735
2.971676675 0.1139897423
2.976676675 0.1142512899
2.981676675 0.1145100553
2.986676675 0.1147659005
2.991676675 0.1150186846
2.996676675 0.1152682712
3.001676675 0.1155145126
3.006676675 0.1157572598
3.011676675 0.1159963435
3.016676675 0.1162315975
3.021676675 0.1164628293
3.026676675 0.1166898586
3.031676675 0.1169124623
3.036676675 0.1171304167
3.041676675 0.1173434906
3.046676675 0.1175514435
3.051676675 0.1177540254
3.056676675 0.1179509606
3.061676675 0.1181419669
3.066676675 0.1183267255
3.071676675 0.1185049274
3.076676675 0.118676255
3.081676675 0.1188403431
3.086676675 0.1189968165
3.091676675 0.1191452561
3.096676675 0.1192852441
3.101676675 0.1194163558
3.106676675 0.1195381695
3.111676675 0.1196502451
3.116676675 0.1197521337
3.121676675 0.1198433594
3.126676675 0.1199234514
3.131676675 0.1199919359
3.136676675 0.1200483014
3.141676675 0.1200920293
3.146676675 0.1201225998
3.151676675 0.1201394995
3.156676675 0.120142221
3.161676675 0.120130251
3.166676675 0.1201030883
3.171676675 0.1200602375
3.176676675 0.1200011865
3.181676675 0.1199254294
3.186676675 0.1198324777
3.191676675 0.1197218543
3.196676675 0.1195931028
3.201676675 0.1194457845
3.206676675 0.1192794775
3.211676675 0.1190937812
3.216676675 0.1188883121
3.221676675 0.1186627058
3.226676675 0.1184166228
3.231676675 0.1181497488
3.236676675 0.1178618008
3.241676675 0.1175525306
3.246676675 0.1172217194
3.251676675 0.1168691795
3.256676675 0.1164947484
3.261676675 0.1160982931
3.266676675 0.1156797252
3.271676675 0.1152390043
3.276676675 0.1147761064
3.281676675 0.1142910214
3.286676675 0.1137837879
3.291676675 0.1132544885
3.296676675 0.1127032567
3.301676675 0.1121302772
3.306676675 0.1115357608
3.311676675 0.1109199304
3.316676675 0.1102830419
3.321676675 0.1096253731
3.326676675 0.10894723
3.331676675 0.1082489669
3.336676675 0.1075309739
3.341676675 0.1067936814
3.346676675 0.1060375522
3.351676675 0.1052630417
3.356676675 0.1044706066
3.361676675 0.103660733
3.366676675 0.1028339574
3.371676675 0.1019908386
3.376676675 0.1011319489
3.381676675 0.1002578701
3.386676675 0.09936919073
3.391676675 0.09846650604
3.396676675 0.09755041901
3.401676675 0.09662148559
3.406676675 0.09568032609
3.411676675 0.09472758326
3.416676675 0.09376388975
3.421676675 0.09278986483
3.426676675 0.09180612054
3.431676675 0.09081326479
3.436676675 0.0898119006
3.441676675 0.08880262391
3.446676675 0.08778602162
3.451676675 0.08676267005
3.456676675 0.08573313379
3.461676675 0.08469796445
3.466676675 0.0836576996
3.471676675 0.08261286161
3.476676675 0.08156395673
3.481676675 0.08051147412
3.486676675 0.07945588509
3.491676675 0.07839764228
3.496676675 0.07733717914
3.501676675 0.07627490915
3.506676675 0.07521122566
3.511676675 0.07414650094
3.516676675 0.07308111494
3.521676675 0.07201538319
3.526676675 0.07094959687
3.531676675 0.06988404225
3.536676675 0.06881898233
3.541676675 0.06775466407
3.546676675 0.06669130303
3.551676675 0.06562910525
3.556676675 0.06456823949
3.561676675 0.06350887752
3.566676675 0.06245113626
3.571676675 0.06139511357
3.576676675 0.06034092394
3.581676675 0.05928866588
3.586676675 0.05823843054
3.591676675 0.05719024965
3.596676675 0.0561441226
3.601676675 0.05510004021
3.606676675 0.05405801619
3.611676675 0.05301804086
3.616676675 0.05198009461
3.621676675 0.05094410316
3.626676675 0.04990997436
3.631676675 0.04887761636
3.636676675 0.04784696897
3.641676675 0.04681795111
3.646676675 0.04579046772
3.651676675 0.0447643786
3.656676675 0.04373953932
3.661676675 0.04271582877
3.666676675 0.04169310062
3.671676675 0.04067122203
3.676676675 0.03965005266
3.681676675 0.03862943096
3.686676675 0.03760920945
3.691676675 0.03658917068
3.696676675 0.0355691198
3.701676675 0.03454891755
3.706676675 0.03352845172
3.711676675 0.03250758547
3.716676675 0.03148616993
3.721676675 0.03046406468
3.726676675 0.02944114554
3.731676675 0.02841726628
3.736676675 0.02739232462
3.741676675 0.02636624146
3.746676675 0.02533894951
3.751676675 0.02431034142
3.756676675 0.02328032678
3.761676675 0.02224883456
3.766676675 0.02121583478
3.771676675 0.02018132243
3.776676675 0.01914528385
3.781676675 0.0181077325
3.786676675 0.01706869271
3.791676675 0.01602819039
3.796676675 0.01498627572
3.801676675 0.01394302651
3.806676675 0.01289854424
3.811676675 0.01185296007
3.816676675 0.01080644144
3.821676675 0.009759150342
3.826676675 0.008711270814
3.831676675 0.007663042985
3.836676675 0.006614744878
3.841676675 0.005566656863
3.846676675 0.004519067808
3.851676675 0.003472259057
3.856676675 0.002426554712
3.861676675 0.001382273556
3.866676675 0.0003397682934
3.871676675 -0.0007005403543
3.876676675 -0.001738191323
3.881676675 -0.002772751305
3.886676675 -0.003803797313
3.891676675 -0.004830847652
3.896676675 -0.005853375716
3.901676675 -0.006870894216
3.906676675 -0.007882934156
3.911676675 -0.008888957507
3.916676675 -0.009888381027
3.921676675 -0.01088067867
3.926676675 -0.01186535868
3.931676675 -0.01284185728
3.936676675 -0.01380956885
3.941676675 -0.01476796124
3.946676675 -0.01571655223
3.951676675 -0.01665478909
3.956676675 -0.01758208362
3.961676675 -0.0184979336
3.966676675 -0.019401901
3.971676675 -0.02029348452
3.976676675 -0.02117215565
3.981676675 -0.02203744445
3.986676675 -0.02288890754
3.991676675 -0.02372616263
3.996676675 -0.02454888348
4.001676675 -0.02535674583
4.006676675 -0.02614944445
4.011676675 -0.02692670536
4.016676675 -0.02768827693
4.021676675 -0.02843397512
4.026676675 -0.02916364979
4.031676675 -0.02987714886
4.036676675 -0.03057434127
4.041676675 -0.03125514865
4.046676675 -0.0319195577
4.051676675 -0.03256758194
4.056676675 -0.03319925809
4.061676675 -0.03381466286
4.066676675 -0.03441392466
4.071676675 -0.03499720661
4.076676675 -0.0355646935
4.081676675 -0.03611659472
4.086676675 -0.0366531496
4.091676675 -0.03717462997
4.096676675 -0.03768133451
4.101676675 -0.03817359384
4.106676675 -0.03865176205
4.111676675 -0.03911619805
4.116676675 -0.03956728261
4.121676675 -0.04000541904
4.126676675 -0.04043102487
4.131676675 -0.04084451685
4.136676675 -0.04124634676
4.141676675 -0.04163698825
4.146676675 -0.04201689646
4.151676675 -0.04238651749
4.156676675 -0.04274631203
4.161676675 -0.04309674817
4.166676675 -0.04343827887
4.171676675 -0.04377133865
4.176676675 -0.04409635718
4.181676675 -0.04441376266
4.186676675 -0.04472396739
4.191676675 -0.04502740887
4.196676675 -0.04532453508
4.201676675 -0.04561575906
4.206676675 -0.04590146995
4.211676675 -0.04618203504
4.216676675 -0.04645780651
4.221676675 -0.04672912204
4.226676675 -0.04699630726
4.231676675 -0.04725967654
4.236676675 -0.04751953141
4.241676675 -0.04777615934
4.246676675 -0.04802981235
4.251676675 -0.04828075542
4.256676675 -0.04852924558
4.261676675 -0.04877551871
4.266676675 -0.04901979096
4.271676675 -0.04926226342
4.276676675 -0.04950312432
4.281676675 -0.04974254968
4.286676675 -0.04998070339
4.291676675 -0.05021773742
4.296676675 -0.05045379233
4.301676675 -0.05068899781
4.306676675 -0.05092347322
4.311676675 -0.05115732815
4.316676675 -0.05139066291
4.321676675 -0.051623569
4.326676675 -0.05185612967
4.331676675 -0.05208842035
4.336676675 -0.05232050912
4.341676675 -0.05255245719
4.346676675 -0.05278431926
4.351676675 -0.05301614394
4.356676675 -0.05324797411
4.361676675 -0.05347984726
4.366676675 -0.05371179577
4.371676675 -0.0539438472
4.376676675 -0.05417602455
4.381676675 -0.05440834642
4.386676675 -0.05464082724
4.391676675 -0.0548734774
4.396676675 -0.05510630337
4.401676675 -0.0553393078
4.406676675 -0.05557248954
4.411676675 -0.05580584376
4.416676675 -0.05603936189
4.421676675 -0.05627303161
4.426676675 -0.05650683687
4.431676675 -0.05674075778
4.436676675 -0.05697477055
4.441676675 -0.05720884741
4.446676675 -0.0574429565
4.451676675 -0.05767706175
4.456676675 -0.05791112275
4.461676675 -0.05814509462
4.466676675 -0.05837892784
4.471676675 -0.05861256817
4.476676675 -0.05884594934
4.481676675 -0.0590790063
4.486676675 -0.05931166867
4.491676675 -0.05954386237
4.496676675 -0.05977550778
4.501676675 -0.06000652006
4.506676675 -0.0602368077
4.511676675 -0.06046627375
4.516676675 -0.06069481456
4.521676675 -0.06092232126
4.526676675 -0.06114867817
4.531676675 -0.06137376436
4.536676675 -0.06159745187
4.541676675 -0.06181960762
4.546676675 -0.06204009135
4.551676675 -0.06225875798
4.556676675 -0.06247545511
4.561676675 -0.06269002598
4.566676675 -0.06290230642
4.571676675 -0.06311212849
4.576676675 -0.06331932144
4.581676675 -0.06352370496
4.586676675 -0.06372509312
4.591676675 -0.06392329452
4.596676675 -0.06411811434
4.601676675 -0.06430935442
4.606676675 -0.06449681344
4.611676675 -0.06468028634
4.616676675 -0.06485956486
4.621676675 -0.06503443764
4.626676675 -0.06520469118
4.631676675 -0.06537010989
4.636676675 -0.0655304769
4.641676675 -0.06568557424
4.646676675 -0.06583518333
4.651676675 -0.06597908582
4.656676675 -0.06611706316
4.661676675 -0.06624889885
4.666676675 -0.06637437878
4.671676675 -0.06649328805
4.676676675 -0.06660541493
4.681676675 -0.06671055133
4.686676675 -0.06680849228
4.691676675 -0.06689903635
4.696676675 -0.06698198633
4.701676675 -0.0670571505
4.706676675 -0.0671243422
4.711676675 -0.06718338115
4.716676675 -0.06723409245
4.721676675 -0.06727630919
4.726676675 -0.06730986968
4.731676675 -0.06733462234
4.736676675 -0.06735041938
4.741676675 -0.06735712681
4.746676675 -0.06735461066
4.751676675 -0.0673427472
4.756676675 -0.06732142494
4.761676675 -0.06729054169
4.766676675 -0.06725000586
4.771676675 -0.06719973825
4.776676675 -0.06713966401
4.781676675 -0.06706972153
4.786676675 -0.06698985112
4.791676675 -0.06690001448
4.796676675 -0.06680016575
4.801676675 -0.0666902689
4.806676675 -0.06657030842
4.811676675 -0.06644027897
4.816676675 -0.06630019068
4.821676675 -0.06615006076
4.826676675 -0.0659899147
4.831676675 -0.06581977938
4.836676675 -0.0656396973
4.841676675 -0.06544970677
4.846676675 -0.06524987581
4.851676675 -0.06504024599
4.856676675 -0.06482086282
4.861676675 -0.06459181089
4.866676675 -0.0643531708
4.871676675 -0.06410506605
4.876676675 -0.06384762154
4.881676675 -0.06358094607
4.886676675 -0.06330514475
4.891676675 -0.06302030639
4.896676675 -0.06272656267
4.901676675 -0.0624240518
4.906676675 -0.06211289821
4.911676675 -0.06179322776
4.916676675 -0.06146514105
4.921676675 -0.06112874359
4.926676675 -0.06078419032
4.931676675 -0.06043164888
4.936676675 -0.06007127509
4.941676675 -0.05970321746
4.946676675 -0.05932761932
4.951676675 -0.05894462663
4.956676675 -0.05855437149
4.961676675 -0.05815698133
4.966676675 -0.05775260384
4.971676675 -0.0573413646
4.976676675 -0.05692337747
4.981676675 -0.05649877621
4.986676675 -0.05606771875
4.991676675 -0.05563034753
4.996676675 -0.05518683022
5 -0.05488870759


==> Image/data/rec_eul2_X.dat <==
0 2.617993878
2.360113587e-07 2.617993879
4.720227175e-07 2.617993881
7.080340762e-07 2.617993884
2.278396726e-06 2.617993929
3.848759376e-06 2.617994019
5.419122025e-06 2.617994155
6.989484675e-06 2.617994336
1.998190842e-05 2.617997502
3.297433217e-05 2.618003557
4.596675592e-05 2.618012332
5.895917967e-05 2.618023659
0.0001196062511 2.618106147
0.0001802533226 2.618227439
0.0002409003941 2.618376733
0.0003015474655 2.618546018
0.000362194537 2.618729321
0.0004255474888 2.618930874
0.0004889004406 2.619138797
0.0005522533924 2.619350097
0.0006156063441 2.619562547
0.0006789592959 2.619774496
0.000774835333 2.620091788
0.0008707113702 2.620402218
0.0009665874073 2.62070394
0.001062463444 2.620995925
0.001158339481 2.621277603
0.001304462548 2.621686513
0.001450585614 2.622070441
0.00159670868 2.622429597
0.001742831746 2.622764513
0.001888954812 2.623075808
0.002137210631 2.623552276
0.00238546645 2.623965347
0.002633722269 2.624317885
0.002881978088 2.624612549
0.003130233907 2.624851764
0.003539450646 2.625130825
0.003948667386 2.625274394
0.004357884125 2.625290748
0.004767100865 2.625187375
0.005176317605 2.624971158
0.005793062146 2.624445928
0.006409806688 2.623698931
0.00702655123 2.622748491
0.007643295772 2.621611244
0.008260040314 2.620302411
0.009199584426 2.618009535
0.01013912854 2.615395188
0.01107867265 2.612498797
0.01201821676 2.609354866
0.01295776087 2.605993751
0.01477258217 2.598979774
0.01658740346 2.591414604
0.01840222475 2.583426907
0.02021704604 2.575115432
0.02203186734 2.566556983
0.02447727494 2.554736262
0.02692268254 2.542689155
0.02936809014 2.530497755
0.03181349774 2.518219597
0.03425890534 2.50589584
0.03874245934 2.483269253
0.04322601335 2.46070863
0.04770956735 2.438281039
0.05219312136 2.416017154
0.05667667537 2.393932248
0.06167667537 2.369525176
0.06667667537 2.345358483
0.07167667537 2.321434166
0.07667667537 2.297751374
0.08167667537 2.274308058
0.08667667537 2.251101762
0.09167667537 2.228129817
0.09667667537 2.205389387
0.1016766754 2.182877516
0.1066766754 2.160591185
0.1116766754 2.138527368
0.1166766754 2.116683043
0.1216766754 2.095055206
0.1266766754 2.073640866
0.1316766754 2.052437061
0.1366766754 2.031440865
0.1416766754 2.010649393
0.1466766754 1.990059822
0.1516766754 1.969669392
0.1566766754 1.949475411
0.1616766754 1.929475263
0.1666766754 1.909666423
0.1716766754 1.890046461
0.1766766754 1.870613054
0.1816766754 1.851363987
0.1866766754 1.832297159
0.1916766754 1.81341059
0.1966766754 1.794702422
0.2016766754 1.776170929
0.2066766754 1.757814514
0.2116766754 1.739631716
0.2166766754 1.721621203
0.2216766754 1.703781776
0.2266766754 1.686112367
0.2316766754 1.668612035
0.2366766754 1.651279963
0.2416766754 1.634115449
0.2466766754 1.617117903
0.2516766754 1.60028684
0.2566766754 1.583621866
0.2616766754 1.567122672
0.2666766754 1.550789029
0.2716766754 1.534620776
0.2766766754 1.518617804
0.2816766754 1.502780051
0.2866766754 1.48710748
0.2916766754 1.471600088
0.2966766754 1.456257892
0.3016766754 1.441080907
0.3066766754 1.426069131
0.3116766754 1.411222548
0.3166766754 1.396541116
0.3216766754 1.38202476
0.3266766754 1.367673359
0.3316766754 1.353486739
0.3366766754 1.339464672
0.3416766754 1.325606862
0.3466766754 1.311912945
0.3516766754 1.298382484
0.3566766754 1.285014962
0.3616766754 1.27180978
0.3666766754 1.258766257
0.3716766754 1.245883625
0.3766766754 1.23316103
0.3816766754 1.220597531
0.3866766754 1.208192103
0.3916766754 1.195943632
0.3966766754 1.183850926
0.4016766754 1.171912708
0.4066766754 1.160127627
0.4116766754 1.148494258
0.4166766754 1.137011037
0.4216766754 1.125676443
0.4266766754 1.11448888
0.4316766754 1.103446673
0.4366766754 1.092548172
0.4416766754 1.081791573
0.4466766754 1.071175006
0.4516766754 1.060696606
0.4566766754 1.050354505
0.4616766754 1.040146815
0.4666766754 1.03007162
0.4716766754 1.020126991
0.4766766754 1.010310984
0.4816766754 1.000621507
0.4866766754 0.9910567127
0.4916766754 0.9816147155
0.4966766754 0.9722935923
0.5016766754 0.963091548
0.5066766754 0.9540066338
0.5116766754 0.9450368899
0.5166766754 0.9361804175
0.5216766754 0.9274353708
0.5266766754 0.918799783
0.5316766754 0.9102719574
0.5366766754 0.9018501904
0.5416766754 0.8935327616
0.5466766754 0.8853181092
0.5516766754 0.8772045051
0.5566766754 0.8691902019
0.5616766754 0.8612735551
0.5666766754 0.8534529981
0.5716766754 0.8457270043
0.5766766754 0.838094062
0.5816766754 0.8305525098
0.5866766754 0.8231010011
0.5916766754 0.815738185
0.5966766754 0.8084626852
0.6016766754 0.8012731387
0.6066766754 0.7941683675
0.6116766754 0.7871470201
0.6166766754 0.7802077072
0.6216766754 0.7733491282
0.6266766754 0.7665700552
0.6316766754 0.7598692927
0.6366766754 0.753245652
0.6416766754 0.7466979632
0.6466766754 0.7402250679
0.6516766754 0.7338258372
0.6566766754 0.7274991413
0.6616766754 0.7212438692
0.6666766754 0.7150587402
0.6716766754 0.7089427899
0.6766766754 0.7028950276
0.6816766754 0.696914427
0.6866766754 0.6909999567
0.6916766754 0.6851507714
0.6966766754 0.6793658437
0.7016766754 0.6736440834
0.7066766754 0.6679844299
0.7116766754 0.6623858836
0.7166766754 0.6568473151
0.7216766754 0.6513678965
0.7266766754 0.6459467809
0.7316766754 0.6405830869
0.7366766754 0.6352759323
0.7416766754 0.6300246044
0.7466766754 0.6248282545
0.7516766754 0.619686033
0.7566766754 0.6145970682
0.7616766754 0.6095605671
0.7666766754 0.6045757333
0.7716766754 0.5996419635
0.7766766754 0.5947586728
0.7816766754 0.5899252935
0.7866766754 0.5851413416
0.7916766754 0.5804063333
0.7966766754 0.5757198152
0.8016766754 0.5710814183
0.8066766754 0.5664908637
0.8116766754 0.5619479586
0.8166766754 0.5574525829
0.8216766754 0.5530047029
0.8266766754 0.5486043755
0.8316766754 0.544251762
0.8366766754 0.5399471179
0.8416766754 0.5356908128
0.8466766754 0.5314835274
0.8516766754 0.5273257659
0.8566766754 0.5232181787
0.8616766754 0.5191615869
0.8666766754 0.5151569584
0.8716766754 0.5112051598
0.8766766754 0.5073074886
0.8816766754 0.5034654243
0.8866766754 0.4996805244
0.8916766754 0.4959544388
0.8966766754 0.4922893272
0.9016766754 0.4886868952
0.9066766754 0.4851490437
0.9116766754 0.4816778921
0.9166766754 0.4782757134
0.9216766754 0.474944558
0.9266766754 0.4716870219
0.9316766754 0.4685058549
0.9366766754 0.4654037905
0.9416766754 0.4623835652
0.9466766754 0.4594483179
0.9516766754 0.4566006042
0.9566766754 0.453843087
0.9616766754 0.4511785356
0.9666766754 0.4486097369
0.9716766754 0.4461392644
0.9766766754 0.4437699123
0.9816766754 0.4415044279
0.9866766754 0.43934539
0.9916766754 0.4372952015
0.9966766754 0.4353560745
1.001676675 0.433530013
1.006676675 0.4318189204
1.011676675 0.4302245587
1.016676675 0.4287485067
1.021676675 0.4273924846
1.026676675 0.4261576934
1.031676675 0.425044943
1.036676675 0.424054821
1.041676675 0.4231877159
1.046676675 0.4224437775
1.051676675 0.4218228756
1.056676675 0.4213245694
1.061676675 0.4209480842
1.066676675 0.4206922883
1.071676675 0.4205556653
1.076676675 0.4205362796
1.081676675 0.4206317361
1.086676675 0.4208391377
1.091676675 0.4211550402
1.096676675 0.4215754027
1.101676675 0.4220955367
1.106676675 0.4227100451
1.111676675 0.4234127761
1.116676675 0.424196743
1.121676675 0.4250541073
1.126676675 0.4259760657
1.131676675 0.4269528085
1.136676675 0.4279734097
1.141676675 0.4290258874
1.146676675 0.4300971096
1.151676675 0.4311727389
1.156676675 0.4322370101
1.161676675 0.4332710828
1.166676675 0.4342577343
1.171676675 0.4351783547
1.176676675 0.4360127239
1.181676675 0.4367402582
1.186676675 0.4373379187
1.191676675 0.4377817791
1.196676675 0.4380481808
1.201676675 0.4381141686
1.206676675 0.4379572373
1.211676675 0.4375560819
1.216676675 0.4368916605
1.221676675 0.4359480162
1.226676675 0.4347129963
1.231676675 0.433178989
1.236676675 0.4313435867
1.241676675 0.4292100541
1.246676675 0.426787533
1.251676675 0.4240909178
1.256676675 0.4211403678
1.261676675 0.4179604778
1.266676675 0.4145796973
1.271676675 0.4110286127
1.276676675 0.4073374707
1.281676675 0.4035350912
1.286676675 0.3996484907
1.291676675 0.3957032717
1.296676675 0.3917215986
1.301676675 0.3877222016
1.306676675 0.3837202065
1.311676675 0.3797270223
1.316676675 0.3757507375
1.321676675 0.3717967048
1.326676675 0.3678679866
1.331676675 0.3639657121
1.336676675 0.3600894738
1.341676675 0.3562377533
1.346676675 0.3524082865
1.351676675 0.3485983253
1.356676675 0.3448048294
1.361676675 0.3410246747
1.366676675 0.3372546489
1.371676675 0.3334916862
1.376676675 0.3297328823
1.381676675 0.3259755907
1.386676675 0.3222172223
1.391676675 0.3184556767
1.396676675 0.3146890178
1.401676675 0.3109154612
1.406676675 0.3071334071
1.411676675 0.3033413586
1.416676675 0.2995379746
1.421676675 0.2957221835
1.426676675 0.2918930484
1.431676675 0.2880499399
1.436676675 0.2841922134
1.441676675 0.2803193255
1.446676675 0.2764308507
1.451676675 0.2725263366
1.456676675 0.2686055766
1.461676675 0.2646685632
1.466676675 0.2607152644
1.471676675 0.2567458251
1.476676675 0.2527606002
1.481676675 0.2487595876
1.486676675 0.2447429356
1.491676675 0.2407109482
1.496676675 0.236664038
1.501676675 0.232602693
1.506676675 0.2285272552
1.511676675 0.2244383793
1.516676675 0.220336861
1.521676675 0.2162235175
1.526676675 0.2120991812
1.531676675 0.2079647399
1.536676675 0.203821157
1.541676675 0.199669478
1.546676675 0.1955108239
1.551676675 0.1913463973
1.556676675 0.1871777608
1.561676675 0.1830061221
1.566676675 0.1788328414
1.571676675 0.1746594384
1.576676675 0.1704875358
1.581676675 0.1663188648
1.586676675 0.1621552468
1.591676675 0.157998607
1.596676675 0.1538509585
1.601676675 0.1497144209
1.606676675 0.1455912058
1.611676675 0.1414836326
1.616676675 0.1373941146
1.621676675 0.1333251666
1.626676675 0.1292794046
1.631676675 0.1252595108
1.636676675 0.1212682671
1.641676675 0.1173085933
1.646676675 0.1133835089
1.651676675 0.1094960432
1.656676675 0.1056493544
1.661676675 0.1018465555
1.666676675 0.09809091063
1.671676675 0.09438570469
1.676676675 0.09073428785
1.681676675 0.08714004273
1.686676675 0.08360640177
1.691676675 0.08013668212
1.696676675 0.07673418139
1.701676675 0.07340225905
1.706676675 0.0701442446
1.711676675 0.06696337159
1.716676675 0.06386277381
1.721676675 0.06084549191
1.726676675 0.05791445817
1.731676675 0.05507266103
1.736676675 0.05232273617
1.741676675 0.04966704565
1.746676675 0.04710787158
1.751676675 0.04464731595
1.756676675 0.04228665465
1.761676675 0.04002730388
1.766676675 0.03787080166
1.771676675 0.03581819405
1.776676675 0.03387013933
1.781676675 0.03202696006
1.786676675 0.03028862918
1.791676675 0.02865478726
1.796676675 0.02712474859
1.801676675 0.02569795734
1.806676675 0.02437299877
1.811676675 0.02314795647
1.816676675 0.02202068935
1.821676675 0.02098887031
1.826676675 0.02004991699
1.831676675 0.01920097279
1.836676675 0.01843890926
1.841676675 0.01776037985
1.846676675 0.01716182353
1.851676675 0.01663952987
1.856676675 0.01618960617
1.861676675 0.01580810108
1.866676675 0.01549088096
1.871676675 0.01523391541
1.876676675 0.01503265526
1.881676675 0.01488305483
1.886676675 0.01478111949
1.891676675 0.01472271917
1.896676675 0.0147040163
1.901676675 0.01472103536
1.906676675 0.01476993975
1.911676675 0.01484696518
1.916676675 0.01494846533
1.921676675 0.01507101517
1.926676675 0.01521130889
1.931676675 0.01536626942
1.936676675 0.01553284521
1.941676675 0.01570809824
1.946676675 0.01588957522
1.951676675 0.01607496595
1.956676675 0.016262036
1.961676675 0.01644868645
1.966676675 0.01663297434
1.971676675 0.01681312664
1.976676675 0.01698754162
1.981676675 0.01715463505
1.986676675 0.01731315472
1.991676675 0.01746204998
1.996676675 0.01760037214
2.001676675 0.01772726918
2.006676675 0.01784200498
2.011676675 0.01794396554
2.016676675 0.01803265196
2.021676675 0.01810766957
2.026676675 0.01816871985
2.031676675 0.01821559195
2.036676675 0.01824815748
2.041676675 0.01826636107
2.046676675 0.0182702173
2.051676675 0.01825979804
2.056676675 0.01823523536
2.061676675 0.01819689444
2.066676675 0.01814489096
2.071676675 0.01807940797
2.076676675 0.01800068203
2.081676675 0.01790902686
2.086676675 0.01780479584
2.091676675 0.01768831764
2.096676675 0.01755993317
2.101676675 0.01742005991
2.106676675 0.01726907694
2.111676675 0.01710737853
2.116676675 0.01693531326
2.121676675 0.01675327645
2.126676675 0.01656162025
2.131676675 0.01636070847
2.136676675 0.01615086098
2.141676675 0.01593243652
2.146676675 0.01570573551
2.151676675 0.01547106574
2.156676675 0.01522868173
2.161676675 0.01497888116
2.166676675 0.01472189167
2.171676675 0.01445798182
2.176676675 0.01418734879
2.181676675 0.01391010892
2.186676675 0.01362645664
2.191676675 0.01333651134
2.196676675 0.01304035407
2.201676675 0.01273807167
2.206676675 0.01242974795
2.211676675 0.01211543769
2.216676675 0.01179516764
2.221676675 0.01146886534
2.226676675 0.01113654856
2.231676675 0.01079816634
2.236676675 0.01045370669
2.241676675 0.01010309008
2.246676675 0.00974619413
2.251676675 0.009382893346
2.256676675 0.00901306676
2.261676675 0.008636583961
2.266676675 0.008253292238
2.271676675 0.007863036163
2.276676675 0.007465567927
2.281676675 0.007060708598
2.286676675 0.006648272982
2.291676675 0.00622806965
2.296676675 0.005799901224
2.301676675 0.005363566167
2.306676675 0.004918861404
2.311676675 0.004465584866
2.316676675 0.004003512021
2.321676675 0.003532449448
2.326676675 0.003052223766
2.331676675 0.002562670162
2.336676675 0.002063632155
2.341676675 0.001554967378
2.346676675 0.001036551569
2.351676675 0.0005082817388
2.356676675 -2.992107257e-05
2.361676675 -0.000578108897
2.366676675 -0.001136304539
2.371676675 -0.001704499002
2.376676675 -0.002282648984
2.381676675 -0.002870674091
2.386676675 -0.0034684545
2.391676675 -0.004075828443
2.396676675 -0.004692590141
2.401676675 -0.005318487391
2.406676675 -0.005953219884
2.411676675 -0.00659643699
2.416676675 -0.007247736739
2.421676675 -0.007906663668
2.426676675 -0.008572708852
2.431676675 -0.009245307421
2.436676675 -0.009923840644
2.441676675 -0.01060763179
2.446676675 -0.01129580518
2.451676675 -0.0119876417
2.456676675 -0.01268235378
2.461676675 -0.01337906214
2.466676675 -0.01407683492
2.471676675 -0.01477468446
2.476676675 -0.01547158879
2.481676675 -0.01616647249
2.486676675 -0.01685823707
2.491676675 -0.01754572676
2.496676675 -0.01822779339
2.501676675 -0.01890321253
2.506676675 -0.0195708278
2.511676675 -0.02022942235
2.516676675 -0.02087778476
2.521676675 -0.02151461639
2.526676675 -0.02213869281
2.531676675 -0.02274884321
2.536676675 -0.02334393371
2.541676675 -0.023922874
2.546676675 -0.02448450274
2.551676675 -0.025027787
2.556676675 -0.02555176088
2.561676675 -0.02605551422
2.566676675 -0.0265382027
2.571676675 -0.02699904479
2.576676675 -0.02743733639
2.581676675 -0.02785246921
2.586676675 -0.02824393685
2.591676675 -0.02861133076
2.596676675 -0.02895433835
2.601676675 -0.0292727435
2.606676675 -0.02956642785
2.611676675 -0.02983537065
2.616676675 -0.03007964739
2.621676675 -0.03029942676
2.626676675 -0.03049496683
2.631676675 -0.03066661006
2.636676675 -0.03081477797
2.641676675 -0.03093996471
2.646676675 -0.03104273064
2.651676675 -0.0311236944
2.656676675 -0.03118352595
2.661676675 -0.03122293749
2.666676675 -0.03124267718
2.671676675 -0.03124351837
2.676676675 -0.03122625619
2.681676675 -0.03119179141
2.686676675 -0.03114086644
2.691676675 -0.03107421419
2.696676675 -0.03099265722
2.701676675 -0.0308969614
2.706676675 -0.03078790327
2.711676675 -0.03066620289
2.716676675 -0.03053258136
2.721676675 -0.03038770041
2.726676675 -0.03023221974
2.731676675 -0.03006672895
2.736676675 -0.02989182346
2.741676675 -0.02970809121
2.746676675 -0.02951595167
2.751676675 -0.02931590054
2.756676675 -0.02910827796
2.761676675 -0.02889353892
2.766676675 -0.02867197282
2.771676675 -0.02844385399
2.776676675 -0.02820951802
2.781676675 -0.02796908874
2.786676675 -0.02772289115
2.791676675 -0.02747105897
2.796676675 -0.0272137729
2.801676675 -0.02695117012
2.806676675 -0.02668332885
2.811676675 -0.02641029955
2.816676675 -0.02613211993
2.821676675 -0.02584884069
2.826676675 -0.02556051058
2.831676675 -0.02526716584
2.836676675 -0.02496882814
2.841676675 -0.02466550695
2.846676675 -0.0243572062
2.851676675 -0.02404391923
2.856676675 -0.02372563535
2.861676675 -0.02340234127
2.866676675 -0.02307402253
2.871676675 -0.02274066906
2.876676675 -0.02240225629
2.881676675 -0.02205878031
2.886676675 -0.02171023489
2.891676675 -0.02135661761
2.896676675 -0.02099792865
2.901676675 -0.02063417435
2.906676675 -0.0202653659
2.911676675 -0.01989152172
2.916676675 -0.01951266684
2.921676675 -0.01912883451
2.926676675 -0.01874006569
2.931676675 -0.0183464103
2.936676675 -0.01794792687
2.941676675 -0.01754468362
2.946676675 -0.01713675811
2.951676675 -0.01672423823
2.956676675 -0.01630721258
2.961676675 -0.01588578203
2.966676675 -0.01546007475
2.971676675 -0.01503022319
2.976676675 -0.01459638043
2.981676675 -0.01415871589
2.986676675 -0.0137173734
2.991676675 -0.0132725346
2.996676675 -0.01282438304
3.001676675 -0.01237312361
3.006676675 -0.01191896104
3.011676675 -0.01146213109
3.016676675 -0.01100285895
3.021676675 -0.01054141211
3.026676675 -0.01007802864
3.031676675 -0.009613016195
3.036676675 -0.009146645666
3.041676675 -0.008679197483
3.046676675 -0.008210996335
3.051676675 -0.007742363895
3.056676675 -0.007273645288
3.061676675 -0.006805169772
3.066676675 -0.006337315443
3.071676675 -0.005870415428
3.076676675 -0.0054048593
3.081676675 -0.004941054922
3.086676675 -0.004479377328
3.091676675 -0.00402026391
3.096676675 -0.00356410026
3.101676675 -0.003111291063
3.106676675 -0.002662263046
3.111676675 -0.002217456459
3.116676675 -0.001777295037
3.121676675 -0.001342232895
3.126676675 -0.0009126730229
3.131676675 -0.0004890583651
3.136676675 -7.187590487e-05
3.141676675 0.0003384590925
3.146676675 0.0007415364556
3.151676675 0.001136918871
3.156676675 0.001524193881
3.161676675 0.001902921655
3.166676675 0.002272743655
3.171676675 0.002633257851
3.176676675 0.002984003209
3.181676675 0.003324632434
3.186676675 0.003654854238
3.191676675 0.003974267882
3.196676675 0.004282567957
3.201676675 0.004579504458
3.206676675 0.004864727787
3.211676675 0.005137983785
3.216676675 0.0053990923
3.221676675 0.005647827757
3.226676675 0.00588394403
3.231676675 0.006107254347
3.236676675 0.006317625169
3.241676675 0.006514948378
3.246676675 0.006699141963
3.251676675 0.006870134425
3.256676675 0.007027909118
3.261676675 0.007172446732
3.266676675 0.007303734467
3.271676675 0.007421813716
3.276676675 0.007526818036
3.281676675 0.007618827512
3.286676675 0.007697902502
3.291676675 0.007764196182
3.296676675 0.00781787177
3.301676675 0.007859120859
3.306676675 0.007888179372
3.311676675 0.007905265164
3.316676675 0.00791061129
3.321676675 0.007904517713
3.326676675 0.007887254245
3.331676675 0.007859087727
3.336676675 0.0078203386
3.341676675 0.007771325644
3.346676675 0.007712384558
3.351676675 0.007643891253
3.356676675 0.007566186712
3.361676675 0.007479601101
3.366676675 0.007384477479
3.371676675 0.007281197439
3.376676675 0.007170145716
3.381676675 0.00705169296
3.386676675 0.006926204797
3.391676675 0.006794046545
3.396676675 0.006655582719
3.401676675 0.006511143254
3.406676675 0.006361091978
3.411676675 0.00620580076
3.416676675 0.006045628765
3.421676675 0.005880920554
3.426676675 0.005712010533
3.431676675 0.005539225817
3.436676675 0.005362886451
3.441676675 0.005183304713
3.446676675 0.005000784456
3.451676675 0.004815620829
3.456676675 0.004628100114
3.461676675 0.004438499712
3.466676675 0.004247088061
3.471676675 0.004054124718
3.476676675 0.003859860334
3.481676675 0.003664536872
3.486676675 0.003468387598
3.491676675 0.00327163748
3.496676675 0.00307450312
3.501676675 0.002877193439
3.506676675 0.00267990931
3.511676675 0.002482844865
3.516676675 0.002286195657
3.521676675 0.002090133852
3.526676675 0.001894834128
3.531676675 0.001700464919
3.536676675 0.001507189185
3.541676675 0.001315157182
3.546676675 0.001124527803
3.551676675 0.0009354371445
3.556676675 0.000748044161
3.561676675 0.0005624661378
3.566676675 0.0003788718197
3.571676675 0.0001973943588
3.576676675 1.813615691e-05
3.581676675 -0.000158769862
3.586676675 -0.0003331986586
3.591676675 -0.0005050545499
3.596676675 -0.0006741678931
3.601676675 -0.0008404110427
3.606676675 -0.001003681617
3.611676675 -0.001163855737
3.616676675 -0.001320820939
3.621676675 -0.001474489389
3.626676675 -0.001624695552
3.631676675 -0.001771314867
3.636676675 -0.001914247631
3.641676675 -0.002053371515
3.646676675 -0.00218857186
3.651676675 -0.002319772567
3.656676675 -0.002446821244
3.661676675 -0.002569574064
3.666676675 -0.002687896623
3.671676675 -0.002801697834
3.676676675 -0.002910856755
3.681676675 -0.003015265753
3.686676675 -0.003114816577
3.691676675 -0.003209381619
3.696676675 -0.003298810153
3.701676675 -0.003382986429
3.706676675 -0.003461798403
3.711676675 -0.003535133369
3.716676675 -0.00360286423
3.721676675 -0.00366489665
3.726676675 -0.003721118627
3.731676675 -0.003771437791
3.736676675 -0.003815731868
3.741676675 -0.00385389917
3.746676675 -0.003885840759
3.751676675 -0.003911496252
3.756676675 -0.003930740234
3.761676675 -0.003943523905
3.766676675 -0.003949757533
3.771676675 -0.003949350155
3.776676675 -0.003942279549
3.781676675 -0.003928470966
3.786676675 -0.003907849612
3.791676675 -0.003880373711
3.796676675 -0.00384602845
3.801676675 -0.003804791943
3.806676675 -0.003756679051
3.811676675 -0.003701690938
3.816676675 -0.003639853996
3.821676675 -0.00357117271
3.826676675 -0.00349568011
3.831676675 -0.003413421651
3.836676675 -0.003324483235
3.841676675 -0.003228944354
3.846676675 -0.003126898712
3.851676675 -0.003018456844
3.856676675 -0.002903736169
3.861676675 -0.002782852206
3.866676675 -0.002655959625
3.871676675 -0.002523220417
3.876676675 -0.002384845397
3.881676675 -0.002241003174
3.886676675 -0.002091905841
3.891676675 -0.001937778714
3.896676675 -0.001778896777
3.901676675 -0.001615469368
3.906676675 -0.001447753894
3.911676675 -0.001276037506
3.916676675 -0.001100655067
3.921676675 -0.0009218499754
3.926676675 -0.0007399101681
3.931676675 -0.0005551789356
3.936676675 -0.0003680400731
3.941676675 -0.0001787548091
3.946676675 1.237894306e-05
3.951676675 0.0002049721818
3.956676675 0.0003986090435
3.961676675 0.0005930318419
3.966676675 0.0007879570562
3.971676675 0.0009829639353
3.976676675 0.001177624626
3.981676675 0.001371664136
3.986676675 0.001564755856
3.991676675 0.001756596437
3.996676675 0.001946886829
4.001676675 0.002135296923
4.006676675 0.002321540104
4.011676675 0.00250536537
4.016676675 0.002686470847
4.021676675 0.002864692737
4.026676675 0.003039793804
4.031676675 0.00321142917
4.036676675 0.003379309995
4.041676675 0.003543305252
4.046676675 0.003703328937
4.051676675 0.003859101296
4.056676675 0.004010420822
4.061676675 0.004157245052
4.066676675 0.004299578473
4.071676675 0.004437276104
4.076676675 0.004570186477
4.081676675 0.004698216891
4.086676675 0.00482130357
4.091676675 0.0049395102
4.096676675 0.005052846702
4.101676675 0.005161176817
4.106676675 0.005264456125
4.111676675 0.005362761504
4.116676675 0.005456240059
4.121676675 0.00554490765
4.126676675 0.005628741587
4.131676675 0.005707808031
4.136676675 0.005782091567
4.141676675 0.005851680536
4.146676675 0.005916708021
4.151676675 0.005977348125
4.156676675 0.006033587336
4.161676675 0.006085483062
4.166676675 0.006133174848
4.171676675 0.006176824481
4.176676675 0.006216523339
4.181676675 0.006252306732
4.186676675 0.006284263642
4.191676675 0.006312433162
4.196676675 0.006336906868
4.201676675 0.006357819437
4.206676675 0.006375253757
4.211676675 0.006389331545
4.216676675 0.006400135319
4.221676675 0.006407736961
4.226676675 0.006412205617
4.231676675 0.006413608753
4.236676675 0.006412012691
4.241676675 0.006407482144
4.246676675 0.00640007106
4.251676675 0.006389841394
4.256676675 0.006376854735
4.261676675 0.006361166613
4.266676675 0.006342826497
4.271676675 0.006321880051
4.276676675 0.006298370394
4.281676675 0.00627233817
4.286676675 0.006243821418
4.291676675 0.006212855626
4.296676675 0.006179473944
4.301676675 0.006143707413
4.306676675 0.00610558519
4.311676675 0.006065134747
4.316676675 0.006022382078
4.321676675 0.005977351904
4.326676675 0.005930067887
4.331676675 0.005880552845
4.336676675 0.00582882896
4.341676675 0.005774917987
4.346676675 0.00571884146
4.351676675 0.005660620889
4.356676675 0.00560027796
4.361676675 0.005537834729
4.366676675 0.005473313804
4.371676675 0.005406738529
4.376676675 0.005338133164
4.381676675 0.005267523048
4.386676675 0.005194934767
4.391676675 0.005120396313
4.396676675 0.005043937232
4.401676675 0.004965588771
4.406676675 0.004885384018
4.411676675 0.004803358026
4.416676675 0.004719547953
4.421676675 0.00463399316
4.426676675 0.004546735345
4.431676675 0.004457818621
4.436676675 0.004367289645
4.441676675 0.004275197663
4.446676675 0.004181594655
4.451676675 0.004086535321
4.456676675 0.003990077268
4.461676675 0.003892280902
4.466676675 0.003793209705
4.471676675 0.003692929952
4.476676675 0.003591522627
4.481676675 0.003489053554
4.486676675 0.00338559864
4.491676675 0.003281233525
4.496676675 0.003176039319
4.501676675 0.003070098756
4.506676675 0.002963500728
4.511676675 0.002856334439
4.516676675 0.002748694881
4.521676675 0.002640676406
4.526676675 0.00253237982
4.531676675 0.002423904517
4.536676675 0.002315357065
4.541676675 0.002206841303
4.546676675 0.002098469172
4.551676675 0.001990348181
4.556676675 0.001882595335
4.561676675 0.001775320906
4.566676675 0.001668646643
4.571676675 0.001562684412
4.576676675 0.001457553967
4.581676675 0.001353378041
4.586676675 0.001250279249
4.591676675 0.001148379754
4.596676675 0.001047800207
4.601676675 0.0009486625574
4.606676675 0.0008510869242
4.611676675 0.0007551957592
4.616676675 0.0006611079981
4.621676675 0.000568944909
4.626676675 0.0004788221708
4.631676675 0.0003908588607
4.636676675 0.0003051659793
4.641676675 0.0002218598197
4.646676675 0.0001410449059
4.651676675 6.283432393e-05
4.656676675 -1.267603699e-05
4.661676675 -8.537613592e-05
4.666676675 -0.0001551769371
4.671676675 -0.0002219865168
4.676676675 -0.0002857144041
4.681676675 -0.0003462744701
4.686676675 -0.0004035869604
4.691676675 -0.0004575771127
4.696676675 -0.0005081760936
4.701676675 -0.0005553186954
4.706676675 -0.0005989465837
4.711676675 -0.0006390048936
4.716676675 -0.0006754471385
4.721676675 -0.0007082289448
4.726676675 -0.000737316408
4.731676675 -0.0007626752369
4.736676675 -0.0007842853195
4.741676675 -0.0008021214061
4.746676675 -0.0008161789935
4.751676675 -0.0008264445934
4.756676675 -0.0008329118831
4.761676675 -0.000835588634
4.766676675 -0.000834490132
4.771676675 -0.0008296310104
4.776676675 -0.0008210344616
4.781676675 -0.0008087239282
4.786676675 -0.0007927350045
4.791676675 -0.0007730986458
4.796676675 -0.0007498646073
4.801676675 -0.0007230692814
4.806676675 -0.0006927574737
4.811676675 -0.0006589917606
4.816676675 -0.0006218387469
4.821676675 -0.0005813629059
4.826676675 -0.0005376295942
4.831676675 -0.0004907091666
4.836676675 -0.0004406720415
4.841676675 -0.0003875968115
4.846676675 -0.0003315585115
4.851676675 -0.0002726446402
4.856676675 -0.0002109236873
4.861676675 -0.000146474844
4.866676675 -7.939844409e-05
4.871676675 -9.795375937e-06
4.876676675 6.222866316e-05
4.881676675 0.0001365871398
4.886676675 0.0002131941647
4.891676675 0.0002919611651
4.896676675 0.0003727983826
4.901676675 0.0004555978051
4.906676675 0.0005402682687
4.911676675 0.0006267182057
4.916676675 0.0007148540933
4.921676675 0.0008045920463
4.926676675 0.0008958394548
4.931676675 0.0009884760582
4.936676675 0.001082403245
4.941676675 0.001177529868
4.946676675 0.001273750437
4.951676675 0.00137098294
4.956676675 0.001469143158
4.961676675 0.001568135605
4.966676675 0.001667869778
4.971676675 0.001768254677
4.976676675 0.001869204179
4.981676675 0.00197063517
4.986676675 0.002072450912
4.991676675 0.002174555588
4.996676675 0.002276843467
5 0.002344887554


==> Image/data/rec_eul2_Y.dat <==
0 0.003490658504
2.360113587e-07 0.003490658502
4.720227175e-07 0.003490658498
7.080340762e-07 0.003490658492
2.278396726e-06 0.003490658394
3.848759376e-06 0.003490658199
5.419122025e-06 0.003490657905
6.989484675e-06 0.003490657513
1.998190842e-05 0.00349065065
3.297433217e-05 0.003490637519
4.596675592e-05 0.003490618484
5.895917967e-05 0.00349059391
0.0001196062511 0.003490415422
0.0001802533226 0.003490155199
0.0002409003941 0.003489840332
0.0003015474655 0.003489493084
0.000362194537 0.003489131948
0.0004255474888 0.003488756744
0.0004889004406 0.003488398622
0.0005522533924 0.003488070514
0.0006156063441 0.003487783456
0.0006789592959 0.003487546926
0.000774835333 0.003487302595
0.0008707113702 0.00348721654
0.0009665874073 0.003487308526
0.001062463444 0.00348759466
0.001158339481 0.00348808835
0.001304462548 0.003489264377
0.001450585614 0.003490981211
0.00159670868 0.003493264483
0.001742831746 0.003496133668
0.001888954812 0.003499603671
0.002137210631 0.003506904973
0.00238546645 0.003516008191
0.002633722269 0.003526930422
0.002881978088 0.003539671992
0.003130233907 0.003554221116
0.003539450646 0.003582086741
0.003948667386 0.003614674335
0.004357884125 0.003651819065
0.004767100865 0.003693332298
0.005176317605 0.003739015009
0.005793062146 0.003815300413
0.006409806688 0.003899930333
0.00702655123 0.003992262723
0.007643295772 0.004091700759
0.008260040314 0.004197700547
0.009199584426 0.004370721172
0.01013912854 0.004556333534
0.01107867265 0.004753256074
0.01201821676 0.004960426744
0.01295776087 0.005176961908
0.01477258217 0.005619218763
0.01658740346 0.006089536999
0.01840222475 0.006584817965
0.02021704604 0.007102855988
0.02203186734 0.007641987105
0.02447727494 0.008399575207
0.02692268254 0.009190485596
0.02936809014 0.01001266207
0.03181349774 0.01086444835
0.03425890534 0.01174442367
0.03874245934 0.01342704513
0.04322601335 0.0151931848
0.04770956735 0.0170365629
0.05219312136 0.01895150449
0.05667667537 0.02093263652
0.06167667537 0.0232136601
0.06667667537 0.0255633557
0.07167667537 0.02797467681
0.07667667537 0.03044066122
0.08167667537 0.03295438995
0.08667667537 0.03550896041
0.09167667537 0.03809747701
0.09667667537 0.04071305346
0.1016766754 0.04334878763
0.1066766754 0.0459978288
0.1116766754 0.04865338314
0.1166766754 0.05130868518
0.1216766754 0.05395700241
0.1266766754 0.05659166075
0.1316766754 0.05920608276
0.1366766754 0.06179373019
0.1416766754 0.06434815907
0.1466766754 0.06686307638
0.1516766754 0.06933234797
0.1566766754 0.071749979
0.1616766754 0.07411012178
0.1666766754 0.07640712988
0.1716766754 0.07863561754
0.1766766754 0.08079045613
0.1816766754 0.08286676718
0.1866766754 0.08485994063
0.1916766754 0.08676567549
0.1966766754 0.08858001897
0.2016766754 0.09029939091
0.2066766754 0.09192060081
0.2116766754 0.09344086762
0.2166766754 0.09485784315
0.2216766754 0.09616962582
0.2266766754 0.09737480201
0.2316766754 0.09847245426
0.2366766754 0.09946215487
0.2416766754 0.1003439816
0.2466766754 0.1011185284
0.2516766754 0.1017869206
0.2566766754 0.1023507667
0.2616766754 0.1028122022
0.2666766754 0.1031738954
0.2716766754 0.1034389957
0.2766766754 0.1036110838
0.2816766754 0.1036941346
0.2866766754 0.1036925564
0.2916766754 0.1036111858
0.2966766754 0.1034552022
0.3016766754 0.103230036
0.3066766754 0.1029413328
0.3116766754 0.1025949389
0.3166766754 0.1021968714
0.3216766754 0.1017532694
0.3266766754 0.1012703341
0.3316766754 0.100754273
0.3366766754 0.1002112508
0.3416766754 0.09964734268
0.3466766754 0.09906848895
0.3516766754 0.09848045305
0.3566766754 0.09788878212
0.3616766754 0.09729877091
0.3666766754 0.09671542903
0.3716766754 0.09614345219
0.3766766754 0.09558719679
0.3816766754 0.09505065972
0.3866766754 0.09453745984
0.3916766754 0.09405082823
0.3966766754 0.09359359167
0.4016766754 0.09316818426
0.4066766754 0.09277660134
0.4116766754 0.09242051643
0.4166766754 0.09210103784
0.4216766754 0.09181891759
0.4266766754 0.09157450622
0.4316766754 0.0913678189
0.4366766754 0.09119879976
0.4416766754 0.09106688152
0.4466766754 0.09097106998
0.4516766754 0.09091000751
0.4566766754 0.09088204404
0.4616766754 0.09088524737
0.4666766754 0.09091746997
0.4716766754 0.09097627281
0.4766766754 0.09105908032
0.4816766754 0.09116269789
0.4866766754 0.0912842908
0.4916766754 0.09142075021
0.4966766754 0.09156873618
0.5016766754 0.09172513946
0.5066766754 0.09188631892
0.5116766754 0.09204839133
0.5166766754 0.09220738809
0.5216766754 0.09235936393
0.5266766754 0.09249999596
0.5316766754 0.09262564565
0.5366766754 0.09273256721
0.5416766754 0.09281688494
0.5466766754 0.0928750594
0.5516766754 0.09290309016
0.5566766754 0.09289690547
0.5616766754 0.0928525563
0.5666766754 0.09276623866
0.5716766754 0.0926342242
0.5766766754 0.09245290638
0.5816766754 0.09221841772
0.5866766754 0.09192754701
0.5916766754 0.09157708398
0.5966766754 0.09116385072
0.6016766754 0.09068478223
0.6066766754 0.09013719618
0.6116766754 0.08951821736
0.6166766754 0.08882506805
0.6216766754 0.08805521714
0.6266766754 0.08720637305
0.6316766754 0.08627643468
0.6366766754 0.08526350177
0.6416766754 0.0841658577
0.6466766754 0.08298200051
0.6516766754 0.08171061227
0.6566766754 0.08035063265
0.6616766754 0.07890123213
0.6666766754 0.07736176271
0.6716766754 0.07573190456
0.6766766754 0.0740115509
0.6816766754 0.0722008233
0.6866766754 0.07030008707
0.6916766754 0.06830985659
0.6966766754 0.06623091102
0.7016766754 0.06406435167
0.7066766754 0.06181166874
0.7116766754 0.05947465489
0.7166766754 0.05705559558
0.7216766754 0.05455673935
0.7266766754 0.05198061212
0.7316766754 0.04933007674
0.7366766754 0.04660832358
0.7416766754 0.0438185013
0.7466766754 0.0409643393
0.7516766754 0.03804995169
0.7566766754 0.03507985764
0.7616766754 0.03205889818
0.7666766754 0.02899264316
0.7716766754 0.02588622975
0.7766766754 0.02274517022
0.7816766754 0.01957539142
0.7866766754 0.01638264793
0.7916766754 0.01317356291
0.7966766754 0.009955269929
0.8016766754 0.006735110048
0.8066766754 0.003520600979
0.8116766754 0.0003194986729
0.8166766754 -0.002860154884
0.8216766754 -0.006010031498
0.8266766754 -0.009121533255
0.8316766754 -0.01218581486
0.8366766754 -0.01519378811
0.8416766754 -0.01813613745
0.8466766754 -0.02100245622
0.8516766754 -0.02378343113
0.8566766754 -0.02646944097
0.8616766754 -0.02905051083
0.8666766754 -0.03151644205
0.8716766754 -0.03385767262
0.8766766754 -0.03606365886
0.8816766754 -0.03812349401
0.8866766754 -0.04002638669
0.8916766754 -0.04176171419
0.8966766754 -0.04331804734
0.9016766754 -0.04468536826
0.9066766754 -0.04585358179
0.9116766754 -0.04681249563
0.9166766754 -0.04755198496
0.9216766754 -0.04806274968
0.9266766754 -0.04833491923
0.9316766754 -0.04835867057
0.9366766754 -0.04812464313
0.9416766754 -0.04762399126
0.9466766754 -0.04684771289
0.9516766754 -0.04578823763
0.9566766754 -0.04443832277
0.9616766754 -0.0427910591
0.9666766754 -0.04084000866
0.9716766754 -0.03857953749
0.9766766754 -0.03600420952
0.9816766754 -0.0331091502
0.9866766754 -0.02989023425
0.9916766754 -0.02634410829
0.9966766754 -0.02246813985
1.001676675 -0.01826062174
1.006676675 -0.01372053282
1.011676675 -0.008847577781
1.016676675 -0.003642256864
1.021676675 0.001894391304
1.026676675 0.007760214058
1.031676675 0.01395199511
1.036676675 0.02046554921
1.041676675 0.02729569411
1.046676675 0.03443615783
1.051676675 0.0418794899
1.056676675 0.04961697926
1.061676675 0.05763856919
1.066676675 0.06593276302
1.071676675 0.07448652682
1.076676675 0.08328518861
1.081676675 0.09231233952
1.086676675 0.1015497335
1.091676675 0.1109771948
1.096676675 0.1205725275
1.101676675 0.1303114411
1.106676675 0.1401674768
1.111676675 0.1501119648
1.116676675 0.1601139734
1.121676675 0.1701403162
1.126676675 0.180155545
1.131676675 0.1901219295
1.136676675 0.1999996462
1.141676675 0.2097468757
1.146676675 0.2193198922
1.151676675 0.2286732084
1.156676675 0.2377600756
1.161676675 0.2465275419
1.166676675 0.2549297002
1.171676675 0.2629199521
1.176676675 0.2704513041
1.181676675 0.2774822713
1.186676675 0.283968215
1.191676675 0.2898663088
1.196676675 0.2951393971
1.201676675 0.2997573546
1.206676675 0.3036982299
1.211676675 0.3069491908
1.216676675 0.3095076397
1.221676675 0.3113823579
1.226676675 0.3125945256
1.231676675 0.3131783169
1.236676675 0.3131808971
1.241676675 0.3126617968
1.246676675 0.3116916345
1.251676675 0.3103501768
1.256676675 0.3087238203
1.261676675 0.3069026635
1.266676675 0.3049756403
1.271676675 0.303028973
1.276676675 0.3011436933
1.281676675 0.2993957577
1.286676675 0.2978526389
1.291676675 0.2965723651
1.296676675 0.29560036
1.301676675 0.2949703383
1.306676675 0.2947055446
1.311676675 0.2948201807
1.316676675 0.295320204
1.321676675 0.2962040538
1.326676675 0.2974638673
1.331676675 0.2990868774
1.336676675 0.3010565435
1.341676675 0.3033534566
1.346676675 0.3059562212
1.351676675 0.3088422724
1.356676675 0.3119883814
1.361676675 0.3153710077
1.366676675 0.3189669079
1.371676675 0.3227536416
1.376676675 0.3267095482
1.381676675 0.33081369
1.386676675 0.3350442312
1.391676675 0.3393833961
1.396676675 0.343814091
1.401676675 0.3483198907
1.406676675 0.3528862111
1.411676675 0.3574980442
1.416676675 0.3621409212
1.421676675 0.3668020291
1.426676675 0.3714698268
1.431676675 0.3761330126
1.436676675 0.380782579
1.441676675 0.385410128
1.446676675 0.3900077634
1.451676675 0.3945687628
1.456676675 0.399086354
1.461676675 0.4035543234
1.466676675 0.407966949
1.471676675 0.4123196416
1.476676675 0.4166078522
1.481676675 0.4208276673
1.486676675 0.4249755344
1.491676675 0.4290482175
1.496676675 0.4330427942
1.501676675 0.4369566135
1.506676675 0.4407873237
1.511676675 0.4445326793
1.516676675 0.4481905718
1.521676675 0.4517590805
1.526676675 0.4552364289
1.531676675 0.458620944
1.536676675 0.4619109992
1.541676675 0.4651050105
1.546676675 0.4682013998
1.551676675 0.4711986028
1.556676675 0.4740950384
1.561676675 0.4768890383
1.566676675 0.4795788426
1.571676675 0.4821627214
1.576676675 0.4846388429
1.581676675 0.487005346
1.586676675 0.4892602194
1.591676675 0.4914014185
1.596676675 0.4934267259
1.601676675 0.4953339045
1.606676675 0.4971205071
1.611676675 0.4987841036
1.616676675 0.5003219975
1.621676675 0.5017315871
1.626676675 0.5030099016
1.631676675 0.5041540814
1.636676675 0.5051610521
1.641676675 0.5060277954
1.646676675 0.506751066
1.651676675 0.5073277279
1.656676675 0.5077542672
1.661676675 0.5080273407
1.666676675 0.5081434197
1.671676675 0.5080992183
1.676676675 0.5078913612
1.681676675 0.5075162662
1.686676675 0.5069702992
1.691676675 0.5062500369
1.696676675 0.5053520643
1.701676675 0.5042729725
1.706676675 0.5030094154
1.711676675 0.5015581719
1.716676675 0.4999161561
1.721676675 0.4980804128
1.726676675 0.4960481389
1.731676675 0.4938170054
1.736676675 0.4913847009
1.741676675 0.4887490155
1.746676675 0.4859080406
1.751676675 0.4828603608
1.756676675 0.4796045993
1.761676675 0.4761396078
1.766676675 0.4724649625
1.771676675 0.4685806853
1.776676675 0.4644873091
1.781676675 0.4601857207
1.786676675 0.455677198
1.791676675 0.4509634895
1.796676675 0.4460468667
1.801676675 0.4409299879
1.806676675 0.4356162422
1.811676675 0.4301096162
1.816676675 0.4244146253
1.821676675 0.4185363135
1.826676675 0.4124802872
1.831676675 0.4062526826
1.836676675 0.3998601688
1.841676675 0.393309893
1.846676675 0.3866095048
1.851676675 0.3797670524
1.856676675 0.3727910507
1.861676675 0.3656902721
1.866676675 0.3584739816
1.871676675 0.3511514261
1.876676675 0.3437332252
1.881676675 0.3362289792
1.886676675 0.328648325
1.891676675 0.3210018562
1.896676675 0.313299721
1.901676675 0.305551725
1.906676675 0.2977675577
1.911676675 0.2899569359
1.916676675 0.2821295928
1.921676675 0.2742942492
1.926676675 0.2664604251
1.931676675 0.2586376897
1.936676675 0.250835277
1.941676675 0.2430620301
1.946676675 0.2353272115
1.951676675 0.227638127
1.956676675 0.2200018868
1.961676675 0.2124255562
1.966676675 0.2049159813
1.971676675 0.1974796737
1.976676675 0.1901227636
1.981676675 0.1828504941
1.986676675 0.1756683158
1.991676675 0.1685814516
1.996676675 0.161594598
2.001676675 0.1547119255
2.006676675 0.1479371737
2.011676675 0.1412737043
2.016676675 0.1347245186
2.021676675 0.1282922533
2.026676675 0.1219791869
2.031676675 0.115787244
2.036676675 0.1097180115
2.041676675 0.1037727434
2.046676675 0.09795238069
2.051676675 0.09225754917
2.056676675 0.08668859158
2.061676675 0.08124551494
2.066676675 0.07592813837
2.071676675 0.0707359234
2.076676675 0.06566820634
2.081676675 0.06072398084
2.086676675 0.05590212095
2.091676675 0.05120113236
2.096676675 0.04661933357
2.101676675 0.04215506575
2.106676675 0.0378063913
2.111676675 0.0335713317
2.116676675 0.02944750941
2.121676675 0.02543254975
2.126676675 0.02152381532
2.131676675 0.01771870246
2.136676675 0.0140143217
2.141676675 0.0104078468
2.146676675 0.006896225944
2.151676675 0.003476459871
2.156676675 0.0001453112931
2.161676675 -0.003100359291
2.166676675 -0.006263863752
2.171676675 -0.009348625046
2.176676675 -0.01235789776
2.181676675 -0.01529506781
2.186676675 -0.01816362895
2.191676675 -0.02096711465
2.196676675 -0.02370902715
2.201676675 -0.0263927997
2.206676675 -0.02902181061
2.211676675 -0.03159942815
2.216676675 -0.03412899316
2.221676675 -0.03661391979
2.226676675 -0.03905747315
2.231676675 -0.04146297557
2.236676675 -0.04383377544
2.241676675 -0.04617322183
2.246676675 -0.04848461026
2.251676675 -0.05077112596
2.256676675 -0.05303582249
2.261676675 -0.05528164632
2.266676675 -0.05751148242
2.271676675 -0.05972820495
2.276676675 -0.06193467563
2.281676675 -0.06413352481
2.286676675 -0.06632727344
2.291676675 -0.06851838198
2.296676675 -0.07070924377
2.301676675 -0.07290215568
2.306676675 -0.075099298
2.311676675 -0.07730272558
2.316676675 -0.07951421088
2.321676675 -0.08173559261
2.326676675 -0.08396862174
2.331676675 -0.08621485597
2.336676675 -0.08847565787
2.341676675 -0.09075222113
2.346676675 -0.09304558256
2.351676675 -0.09535661923
2.356676675 -0.09768604065
2.361676675 -0.1000343824
2.366676675 -0.1024020021
2.371676675 -0.104789076
2.376676675 -0.1071955961
2.381676675 -0.1096213677
2.386676675 -0.1120660063
2.391676675 -0.1145289363
2.396676675 -0.1170093897
2.401676675 -0.1195064056
2.406676675 -0.1220188302
2.411676675 -0.1245453181
2.416676675 -0.1270843336
2.421676675 -0.1296341543
2.426676675 -0.1321928733
2.431676675 -0.1347584061
2.436676675 -0.1373284928
2.441676675 -0.139900711
2.446676675 -0.1424722177
2.451676675 -0.1450403647
2.456676675 -0.1476023684
2.461676675 -0.1501552791
2.466676675 -0.1526960022
2.471676675 -0.1552213512
2.476676675 -0.1577280352
2.481676675 -0.1602127258
2.486676675 -0.1626720052
2.491676675 -0.1651024903
2.496676675 -0.1675006865
2.501676675 -0.1698632777
2.506676675 -0.172186706
2.511676675 -0.1744675659
2.516676675 -0.176702584
2.521676675 -0.1788887775
2.526676675 -0.1810232098
2.531676675 -0.1831029856
2.536676675 -0.1851253649
2.541676675 -0.1870878319
2.546676675 -0.1889881213
2.551676675 -0.1908241834
2.556676675 -0.1925942394
2.561676675 -0.1942967976
2.566676675 -0.1959306606
2.571676675 -0.1974950017
2.576676675 -0.1989891825
2.581676675 -0.2004128688
2.586676675 -0.2017660995
2.591676675 -0.2030492779
2.596676675 -0.204263144
2.601676675 -0.205408757
2.606676675 -0.2064874874
2.611676675 -0.2075010072
2.616676675 -0.2084512774
2.621676675 -0.2093405292
2.626676675 -0.2101712436
2.631676675 -0.2109461281
2.636676675 -0.2116680922
2.641676675 -0.2123402195
2.646676675 -0.2129657407
2.651676675 -0.2135480036
2.656676675 -0.2140904441
2.661676675 -0.2145965558
2.666676675 -0.2150698614
2.671676675 -0.215513882
2.676676675 -0.215932113
2.681676675 -0.2163282913
2.686676675 -0.2167056044
2.691676675 -0.2170671043
2.696676675 -0.217415859
2.701676675 -0.2177548453
2.706676675 -0.218086914
2.711676675 -0.2184147216
2.716676675 -0.218740763
2.721676675 -0.2190673299
2.726676675 -0.2193965372
2.731676675 -0.2197302841
2.736676675 -0.2200702891
2.741676675 -0.2204180495
2.746676675 -0.220775067
2.751676675 -0.2211424263
2.756676675 -0.2215211954
2.761676675 -0.2219120188
2.766676675 -0.2223152921
2.771676675 -0.2227315137
2.776676675 -0.2231609249
2.781676675 -0.2236038694
2.786676675 -0.224060229
2.791676675 -0.2245296
2.796676675 -0.2250115521
2.801676675 -0.2255056801
2.806676675 -0.2260115394
2.811676675 -0.2265287409
2.816676675 -0.2270567962
2.821676675 -0.2275951063
2.826676675 -0.2281429891
2.831676675 -0.2286997097
2.836676675 -0.2292645004
2.841676675 -0.2298365724
2.846676675 -0.2304151896
2.851676675 -0.2309995282
2.856676675 -0.2315887327
2.861676675 -0.2321819731
2.866676675 -0.2327784512
2.871676675 -0.2333773166
2.876676675 -0.2339778537
2.881676675 -0.2345793452
2.886676675 -0.2351810912
2.891676675 -0.2357824026
2.896676675 -0.2363826145
2.901676675 -0.2369810859
2.906676675 -0.2375772055
2.911676675 -0.2381703893
2.916676675 -0.2387600824
2.921676675 -0.2393457566
2.926676675 -0.2399269107
2.931676675 -0.2405030684
2.936676675 -0.2410737772
2.941676675 -0.2416386066
2.946676675 -0.2421971462
2.951676675 -0.2427490031
2.956676675 -0.2432938432
2.961676675 -0.2438313244
2.966676675 -0.2443610711
2.971676675 -0.2448827285
2.976676675 -0.245395934
2.981676675 -0.2459003097
2.986676675 -0.2463955194
2.991676675 -0.2468812285
2.996676675 -0.247357118
3.001676675 -0.2478228407
3.006676675 -0.2482780549
3.011676675 -0.248722375
3.016676675 -0.2491554352
3.021676675 -0.2495768079
3.026676675 -0.2499861106
3.031676675 -0.2503828563
3.036676675 -0.2507665885
3.041676675 -0.2511368188
3.046676675 -0.2514930473
3.051676675 -0.2518347627
3.056676675 -0.2521614025
3.061676675 -0.2524724025
3.066676675 -0.2527671202
3.071676675 -0.2530449522
3.076676675 -0.2533052699
3.081676675 -0.2535473512
3.086676675 -0.2537704686
3.091676675 -0.2539738
3.096676675 -0.2541565529
3.101676675 -0.254317907
3.106676675 -0.2544570576
3.111676675 -0.2545731643
3.116676675 -0.2546653758
3.121676675 -0.2547327895
3.126676675 -0.2547745238
3.131676675 -0.2547896898
3.136676675 -0.2547773289
3.141676675 -0.2547364784
3.146676675 -0.2546661686
3.151676675 -0.2545654546
3.156676675 -0.2544334069
3.161676675 -0.2542690856
3.166676675 -0.2540715763
3.171676675 -0.2538399793
3.176676675 -0.2535733754
3.181676675 -0.2532708575
3.186676675 -0.2529315424
3.191676675 -0.2525545922
3.196676675 -0.2521392134
3.201676675 -0.2516846302
3.206676675 -0.2511901216
3.211676675 -0.2506550094
3.216676675 -0.2500786296
3.221676675 -0.249460376
3.226676675 -0.2487997034
3.231676675 -0.2480961122
3.236676675 -0.2473491587
3.241676675 -0.2465584687
3.246676675 -0.2457237299
3.251676675 -0.2448446978
3.256676675 -0.24392117
3.261676675 -0.2429530108
3.266676675 -0.2419401791
3.271676675 -0.2408827209
3.276676675 -0.2397806803
3.281676675 -0.2386341588
3.286676675 -0.2374433769
3.291676675 -0.2362086157
3.296676675 -0.2349302601
3.301676675 -0.2336087887
3.306676675 -0.2322447176
3.311676675 -0.2308386035
3.316676675 -0.2293910727
3.321676675 -0.2279027654
3.326676675 -0.2263743935
3.331676675 -0.2248067696
3.336676675 -0.2232007598
3.341676675 -0.2215573156
3.346676675 -0.219877438
3.351676675 -0.2181620922
3.356676675 -0.2164122667
3.361676675 -0.2146290106
3.366676675 -0.2128134754
3.371676675 -0.2109668349
3.376676675 -0.2090902827
3.381676675 -0.2071850284
3.386676675 -0.2052522912
3.391676675 -0.2032933026
3.396676675 -0.2013093055
3.401676675 -0.1993014422
3.406676675 -0.1972709824
3.411676675 -0.1952192373
3.416676675 -0.193147492
3.421676675 -0.1910570002
3.426676675 -0.1889489967
3.431676675 -0.1868247046
3.436676675 -0.1846853332
3.441676675 -0.1825320744
3.446676675 -0.1803660979
3.451676675 -0.1781885491
3.456676675 -0.1760005462
3.461676675 -0.1738031784
3.466676675 -0.1715975038
3.471676675 -0.1693845468
3.476676675 -0.1671652971
3.481676675 -0.1649407072
3.486676675 -0.1627116914
3.491676675 -0.1604791243
3.496676675 -0.1582438399
3.501676675 -0.15600663
3.506676675 -0.1537682444
3.511676675 -0.1515293885
3.516676675 -0.149290779
3.521676675 -0.1470530076
3.526676675 -0.1448166103
3.531676675 -0.14258212
3.536676675 -0.1403500137
3.541676675 -0.1381207409
3.546676675 -0.1358946818
3.551676675 -0.1336722052
3.556676675 -0.131453594
3.561676675 -0.1292391514
3.566676675 -0.127029049
3.571676675 -0.1248234433
3.576676675 -0.1226225185
3.581676675 -0.1204264176
3.586676675 -0.1182352766
3.591676675 -0.1160490904
3.596676675 -0.1138678139
3.601676675 -0.1116913886
3.606676675 -0.1095198042
3.611676675 -0.1073529844
3.616676675 -0.1051908492
3.621676675 -0.1030331879
3.626676675 -0.1008797781
3.631676675 -0.09873039906
3.636676675 -0.09658489895
3.641676675 -0.0944430609
3.646676675 -0.09230466066
3.651676675 -0.09016936375
3.656676675 -0.08803684891
3.661676675 -0.08590685101
3.666676675 -0.08377902697
3.671676675 -0.08165309248
3.676676675 -0.07952872774
3.681676675 -0.07740557853
3.686676675 -0.07528332768
3.691676675 -0.07316148986
3.696676675 -0.07103967308
3.701676675 -0.06891758533
3.706676675 -0.0667949763
3.711676675 -0.06467154586
3.716676675 -0.06254697081
3.721676675 -0.0604209592
3.726676675 -0.0582932519
3.731676675 -0.05616353672
3.736676675 -0.05403160866
3.741676675 -0.0518972911
3.746676675 -0.04976045033
3.751676675 -0.04762085056
3.756676675 -0.04547831303
3.761676675 -0.04333269909
3.766676675 -0.04118395199
3.771676675 -0.03903206807
3.776676675 -0.03687701412
3.781676675 -0.03471882128
3.786676675 -0.03255755099
3.791676675 -0.03039325341
3.796676675 -0.02822604987
3.801676675 -0.02605611364
3.806676675 -0.02388366403
3.811676675 -0.02170897276
3.816676675 -0.01953239188
3.821676675 -0.01735425101
3.826676675 -0.01517494063
3.831676675 -0.01299497542
3.836676675 -0.0108149285
3.841676675 -0.008635374546
3.846676675 -0.006456917428
3.851676675 -0.004280130924
3.856676675 -0.002105697781
3.861676675 6.572795279e-05
3.866676675 0.002233404688
3.871676675 0.00439645447
3.876676675 0.006553933194
3.881676675 0.008704963288
3.886676675 0.01084868019
3.891676675 0.01298407671
3.896676675 0.01511007068
3.901676675 0.01722568241
3.906676675 0.01932995483
3.911676675 0.0214217642
3.916676675 0.02349991647
3.921676675 0.02556336404
3.926676675 0.02761110704
3.931676675 0.02964196653
3.936676675 0.03165470688
3.941676675 0.03364827861
3.946676675 0.03562170403
3.951676675 0.03757382375
3.956676675 0.03950344188
3.961676675 0.04140957878
3.966676675 0.04329134839
3.971676675 0.04514769308
3.976676675 0.04697754241
3.981676675 0.04877997932
3.986676675 0.05055409938
3.991676675 0.05229914172
3.996676675 0.05401444684
4.001676675 0.05569935149
4.006676675 0.05735322849
4.011676675 0.05897553028
4.016676675 0.060565751
4.021676675 0.06212352889
4.026676675 0.06364855228
4.031676675 0.06514050307
4.036676675 0.06659912285
4.041676675 0.06802427924
4.046676675 0.06941594768
4.051676675 0.07077414029
4.056676675 0.07209893562
4.061676675 0.07339050602
4.066676675 0.07464910878
4.071676675 0.07587506151
4.076676675 0.07706873584
4.081676675 0.0782305599
4.086676675 0.07936102929
4.091676675 0.0804606902
4.096676675 0.0815301392
4.101676675 0.08257004583
4.106676675 0.08358113022
4.111676675 0.08456412014
4.116676675 0.085519778
4.121676675 0.08644891031
4.126676675 0.08735235555
4.131676675 0.08823095275
4.136676675 0.08908563356
4.141676675 0.08991734851
4.146676675 0.09072700221
4.151676675 0.09151548068
4.156676675 0.09228371109
4.161676675 0.09303264239
4.166676675 0.09376317872
4.171676675 0.09447617755
4.176676675 0.0951724958
4.181676675 0.09585298931
4.186676675 0.09651848517
4.191676675 0.09716987992
4.196676675 0.09780806599
4.201676675 0.0984338503
4.206676675 0.09904799732
4.211676675 0.0996512351
4.216676675 0.1002442589
4.221676675 0.1008277332
4.226676675 0.1014023008
4.231676675 0.1019685808
4.236676675 0.1025271649
4.241676675 0.1030786148
4.246676675 0.1036234222
4.251676675 0.1041621007
4.256676675 0.104695146
4.261676675 0.1052230118
4.266676675 0.1057461119
4.271676675 0.1062648288
4.276676675 0.1067795184
4.281676675 0.1072905112
4.286676675 0.1077981127
4.291676675 0.1083026036
4.296676675 0.1088042413
4.301676675 0.1093032606
4.306676675 0.1097998753
4.311676675 0.1102942788
4.316676675 0.1107866455
4.321676675 0.1112771319
4.326676675 0.1117658776
4.331676675 0.1122530059
4.336676675 0.1127386257
4.341676675 0.1132228314
4.346676675 0.1137057047
4.351676675 0.1141873147
4.356676675 0.1146677193
4.361676675 0.1151469654
4.366676675 0.1156250901
4.371676675 0.1161021209
4.376676675 0.1165780762
4.381676675 0.1170529664
4.386676675 0.1175267936
4.391676675 0.1179995522
4.396676675 0.1184712295
4.401676675 0.1189418055
4.406676675 0.1194112535
4.411676675 0.1198795398
4.416676675 0.1203466242
4.421676675 0.1208124599
4.426676675 0.1212769931
4.431676675 0.1217401637
4.436676675 0.1222019045
4.441676675 0.1226621416
4.446676675 0.1231207938
4.451676675 0.1235777728
4.456676675 0.1240329827
4.461676675 0.1244863201
4.466676675 0.1249376734
4.471676675 0.1253869231
4.476676675 0.1258339266
4.481676675 0.1262785435
4.486676675 0.1267206277
4.491676675 0.1271600275
4.496676675 0.1275965798
4.501676675 0.1280301129
4.506676675 0.128460443
4.511676675 0.1288873771
4.516676675 0.1293107109
4.521676675 0.1297302311
4.526676675 0.1301457125
4.531676675 0.1305569211
4.536676675 0.1309636109
4.541676675 0.1313655269
4.546676675 0.1317624019
4.551676675 0.1321539605
4.556676675 0.1325399148
4.561676675 0.1329199691
4.566676675 0.133293816
4.571676675 0.1336611405
4.576676675 0.1340216263
4.581676675 0.1343749359
4.586676675 0.1347207243
4.591676675 0.1350586377
4.596676675 0.1353883169
4.601676675 0.1357093979
4.606676675 0.1360215109
4.611676675 0.1363242806
4.616676675 0.1366173257
4.621676675 0.1369002617
4.626676675 0.1371726994
4.631676675 0.1374342489
4.636676675 0.1376845163
4.641676675 0.13792311
4.646676675 0.1381496337
4.651676675 0.1383636986
4.656676675 0.138564909
4.661676675 0.1387528834
4.666676675 0.1389272415
4.671676675 0.1390875973
4.676676675 0.1392335751
4.681676675 0.1393648079
4.686676675 0.1394809353
4.691676675 0.1395816054
4.696676675 0.1396664739
4.701676675 0.1397352087
4.706676675 0.1397874864
4.711676675 0.1398229985
4.716676675 0.1398414446
4.721676675 0.1398425438
4.726676675 0.1398260204
4.731676675 0.1397916255
4.736676675 0.1397391079
4.741676675 0.1396682573
4.746676675 0.1395788434
4.751676675 0.1394706737
4.756676675 0.1393435743
4.761676675 0.1391973882
4.766676675 0.1390319776
4.771676675 0.1388472316
4.776676675 0.138643041
4.781676675 0.1384193324
4.786676675 0.1381760204
4.791676675 0.137913083
4.796676675 0.1376304487
4.801676675 0.1373280936
4.806676675 0.1370060313
4.811676675 0.1366642858
4.816676675 0.1363029145
4.821676675 0.1359219819
4.826676675 0.1355215742
4.831676675 0.1351017713
4.836676675 0.1346626964
4.841676675 0.1342044413
4.846676675 0.1337271898
4.851676675 0.1332310151
4.856676675 0.1327160438
4.861676675 0.1321824903
4.866676675 0.1316305188
4.871676675 0.1310604229
4.876676675 0.1304724566
4.881676675 0.1298668369
4.886676675 0.1292437923
4.891676675 0.1286035031
4.896676675 0.1279462735
4.901676675 0.1272723796
4.906676675 0.1265820631
4.911676675 0.1258755909
4.916676675 0.1251531517
4.921676675 0.1244149678
4.926676675 0.1236613813
4.931676675 0.1228927217
4.936676675 0.122109283
4.941676675 0.1213113696
4.946676675 0.1204992632
4.951676675 0.1196732466
4.956676675 0.1188335759
4.961676675 0.1179804983
4.966676675 0.1171143146
4.971676675 0.1162352448
4.976676675 0.1153435056
4.981676675 0.1144393718
4.986676675 0.1135231576
4.991676675 0.1125951242
4.996676675 0.1116556083
5 0.1110249137


==> Image/data/rec_eul2_Z.dat <==
0 0.003490658504
2.360113587e-07 0.003490658506
4.720227175e-07 0.003490658509
7.080340762e-07 0.003490658515
2.278396726e-06 0.0034906586
3.848759376e-06 0.003490658772
5.419122025e-06 0.00349065903
6.989484675e-06 0.003490659375
1.998190842e-05 0.003490665461
3.297433217e-05 0.003490677199
4.596675592e-05 0.003490694367
5.895917967e-05 0.003490716742
0.0001196062511 0.003490884471
0.0001802533226 0.003491142883
0.0002409003941 0.003491477034
0.0003015474655 0.003491875713
0.000362194537 0.003492330643
0.0004255474888 0.003492859414
0.0004889004406 0.003493437982
0.0005522533924 0.003494062964
0.0006156063441 0.00349473223
0.0006789592959 0.003495444595
0.000774835333 0.003496603906
0.0008707113702 0.003497861275
0.0009665874073 0.003499218765
0.001062463444 0.003500679559
0.001158339481 0.003502247303
0.001304462548 0.003504850832
0.001450585614 0.003507724357
0.00159670868 0.00351088
0.001742831746 0.003514328642
0.001888954812 0.003518079755
0.002137210631 0.003525167842
0.00238546645 0.003533184522
0.002633722269 0.003542154881
0.002881978088 0.003552097365
0.003130233907 0.003563025574
0.003539450646 0.003583214916
0.003948667386 0.003606139192
0.004357884125 0.003631814462
0.004767100865 0.003660245969
0.005176317605 0.003691432286
0.005793062146 0.003743624036
0.006409806688 0.003802026416
0.00702655123 0.003866594764
0.007643295772 0.003937276191
0.008260040314 0.004014013142
0.009199584426 0.004142414597
0.01013912854 0.004284507915
0.01107867265 0.004440067815
0.01201821676 0.004608866676
0.01295776087 0.004790677285
0.01477258217 0.005177865854
0.01658740346 0.005611177347
0.01840222475 0.00608908131
0.02021704604 0.006610099494
0.02203186734 0.007172811853
0.02447727494 0.00799453137
0.02692268254 0.008886089854
0.02936809014 0.009844218301
0.03181349774 0.01086569123
0.03425890534 0.01194730324
0.03874245934 0.01407590466
0.04322601335 0.01637600544
0.04770956735 0.01882757213
0.05219312136 0.02141026289
0.05667667537 0.02410341974
0.06167667537 0.02721142066
0.06667667537 0.0304014653
0.07167667537 0.03364405725
0.07667667537 0.03690960987
0.08167667537 0.04016856731
0.08667667537 0.04339152242
0.09167667537 0.04654933079
0.09667667537 0.04961321937
0.1016766754 0.05255485991
0.1066766754 0.05534650236
0.1116766754 0.05796107501
0.1166766754 0.06037224487
0.1216766754 0.06255448629
0.1266766754 0.06448316437
0.1316766754 0.0661346647
0.1366766754 0.06748633619
0.1416766754 0.06851659673
0.1466766754 0.06920503662
0.1516766754 0.06953247983
0.1566766754 0.06948102655
0.1616766754 0.06903411081
0.1666766754 0.06817657715
0.1716766754 0.06689472024
0.1766766754 0.06517636674
0.1816766754 0.06301093498
0.1866766754 0.06038947311
0.1916766754 0.0573046993
0.1966766754 0.05375104791
0.2016766754 0.04972471413
0.2066766754 0.04522368933
0.2116766754 0.0402477851
0.2166766754 0.03479864739
0.2216766754 0.02887967805
0.2266766754 0.02249619392
0.2316766754 0.01565539
0.2366766754 0.008366217964
0.2416766754 0.0006393214503
0.2466766754 -0.007513005673
0.2516766754 -0.01607678997
0.2566766754 -0.02503667471
0.2616766754 -0.03437592912
0.2666766754 -0.04407653421
0.2716766754 -0.05411932217
0.2766766754 -0.06448415297
0.2816766754 -0.07515009953
0.2866766754 -0.08609557622
0.2916766754 -0.09729853057
0.2966766754 -0.1087366186
0.3016766754 -0.1203873938
0.3066766754 -0.1322284901
0.3116766754 -0.1442378099
0.3166766754 -0.1563936713
0.3216766754 -0.1686749605
0.3266766754 -0.1810612833
0.3316766754 -0.1935331052
0.3366766754 -0.2060718764
0.3416766754 -0.2186601397
0.3466766754 -0.2312816196
0.3516766754 -0.2439212908
0.3566766754 -0.2565654301
0.3616766754 -0.2692016503
0.3666766754 -0.281818917
0.3716766754 -0.29440755
0.3766766754 -0.3069592084
0.3816766754 -0.3194668622
0.3866766754 -0.3319247506
0.3916766754 -0.3443283327
0.3966766754 -0.3566742232
0.4016766754 -0.3689601358
0.4066766754 -0.3811847838
0.4116766754 -0.3933478777
0.4166766754 -0.4054500102
0.4216766754 -0.4174925392
0.4266766754 -0.4294774858
0.4316766754 -0.4414074677
0.4366766754 -0.4532854125
0.4416766754 -0.4651150191
0.4466766754 -0.4769005575
0.4516766754 -0.488646646
0.4566766754 -0.5003581761
0.4616766754 -0.5120402598
0.4666766754 -0.5236982525
0.4716766754 -0.5353376434
0.4766766754 -0.54696416
0.4816766754 -0.5585841766
0.4866766754 -0.5702032596
0.4916766754 -0.5818271196
0.4966766754 -0.593461656
0.5016766754 -0.6051123122
0.5066766754 -0.6167850571
0.5116766754 -0.6284860387
0.5166766754 -0.6402212762
0.5216766754 -0.651996573
0.5266766754 -0.6638181095
0.5316766754 -0.6756911544
0.5366766754 -0.6876209712
0.5416766754 -0.6996128418
0.5466766754 -0.7116715594
0.5516766754 -0.7238023062
0.5566766754 -0.7360102794
0.5616766754 -0.7483003755
0.5666766754 -0.7606771762
0.5716766754 -0.7731449788
0.5766766754 -0.7857078817
0.5816766754 -0.7983701147
0.5866766754 -0.811135058
0.5916766754 -0.8240058653
0.5966766754 -0.836985499
0.6016766754 -0.8500766636
0.6066766754 -0.8632815868
0.6116766754 -0.8766024295
0.6166766754 -0.890041095
0.6216766754 -0.9035990745
0.6266766754 -0.9172774411
0.6316766754 -0.9310768804
0.6366766754 -0.9449977193
0.6416766754 -0.9590399098
0.6466766754 -0.973203034
0.6516766754 -0.9874862745
0.6566766754 -1.001888445
0.6616766754 -1.016407967
0.6666766754 -1.031042634
0.6716766754 -1.045790148
0.6766766754 -1.060647805
0.6816766754 -1.075612467
0.6866766754 -1.090680591
0.6916766754 -1.105848579
0.6966766754 -1.121112038
0.7016766754 -1.136466028
0.7066766754 -1.151905313
0.7116766754 -1.167424359
0.7166766754 -1.183016703
0.7216766754 -1.198676414
0.7266766754 -1.214397103
0.7316766754 -1.230171882
0.7366766754 -1.24599345
0.7416766754 -1.261854809
0.7466766754 -1.277747812
0.7516766754 -1.293663696
0.7566766754 -1.30959355
0.7616766754 -1.32552834
0.7666766754 -1.341457786
0.7716766754 -1.357372738
0.7766766754 -1.373263622
0.7816766754 -1.389120362
0.7866766754 -1.404933441
0.7916766754 -1.42069193
0.7966766754 -1.436384272
0.8016766754 -1.451998867
0.8066766754 -1.46752408
0.8116766754 -1.482948095
0.8166766754 -1.498258827
0.8216766754 -1.513443913
0.8266766754 -1.528490728
0.8316766754 -1.543386388
0.8366766754 -1.558117762
0.8416766754 -1.572671462
0.8466766754 -1.587032388
0.8516766754 -1.60118733
0.8566766754 -1.615122628
0.8616766754 -1.628824038
0.8666766754 -1.642276902
0.8716766754 -1.655467553
0.8766766754 -1.66838042
0.8816766754 -1.680999138
0.8866766754 -1.693307353
0.8916766754 -1.705288725
0.8966766754 -1.716924916
0.9016766754 -1.728199786
0.9066766754 -1.739096569
0.9116766754 -1.749597706
0.9166766754 -1.759685036
0.9216766754 -1.769341528
0.9266766754 -1.77854768
0.9316766754 -1.787282884
0.9366766754 -1.795526396
0.9416766754 -1.803257386
0.9466766754 -1.810452339
0.9516766754 -1.817090424
0.9566766754 -1.823149918
0.9616766754 -1.828607996
0.9666766754 -1.833440982
0.9716766754 -1.837626618
0.9766766754 -1.841139441
0.9816766754 -1.843952503
0.9866766754 -1.846038741
0.9916766754 -1.847371075
0.9966766754 -1.847919258
1.001676675 -1.8476566
1.006676675 -1.846555455
1.011676675 -1.84458705
1.016676675 -1.841721868
1.021676675 -1.837932466
1.026676675 -1.833187984
1.031676675 -1.827456301
1.036676675 -1.820705681
1.041676675 -1.812904873
1.046676675 -1.804022714
1.051676675 -1.794027923
1.056676675 -1.782889132
1.061676675 -1.770574992
1.066676675 -1.757054267
1.071676675 -1.7422959
1.076676675 -1.726269079
1.081676675 -1.708943313
1.086676675 -1.690288523
1.091676675 -1.67027515
1.096676675 -1.648874282
1.101676675 -1.626057807
1.106676675 -1.601798603
1.111676675 -1.576070758
1.116676675 -1.548849857
1.121676675 -1.52011329
1.126676675 -1.489840689
1.131676675 -1.458014373
1.136676675 -1.424619919
1.141676675 -1.389646773
1.146676675 -1.353089069
1.151676675 -1.314946512
1.156676675 -1.275225462
1.161676675 -1.233942932
1.166676675 -1.191122072
1.171676675 -1.146796189
1.176676675 -1.101010569
1.181676675 -1.053817135
1.186676675 -1.005288419
1.191676675 -0.9555157831
1.196676675 -0.9046073869
1.201676675 -0.8526887465
1.206676675 -0.799903963
1.211676675 -0.7464158644
1.216676675 -0.6924051622
1.221676675 -0.6380687187
1.226676675 -0.5836167999
1.231676675 -0.5292693209
1.236676675 -0.475251186
1.241676675 -0.4217868592
1.246676675 -0.3690944183
1.251676675 -0.3173794875
1.256676675 -0.2668294759
1.261676675 -0.2176085182
1.266676675 -0.1698546026
1.271676675 -0.123674796
1.276676675 -0.07914526913
1.281676675 -0.03631279022
1.286676675 0.004804250826
1.291676675 0.04421411898
1.296676675 0.08194885131
1.301676675 0.1180573514
1.306676675 0.1526019598
1.311676675 0.1856550574
1.316676675 0.217295628
1.321676675 0.2476059885
1.326676675 0.2766689102
1.331676675 0.3045653821
1.336676675 0.3313730529
1.341676675 0.3571651913
1.346676675 0.3820100015
1.351676675 0.4059702371
1.356676675 0.4291030874
1.361676675 0.4514603098
1.366676675 0.4730883634
1.371676675 0.4940287018
1.376676675 0.5143182141
1.381676675 0.533989631
1.386676675 0.5530741698
1.391676675 0.5715953694
1.396676675 0.5895742956
1.401676675 0.607029899
1.406676675 0.6239777495
1.411676675 0.6404327453
1.416676675 0.6564079405
1.421676675 0.6719137586
1.426676675 0.6869584309
1.431676675 0.7015489319
1.436676675 0.715689909
1.441676675 0.729384876
1.446676675 0.7426363112
1.451676675 0.7554455724
1.456676675 0.7678131484
1.461676675 0.7797384788
1.466676675 0.7912200426
1.471676675 0.8022551957
1.476676675 0.8128401323
1.481676675 0.8229709011
1.486676675 0.8326427922
1.491676675 0.8418503247
1.496676675 0.8505873302
1.501676675 0.8588470276
1.506676675 0.8666227354
1.511676675 0.873906531
1.516676675 0.8806897688
1.521676675 0.8869634752
1.526676675 0.8927184135
1.531676675 0.8979450323
1.536676675 0.9026334582
1.541676675 0.9067735147
1.546676675 0.9103547772
1.551676675 0.9133666101
1.556676675 0.9157971384
1.561676675 0.9176360203
1.566676675 0.9188727133
1.571676675 0.9194963433
1.576676675 0.9194959702
1.581676675 0.9188606934
1.586676675 0.917579787
1.591676675 0.9156426913
1.596676675 0.9130391423
1.601676675 0.9097591485
1.606676675 0.9057931625
1.611676675 0.901132015
1.616676675 0.8957671565
1.621676675 0.8896905026
1.626676675 0.8828948169
1.631676675 0.8753734422
1.636676675 0.8671205943
1.641676675 0.858131385
1.646676675 0.8484020351
1.651676675 0.837929644
1.656676675 0.826712749
1.661676675 0.8147509263
1.666676675 0.8020451605
1.671676675 0.7885976103
1.676676675 0.7744120432
1.681676675 0.7594939409
1.686676675 0.7438505594
1.691676675 0.7274908399
1.696676675 0.7104253281
1.701676675 0.6926664826
1.706676675 0.6742287717
1.711676675 0.6551286373
1.716676675 0.6353844846
1.721676675 0.6150167301
1.726676675 0.5940478446
1.731676675 0.5725002831
1.736676675 0.5504007967
1.741676675 0.5277788924
1.746676675 0.5046657935
1.751676675 0.4810942176
1.756676675 0.4571015621
1.761676675 0.4327214623
1.766676675 0.4079902305
1.771676675 0.3829461675
1.776676675 0.3576288858
1.781676675 0.3320789765
1.786676675 0.3063377658
1.791676675 0.2804470834
1.796676675 0.2544490218
1.801676675 0.2283820987
1.806676675 0.2022888806
1.811676675 0.1762128043
1.816676675 0.1501957284
1.821676675 0.1242776362
1.826676675 0.09849701301
1.831676675 0.07289098899
1.836676675 0.04749519285
1.841676675 0.02234352508
1.846676675 -0.002532038256
1.851676675 -0.0271015643
1.856676675 -0.05133727363
1.861676675 -0.0752135689
1.866676675 -0.0987071551
1.871676675 -0.1217969314
1.876676675 -0.1444624209
1.881676675 -0.1666884361
1.886676675 -0.1884615877
1.891676675 -0.2097701268
1.896676675 -0.2306039731
1.901676675 -0.2509549376
1.906676675 -0.2708168244
1.911676675 -0.2901854195
1.916676675 -0.3090583381
1.921676675 -0.3274348301
1.926676675 -0.3453154654
1.931676675 -0.3627023195
1.936676675 -0.3795988417
1.941676675 -0.3960096837
1.946676675 -0.4119414049
1.951676675 -0.427400916
1.956676675 -0.4423959641
1.961676675 -0.4569350718
1.966676675 -0.4710274699
1.971676675 -0.4846830341
1.976676675 -0.4979122073
1.981676675 -0.5107249716
1.986676675 -0.5231327451
1.991676675 -0.5351476286
1.996676675 -0.5467817955
2.001676675 -0.5580473868
2.006676675 -0.5689565792
2.011676675 -0.5795216065
2.016676675 -0.5897547223
2.021676675 -0.5996681379
2.026676675 -0.6092739661
2.031676675 -0.6185841734
2.036676675 -0.6276105404
2.041676675 -0.6363646241
2.046676675 -0.6448577239
2.051676675 -0.653100846
2.056676675 -0.6611046774
2.061676675 -0.6688805193
2.066676675 -0.6764378037
2.071676675 -0.6837857093
2.076676675 -0.6909332695
2.081676675 -0.6978891677
2.086676675 -0.7046616747
2.091676675 -0.7112585819
2.096676675 -0.7176872024
2.101676675 -0.7239544614
2.106676675 -0.7300667648
2.111676675 -0.7360300097
2.116676675 -0.7418494736
2.121676675 -0.7475299974
2.126676675 -0.7530759221
2.131676675 -0.7584911454
2.136676675 -0.7637790022
2.141676675 -0.7689423927
2.146676675 -0.7739836957
2.151676675 -0.7789048464
2.156676675 -0.7837072343
2.161676675 -0.7883918342
2.166676675 -0.7929591245
2.171676675 -0.7974090948
2.176676675 -0.8017413282
2.181676675 -0.805954943
2.186676675 -0.8100486242
2.191676675 -0.8140206509
2.196676675 -0.8178689448
2.201676675 -0.8215910981
2.206676675 -0.825184341
2.211676675 -0.8286454878
2.216676675 -0.8319709596
2.221676675 -0.8351567621
2.226676675 -0.8381986438
2.231676675 -0.8410920204
2.236676675 -0.8438319878
2.241676675 -0.8464133474
2.246676675 -0.8488306747
2.251676675 -0.8510783787
2.256676675 -0.8531506989
2.261676675 -0.8550416574
2.266676675 -0.8567450273
2.271676675 -0.8582543709
2.276676675 -0.8595630495
2.281676675 -0.8606643858
2.286676675 -0.8615516391
2.291676675 -0.8622179509
2.296676675 -0.8626563576
2.301676675 -0.8628598374
2.306676675 -0.8628213493
2.311676675 -0.8625338588
2.316676675 -0.8619909359
2.321676675 -0.8611854952
2.326676675 -0.8601103099
2.331676675 -0.8587583947
2.336676675 -0.8571230338
2.341676675 -0.8551977018
2.346676675 -0.8529760302
2.351676675 -0.8504518252
2.356676675 -0.8476191028
2.361676675 -0.8444721215
2.366676675 -0.8410054092
2.371676675 -0.8372137883
2.376676675 -0.8330924016
2.381676675 -0.8286367391
2.386676675 -0.8238426651
2.391676675 -0.8187064458
2.396676675 -0.8132247765
2.401676675 -0.8073948086
2.406676675 -0.801214178
2.411676675 -0.7946810312
2.416676675 -0.7877940536
2.421676675 -0.7805524953
2.426676675 -0.772956199
2.431676675 -0.7650056245
2.436676675 -0.756701876
2.441676675 -0.7480467247
2.446676675 -0.7390429955
2.451676675 -0.7296938161
2.456676675 -0.7200030453
2.461676675 -0.7099753286
2.466676675 -0.6996161062
2.471676675 -0.6889316065
2.476676675 -0.6779288617
2.481676675 -0.6666157135
2.486676675 -0.6550008311
2.491676675 -0.643093704
2.496676675 -0.6309046579
2.501676675 -0.6184448295
2.506676675 -0.6057261871
2.511676675 -0.5927613459
2.516676675 -0.579563727
2.521676675 -0.5661477313
2.526676675 -0.5525285588
2.531676675 -0.5387220228
2.536676675 -0.524744495
2.541676675 -0.5106129329
2.546676675 -0.496344946
2.551676675 -0.4819586178
2.556676675 -0.4674724471
2.561676675 -0.4529052956
2.566676675 -0.4382763137
2.571676675 -0.4236032084
2.576676675 -0.4089057582
2.581676675 -0.3942043887
2.586676675 -0.3795190736
2.591676675 -0.3648692185
2.596676675 -0.3502738446
2.601676675 -0.3357516518
2.606676675 -0.3213209437
2.611676675 -0.3069995083
2.616676675 -0.2928045118
2.621676675 -0.2787524114
2.626676675 -0.2648588793
2.631676675 -0.2511387319
2.636676675 -0.2376058642
2.641676675 -0.2242731911
2.646676675 -0.2111525984
2.651676675 -0.1982549026
2.656676675 -0.18558982
2.661676675 -0.1731659464
2.666676675 -0.1609907457
2.671676675 -0.1490705488
2.676676675 -0.137410561
2.681676675 -0.1260151514
2.686676675 -0.1148870175
2.691676675 -0.1040279606
2.696676675 -0.09343887667
2.701676675 -0.08311977391
2.706676675 -0.07306976149
2.711676675 -0.06328712485
2.716676675 -0.05376935449
2.721676675 -0.04451323009
2.726676675 -0.03551486263
2.731676675 -0.02676978973
2.736676675 -0.01827301939
2.741676675 -0.01001912205
2.746676675 -0.002002333165
2.751676675 0.005783518107
2.756676675 0.01334478762
2.761676675 0.0206879929
2.766676675 0.02781980658
2.771676675 0.03474689977
2.776676675 0.04147605295
2.781676675 0.04801392366
2.786676675 0.05436710933
2.791676675 0.06054212575
2.796676675 0.06654531233
2.801676675 0.0723827628
2.806676675 0.07806031921
2.811676675 0.08358347239
2.816676675 0.08895740364
2.821676675 0.09418701527
2.826676675 0.09927690805
2.831676675 0.1042313459
2.836676675 0.1090542319
2.841676675 0.1137490974
2.846676675 0.1183188813
2.851676675 0.122766462
2.856676675 0.1270944109
2.861676675 0.1313048267
2.866676675 0.1353993529
2.871676675 0.1393793161
2.876676675 0.1432455095
2.881676675 0.1469984395
2.886676675 0.1506383037
2.891676675 0.1541649929
2.896676675 0.1575780811
2.901676675 0.1608768395
2.906676675 0.1640602435
2.911676675 0.1671269917
2.916676675 0.1700755183
2.921676675 0.1729040118
2.926676675 0.1756104289
2.931676675 0.1781925129
2.936676675 0.1806478086
2.941676675 0.1829736812
2.946676675 0.1851673323
2.951676675 0.187225818
2.956676675 0.189146328
2.961676675 0.190925617
2.966676675 0.1925602886
2.971676675 0.1940469144
2.976676675 0.1953820939
2.981676675 0.1965620451
2.986676675 0.1975834641
2.991676675 0.1984430065
2.996676675 0.1991372244
3.001676675 0.1996626959
3.006676675 0.2000160136
3.011676675 0.2001938895
3.016676675 0.2001930571
3.021676675 0.2000104293
3.026676675 0.1996429233
3.031676675 0.1990877441
3.036676675 0.1983421531
3.041676675 0.1974035525
3.046676675 0.1962695592
3.051676675 0.1949379536
3.056676675 0.193406768
3.061676675 0.1916742056
3.066676675 0.1897388235
3.071676675 0.1875992868
3.076676675 0.1852545663
3.081676675 0.1827040255
3.086676675 0.1799472499
3.091676675 0.1769842789
3.096676675 0.1738153329
3.101676675 0.1704409152
3.106676675 0.1668618375
3.111676675 0.1630792799
3.116676675 0.159094724
3.121676675 0.1549100915
3.126676675 0.1505275246
3.131676675 0.1459495448
3.136676675 0.1411792054
3.141676675 0.1362198597
3.146676675 0.131075145
3.151676675 0.1257490325
3.156676675 0.120245755
3.161676675 0.114569974
3.166676675 0.1087265026
3.171676675 0.1027205092
3.176676675 0.09655772742
3.181676675 0.09024411897
3.186676675 0.08378572062
3.191676675 0.07718901031
3.196676675 0.07046055375
3.201676675 0.06360695672
3.206676675 0.05663527366
3.211676675 0.04955265245
3.216676675 0.04236620078
3.221676675 0.03508313426
3.226676675 0.02771090923
3.231676675 0.02025713711
3.236676675 0.01272951024
3.241676675 0.005135742987
3.246676675 -0.002516521668
3.251676675 -0.01021969528
3.256676675 -0.01796635879
3.261676675 -0.0257492001
3.266676675 -0.03356086764
3.271676675 -0.04139411718
3.276676675 -0.04924203109
3.281676675 -0.0570979132
3.286676675 -0.06495512791
3.291676675 -0.07280725112
3.296676675 -0.08064804895
3.301676675 -0.08847147062
3.306676675 -0.09627179516
3.311676675 -0.104043684
3.316676675 -0.1117820704
3.321676675 -0.1194822365
3.326676675 -0.1271397616
3.331676675 -0.1347504413
3.336676675 -0.142310368
3.341676675 -0.1498159491
3.346676675 -0.157263888
3.351676675 -0.1646512867
3.356676675 -0.1719756149
3.361676675 -0.1792345901
3.366676675 -0.1864261182
3.371676675 -0.1935484459
3.376676675 -0.2006001389
3.381676675 -0.2075800257
3.386676675 -0.2144871807
3.391676675 -0.2213209223
3.396676675 -0.2280808061
3.401676675 -0.234766607
3.406676675 -0.241378281
3.411676675 -0.2479159848
3.416676675 -0.2543800698
3.421676675 -0.2607710559
3.426676675 -0.2670896048
3.431676675 -0.2733364995
3.436676675 -0.2795126299
3.441676675 -0.2856189778
3.446676675 -0.2916566013
3.451676675 -0.2976266187
3.456676675 -0.3035301923
3.461676675 -0.3093685137
3.466676675 -0.315142788
3.471676675 -0.3208542203
3.476676675 -0.3265040008
3.481676675 -0.332093292
3.486676675 -0.3376232155
3.491676675 -0.3430948401
3.496676675 -0.3485091694
3.501676675 -0.353867132
3.506676675 -0.3591695694
3.511676675 -0.3644172288
3.516676675 -0.3696107988
3.521676675 -0.3747507604
3.526676675 -0.3798375003
3.531676675 -0.3848712865
3.536676675 -0.3898522742
3.541676675 -0.3947804586
3.546676675 -0.3996557186
3.551676675 -0.404477747
3.556676675 -0.4092461389
3.561676675 -0.4139602609
3.566676675 -0.4186194293
3.571676675 -0.4232227456
3.576676675 -0.4277691211
3.581676675 -0.4322573455
3.586676675 -0.4366860551
3.591676675 -0.4410536365
3.596676675 -0.4453583663
3.601676675 -0.4495983641
3.606676675 -0.4537716055
3.611676675 -0.4578759424
3.616676675 -0.4619090807
3.621676675 -0.4658685039
3.626676675 -0.4697515934
3.631676675 -0.4735555898
3.636676675 -0.4772776079
3.641676675 -0.4809146545
3.646676675 -0.4844636232
3.651676675 -0.4879211958
3.656676675 -0.4912839582
3.661676675 -0.4945484506
3.666676675 -0.49771111
3.671676675 -0.5007682777
3.676676675 -0.5037162357
3.681676675 -0.5065511928
3.686676675 -0.5092692445
3.691676675 -0.511866446
3.696676675 -0.5143388148
3.701676675 -0.5166823593
3.706676675 -0.5188930882
3.711676675 -0.5209670025
3.716676675 -0.5229000346
3.721676675 -0.5246880964
3.726676675 -0.5263271432
3.731676675 -0.5278131575
3.736676675 -0.5291421482
3.741676675 -0.5303101613
3.746676675 -0.5313133202
3.751676675 -0.5321478033
3.756676675 -0.532809897
3.761676675 -0.5332959867
3.766676675 -0.5336025873
3.771676675 -0.5337263595
3.776676675 -0.5336640558
3.781676675 -0.5334125934
3.786676675 -0.5329690818
3.791676675 -0.5323307867
3.796676675 -0.5314951818
3.801676675 -0.5304599797
3.806676675 -0.5292230949
3.811676675 -0.5277826409
3.816676675 -0.5261369409
3.821676675 -0.5242845691
3.826676675 -0.5222243715
3.831676675 -0.5199555042
3.836676675 -0.5174774262
3.841676675 -0.5147898607
3.846676675 -0.5118927905
3.851676675 -0.5087864878
3.856676675 -0.5054715738
3.861676675 -0.5019490276
3.866676675 -0.4982201733
3.871676675 -0.494286701
3.876676675 -0.4901506554
3.881676675 -0.4858143746
3.886676675 -0.4812804907
3.891676675 -0.4765520275
3.896676675 -0.4716324128
3.901676675 -0.4665253712
3.906676675 -0.4612349124
3.911676675 -0.4557654512
3.916676675 -0.4501218091
3.921676675 -0.4443090596
3.926676675 -0.4383325221
3.931676675 -0.4321979161
3.936676675 -0.425911349
3.941676675 -0.419479111
3.946676675 -0.4129076784
3.951676675 -0.406203904
3.956676675 -0.3993749875
3.961676675 -0.392428217
3.966676675 -0.3853709874
3.971676675 -0.3782110288
3.976676675 -0.3709563557
3.981676675 -0.3636150244
3.986676675 -0.3561951683
3.991676675 -0.3487050232
3.996676675 -0.3411528377
4.001676675 -0.3335469269
4.006676675 -0.325895712
4.011676675 -0.3182075817
4.016676675 -0.3104909207
4.021676675 -0.3027539889
4.026676675 -0.295004943
4.031676675 -0.2872519824
4.036676675 -0.2795032795
4.041676675 -0.271766716
4.046676675 -0.2640499351
4.051676675 -0.2563605011
4.056676675 -0.2487058465
4.061676675 -0.2410930099
4.066676675 -0.2335287149
4.071676675 -0.2260194666
4.076676675 -0.2185715522
4.081676675 -0.2111909831
4.086676675 -0.2038835004
4.091676675 -0.1966545135
4.096676675 -0.189509086
4.101676675 -0.182452064
4.106676675 -0.1754880195
4.111676675 -0.1686210299
4.116676675 -0.1618547646
4.121676675 -0.155192574
4.126676675 -0.1486375546
4.131676675 -0.1421924478
4.136676675 -0.1358597753
4.141676675 -0.1296418197
4.146676675 -0.1235404489
4.151676675 -0.1175571483
4.156676675 -0.1116931788
4.161676675 -0.1059495698
4.166676675 -0.1003270279
4.171676675 -0.09482593645
4.176676675 -0.08944644733
4.181676675 -0.08418857142
4.186676675 -0.0790520771
4.191676675 -0.0740366402
4.196676675 -0.06914180898
4.201676675 -0.06436690996
4.206676675 -0.05971111835
4.211676675 -0.05517342991
4.216676675 -0.05075271651
4.221676675 -0.04644776428
4.226676675 -0.04225729653
4.231676675 -0.03817998072
4.236676675 -0.0342144356
4.241676675 -0.03035924227
4.246676675 -0.02661307883
4.251676675 -0.02297446572
4.256676675 -0.0194418776
4.261676675 -0.01601383035
4.266676675 -0.01268889374
4.271676675 -0.009465680619
4.276676675 -0.006342843983
4.281676675 -0.003319083991
4.286676675 -0.0003931576081
4.291676675 0.002436113205
4.296676675 0.005169835215
4.301676675 0.007809038791
4.306676675 0.01035467347
4.311676675 0.01280760412
4.316676675 0.01516860773
4.321676675 0.01743837095
4.326676675 0.01961748828
4.331676675 0.02170646098
4.336676675 0.02370569656
4.341676675 0.02561550892
4.346676675 0.02743611903
4.351676675 0.02916765624
4.356676675 0.03081016003
4.361676675 0.03236358234
4.366676675 0.03382779036
4.371676675 0.03520256973
4.376676675 0.03648762821
4.381676675 0.03768259973
4.386676675 0.0387870488
4.391676675 0.03980047527
4.396676675 0.04072231941
4.401676675 0.04155196722
4.406676675 0.04228875613
4.411676675 0.04293198076
4.416676675 0.04348089907
4.421676675 0.04393473853
4.426676675 0.04429270261
4.431676675 0.04455397723
4.436676675 0.04471773753
4.441676675 0.04478315445
4.446676675 0.04474940176
4.451676675 0.0446156626
4.456676675 0.04438113676
4.461676675 0.04404504694
4.466676675 0.04360664641
4.471676675 0.04306522459
4.476676675 0.04242005937
4.481676675 0.04167057864
4.486676675 0.0408162613
4.491676675 0.03985661615
4.496676675 0.03879121845
4.501676675 0.03761970942
4.506676675 0.03634182233
4.511676675 0.03495736686
4.516676675 0.03346625466
4.521676675 0.03186848074
4.526676675 0.0301641547
4.531676675 0.02835347608
4.536676675 0.02643677057
4.541676675 0.02441445704
4.546676675 0.02228709181
4.551676675 0.02005532474
4.556676675 0.01771995478
4.561676675 0.01528187096
4.566676675 0.01274212374
4.571676675 0.01010184519
4.576676675 0.007362303077
4.581676675 0.00452491231
4.586676675 0.001591215731
4.591676675 -0.001437117811
4.596676675 -0.004558311563
4.601676675 -0.00777046736
4.606676675 -0.01107157747
4.611676675 -0.0144595084
4.616676675 -0.01793202632
4.621676675 -0.02148677635
4.626676675 -0.02512131811
4.631676675 -0.02883309261
4.636676675 -0.03261947395
4.641676675 -0.03647771804
4.646676675 -0.04040503965
4.651676675 -0.04439853073
4.656676675 -0.0484552775
4.661676675 -0.05257222893
4.666676675 -0.05674633172
4.671676675 -0.06097448682
4.676676675 -0.0652535564
4.681676675 -0.06958037066
4.686676675 -0.07395174418
4.691676675 -0.07836447275
4.696676675 -0.08281534663
4.701676675 -0.08730114989
4.706676675 -0.09181868636
4.711676675 -0.09636476942
4.716676675 -0.1009362544
4.721676675 -0.1055300107
4.726676675 -0.1101429751
4.731676675 -0.1147720961
4.736676675 -0.1194144267
4.741676675 -0.1240670129
4.746676675 -0.1287270623
4.751676675 -0.1333918297
4.756676675 -0.1380586152
4.761676675 -0.1427247687
4.766676675 -0.1473877346
4.771676675 -0.1520450445
4.776676675 -0.1566943729
4.781676675 -0.1613334576
4.786676675 -0.1659601928
4.791676675 -0.1705724792
4.796676675 -0.1751684466
4.801676675 -0.1797462877
4.806676675 -0.1843042495
4.811676675 -0.1888406599
4.816676675 -0.1933539266
4.821676675 -0.1978425857
4.826676675 -0.202305277
4.831676675 -0.2067407812
4.836676675 -0.2111479243
4.841676675 -0.2155256909
4.846676675 -0.2198730266
4.851676675 -0.2241891507
4.856676675 -0.2284732983
4.861676675 -0.2327246795
4.866676675 -0.2369426399
4.871676675 -0.2411264221
4.876676675 -0.2452754186
4.881676675 -0.249389142
4.886676675 -0.2534671218
4.891676675 -0.2575090354
4.896676675 -0.2615144593
4.901676675 -0.2654830546
4.906676675 -0.2694145493
4.911676675 -0.2733086207
4.916676675 -0.2771650917
4.921676675 -0.2809837674
4.926676675 -0.2847643345
4.931676675 -0.2885064878
4.936676675 -0.2922099539
4.941676675 -0.295874384
4.946676675 -0.2994994843
4.951676675 -0.303084966
4.956676675 -0.3066305101
4.961676675 -0.3101357915
4.966676675 -0.3136003903
4.971676675 -0.3170239394
4.976676675 -0.3204059987
4.981676675 -0.3237460184
4.986676675 -0.3270433982
4.991676675 -0.3302975348
4.996676675 -0.3335076807
5 -0.3356166892


==> Image/data/rec_eul3_X.dat <==
0 2.617993878
2.360113587e-07 2.617993878
4.720227175e-07 2.617993878
7.080340762e-07 2.617993877
2.278396726e-06 2.617993873
3.848759376e-06 2.617993864
5.419122025e-06 2.61799385
6.989484675e-06 2.617993832
1.998190842e-05 2.617993513
3.297433217e-05 2.617992903
4.596675592e-05 2.617992016
5.895917967e-05 2.61799087
0.0001196062511 2.617982463
0.0001802533226 2.617969944
0.0002409003941 2.617954282
0.0003015474655 2.617936167
0.000362194537 2.617916086
0.0004255474888 2.617893381
0.0004889004406 2.617869183
0.0005522533924 2.617843678
0.0006156063441 2.617816978
0.0006789592959 2.617789147
0.000774835333 2.617744914
0.0008707113702 2.617698129
0.0009665874073 2.617648694
0.001062463444 2.617596462
0.001158339481 2.617541267
0.001304462548 2.617451072
0.001450585614 2.617353048
0.00159670868 2.617246685
0.001742831746 2.617131545
0.001888954812 2.617007266
0.002137210631 2.616774425
0.00238546645 2.616513378
0.002633722269 2.616223514
0.002881978088 2.615904589
0.003130233907 2.615556627
0.003539450646 2.614920405
0.003948667386 2.614207693
0.004357884125 2.613420953
0.004767100865 2.612563128
0.005176317605 2.61163737
0.005793062146 2.610120854
0.006409806688 2.608468134
0.00702655123 2.606689736
0.007643295772 2.604795641
0.008260040314 2.602795174
0.009199584426 2.599562291
0.01013912854 2.596130191
0.01107867265 2.592523592
0.01201821676 2.588764214
0.01295776087 2.584871189
0.01477258217 2.577031797
0.01658740346 2.568857055
0.01840222475 2.560428051
0.02021704604 2.551807007
0.02203186734 2.543042282
0.02447727494 2.531069179
0.02692268254 2.518975056
0.02936809014 2.506811591
0.03181349774 2.494614923
0.03425890534 2.48241086
0.03874245934 2.460070455
0.04322601335 2.437842384
0.04770956735 2.415768322
0.05219312136 2.39386703
0.05667667537 2.372147607
0.06167667537 2.348147009
0.06667667537 2.324382606
0.07167667537 2.300855092
0.07667667537 2.2775634
0.08167667537 2.254505724
0.08667667537 2.231680011
0.09167667537 2.209084077
0.09667667537 2.186715617
0.1016766754 2.164572237
0.1066766754 2.142651477
0.1116766754 2.120950835
0.1166766754 2.099467781
0.1216766754 2.078199758
0.1266766754 2.057144182
0.1316766754 2.036298442
0.1366766754 2.015659914
0.1416766754 1.995225964
0.1466766754 1.974993953
0.1516766754 1.95496125
0.1566766754 1.935125229
0.1616766754 1.915483279
0.1666766754 1.896032816
0.1716766754 1.876771292
0.1766766754 1.857696195
0.1816766754 1.838805065
0.1866766754 1.82009549
0.1916766754 1.801565115
0.1966766754 1.783211652
0.2016766754 1.765032878
0.2066766754 1.747026642
0.2116766754 1.729190871
0.2166766754 1.711523567
0.2216766754 1.69402281
0.2266766754 1.676686763
0.2316766754 1.659513675
0.2366766754 1.642501872
0.2416766754 1.625649766
0.2466766754 1.608955845
0.2516766754 1.592418685
0.2566766754 1.576036932
0.2616766754 1.559809309
0.2666766754 1.543734613
0.2716766754 1.527811713
0.2766766754 1.512039547
0.2816766754 1.496417119
0.2866766754 1.480943497
0.2916766754 1.465617803
0.2966766754 1.450439223
0.3016766754 1.435406991
0.3066766754 1.420520391
0.3116766754 1.405778747
0.3166766754 1.391181424
0.3216766754 1.376727822
0.3266766754 1.362417369
0.3316766754 1.34824952
0.3366766754 1.334223743
0.3416766754 1.320339525
0.3466766754 1.306596357
0.3516766754 1.292993732
0.3566766754 1.279531139
0.3616766754 1.266208059
0.3666766754 1.253023954
0.3716766754 1.239978269
0.3766766754 1.227070419
0.3816766754 1.214299792
0.3866766754 1.201665739
0.3916766754 1.189167573
0.3966766754 1.176804563
0.4016766754 1.164575937
0.4066766754 1.15248087
0.4116766754 1.140518495
0.4166766754 1.128687804
0.4216766754 1.116987868
0.4266766754 1.105417697
0.4316766754 1.093976229
0.4366766754 1.082662441
0.4416766754 1.071475144
0.4466766754 1.060413071
0.4516766754 1.049474941
0.4566766754 1.038659467
0.4616766754 1.027965328
0.4666766754 1.017391169
0.4716766754 1.006935597
0.4766766754 0.9965971993
0.4816766754 0.9863743959
0.4866766754 0.9762658052
0.4916766754 0.9662700097
0.4966766754 0.9563855462
0.5016766754 0.9466110493
0.5066766754 0.9369449914
0.5116766754 0.9273858047
0.5166766754 0.917931966
0.5216766754 0.9085819937
0.5266766754 0.899334283
0.5316766754 0.89018745
0.5366766754 0.8811400976
0.5416766754 0.8721908077
0.5466766754 0.8633382815
0.5516766754 0.8545810877
0.5566766754 0.8459177698
0.5616766754 0.8373469353
0.5666766754 0.82886726
0.5716766754 0.8204774555
0.5766766754 0.8121762496
0.5816766754 0.8039622667
0.5866766754 0.7958343498
0.5916766754 0.7877913525
0.5966766754 0.7798321228
0.6016766754 0.7719555211
0.6066766754 0.7641605266
0.6116766754 0.7564460295
0.6166766754 0.7488109088
0.6216766754 0.741254101
0.6266766754 0.7337746044
0.6316766754 0.7263714546
0.6366766754 0.7190437055
0.6416766754 0.7117904308
0.6466766754 0.7046107286
0.6516766754 0.6975037247
0.6566766754 0.6904685663
0.6616766754 0.6835044204
0.6666766754 0.6766103925
0.6716766754 0.6697857461
0.6766766754 0.6630297537
0.6816766754 0.6563416841
0.6866766754 0.649720815
0.6916766754 0.6431665107
0.6966766754 0.6366780847
0.7016766754 0.6302548403
0.7066766754 0.6238960975
0.7116766754 0.617601206
0.7166766754 0.6113694754
0.7216766754 0.6052003448
0.7266766754 0.5990932633
0.7316766754 0.5930476759
0.7366766754 0.5870630291
0.7416766754 0.5811388405
0.7466766754 0.5752745872
0.7516766754 0.5694697439
0.7566766754 0.5637237873
0.7616766754 0.5580362011
0.7666766754 0.5524064397
0.7716766754 0.5468340783
0.7766766754 0.5413186942
0.7816766754 0.535859858
0.7866766754 0.5304571902
0.7916766754 0.525110273
0.7966766754 0.5198186811
0.8016766754 0.5145820088
0.8066766754 0.5093998763
0.8116766754 0.5042719251
0.8166766754 0.4991978074
0.8216766754 0.4941771853
0.8266766754 0.4892097333
0.8316766754 0.4842951428
0.8366766754 0.4794331182
0.8416766754 0.4746233773
0.8466766754 0.4698656322
0.8516766754 0.4651596393
0.8566766754 0.4605051633
0.8616766754 0.4559019808
0.8666766754 0.4513498832
0.8716766754 0.4468486876
0.8766766754 0.4423982288
0.8816766754 0.4379983414
0.8866766754 0.4336488633
0.8916766754 0.4293496534
0.8966766754 0.4251006122
0.9016766754 0.4209016271
0.9066766754 0.4167526013
0.9116766754 0.4126534598
0.9166766754 0.4086041453
0.9216766754 0.4046045951
0.9266766754 0.4006548019
0.9316766754 0.3967547601
0.9366766754 0.392904451
0.9416766754 0.3891038676
0.9466766754 0.3853530652
0.9516766754 0.381652032
0.9566766754 0.3780007738
0.9616766754 0.3743993204
0.9666766754 0.3708477147
0.9716766754 0.3673459832
0.9766766754 0.3638942055
0.9816766754 0.3604924571
0.9866766754 0.3571407943
0.9916766754 0.3538392693
0.9966766754 0.3505879478
1.001676675 0.3473868607
1.006676675 0.3442360612
1.011676675 0.3411356262
1.016676675 0.338085646
1.021676675 0.3350862479
1.026676675 0.3321375626
1.031676675 0.3292397033
1.036676675 0.3263927784
1.041676675 0.3235969104
1.046676675 0.3208522426
1.051676675 0.3181589346
1.056676675 0.3155171555
1.061676675 0.3129270776
1.066676675 0.310388871
1.071676675 0.3079026984
1.076676675 0.3054687059
1.081676675 0.3030870109
1.086676675 0.3007576879
1.091676675 0.2984807524
1.096676675 0.2962561432
1.101676675 0.2940837012
1.106676675 0.2919631455
1.111676675 0.2898940482
1.116676675 0.2878758041
1.121676675 0.2859076052
1.126676675 0.2839883959
1.131676675 0.2821168506
1.136676675 0.2802913042
1.141676675 0.2785097337
1.146676675 0.2767697347
1.151676675 0.2750684792
1.156676675 0.2734025726
1.161676675 0.2717675492
1.166676675 0.2701591099
1.171676675 0.2685723095
1.176676675 0.2670014429
1.181676675 0.2654405641
1.186676675 0.2638823541
1.191676675 0.2623186706
1.196676675 0.2607410812
1.201676675 0.2591409355
1.206676675 0.2575092541
1.211676675 0.2558369014
1.216676675 0.2541149973
1.221676675 0.2523353544
1.226676675 0.2504908506
1.231676675 0.2485757989
1.236676675 0.2465863334
1.241676675 0.2445207596
1.246676675 0.2423798184
1.251676675 0.2401668188
1.256676675 0.2378876031
1.261676675 0.2355503297
1.266676675 0.2331653934
1.271676675 0.2307447681
1.276676675 0.2283007373
1.281676675 0.2258449853
1.286676675 0.2233888275
1.291676675 0.2209430593
1.296676675 0.2185174332
1.301676675 0.2161203243
1.306676675 0.2137582751
1.311676675 0.211435906
1.316676675 0.209156258
1.321676675 0.2069210796
1.326676675 0.2047309257
1.331676675 0.202585301
1.336676675 0.2004829162
1.341676675 0.1984219231
1.346676675 0.1964000734
1.351676675 0.1944148559
1.356676675 0.1924636346
1.361676675 0.1905437634
1.366676675 0.1886526529
1.371676675 0.1867877815
1.376676675 0.1849467444
1.381676675 0.1831273432
1.386676675 0.1813274359
1.391676675 0.1795452473
1.396676675 0.1777791356
1.401676675 0.1760275848
1.406676675 0.1742892924
1.411676675 0.1725629845
1.416676675 0.1708474897
1.421676675 0.1691418023
1.426676675 0.1674450796
1.431676675 0.1657565556
1.436676675 0.1640756319
1.441676675 0.1624017857
1.446676675 0.1607345553
1.451676675 0.1590735618
1.456676675 0.1574184578
1.461676675 0.1557689549
1.466676675 0.1541248223
1.471676675 0.1524858844
1.476676675 0.1508520177
1.481676675 0.1492231186
1.486676675 0.1475990916
1.491676675 0.1459798774
1.496676675 0.1443654614
1.501676675 0.1427558626
1.506676675 0.1411511177
1.511676675 0.139551288
1.516676675 0.1379564529
1.521676675 0.1363667094
1.526676675 0.1347821727
1.531676675 0.1332029748
1.536676675 0.1316292635
1.541676675 0.1300612016
1.546676675 0.1284989661
1.551676675 0.1269427483
1.556676675 0.1253927815
1.561676675 0.1238492669
1.566676675 0.1223124253
1.571676675 0.1207825038
1.576676675 0.119259764
1.581676675 0.1177444837
1.586676675 0.116236953
1.591676675 0.1147374783
1.596676675 0.1132463769
1.601676675 0.1117639821
1.606676675 0.1102906385
1.611676675 0.1088267083
1.616676675 0.1073725636
1.621676675 0.105928595
1.626676675 0.1044952018
1.631676675 0.1030727932
1.636676675 0.1016617837
1.641676675 0.100262626
1.646676675 0.09887579297
1.651676675 0.09750175466
1.656676675 0.09614098556
1.661676675 0.09479395466
1.666676675 0.09346114515
1.671676675 0.09214306802
1.676676675 0.09084025353
1.681676675 0.08955322285
1.686676675 0.08828250032
1.691676675 0.08702860709
1.696676675 0.08579204672
1.701676675 0.08457334092
1.706676675 0.08337302389
1.711676675 0.08219162071
1.716676675 0.0810296403
1.721676675 0.07988757994
1.726676675 0.0787659276
1.731676675 0.07766517556
1.736676675 0.07658580257
1.741676675 0.07552823433
1.746676675 0.07449289156
1.751676675 0.07348019458
1.756676675 0.07249040206
1.761676675 0.07152366969
1.766676675 0.07058030193
1.771676675 0.06966057453
1.776676675 0.06876466699
1.781676675 0.06789267688
1.786676675 0.06704463652
1.791676675 0.0662205179
1.796676675 0.06542023388
1.801676675 0.06464370111
1.806676675 0.06389070083
1.811676675 0.06316092491
1.816676675 0.06245401171
1.821676675 0.06176954579
1.826676675 0.06110705243
1.831676675 0.06046599341
1.836676675 0.05984577081
1.841676675 0.05924572838
1.846676675 0.05866516051
1.851676675 0.05810331174
1.856676675 0.05755939023
1.861676675 0.05703256057
1.866676675 0.0565219705
1.871676675 0.05602672285
1.876676675 0.05554582555
1.881676675 0.05507843649
1.886676675 0.05462364758
1.891676675 0.05418059002
1.896676675 0.05374839484
1.901676675 0.05332612068
1.906676675 0.05291284083
1.911676675 0.05250769162
1.916676675 0.0521098628
1.921676675 0.05171860388
1.926676675 0.0513331467
1.931676675 0.05095273434
1.936676675 0.05057666592
1.941676675 0.05020427327
1.946676675 0.04983488883
1.951676675 0.04946795512
1.956676675 0.04910299522
1.961676675 0.04873956126
1.966676675 0.04837721592
1.971676675 0.04801554941
1.976676675 0.04765419426
1.981676675 0.04729282335
1.986676675 0.04693116105
1.991676675 0.04656897215
1.996676675 0.0462060556
2.001676675 0.04584224414
2.006676675 0.04547740544
2.011676675 0.0451114402
2.016676675 0.0447442796
2.021676675 0.04437588231
2.026676675 0.04400623295
2.031676675 0.04363533959
2.036676675 0.04326323248
2.041676675 0.04288996096
2.046676675 0.04251559303
2.051676675 0.042140211
2.056676675 0.04176391333
2.061676675 0.0413868375
2.066676675 0.04100908802
2.071676675 0.0406307739
2.076676675 0.04025202478
2.081676675 0.03987297242
2.086676675 0.03949377523
2.091676675 0.03911456837
2.096676675 0.03873548852
2.101676675 0.03835670805
2.106676675 0.03797838483
2.111676675 0.03760066627
2.116676675 0.03722367227
2.121676675 0.03684755006
2.126676675 0.03647243088
2.131676675 0.03609844973
2.136676675 0.0357257144
2.141676675 0.03535435451
2.146676675 0.03498447678
2.151676675 0.03461618941
2.156676675 0.0342495718
2.161676675 0.03388472844
2.166676675 0.0335217391
2.171676675 0.03316068045
2.176676675 0.03280163602
2.181676675 0.03244465058
2.186676675 0.03208975843
2.191676675 0.03173699017
2.196676675 0.03138638079
2.201676675 0.03103796441
2.206676675 0.03069176623
2.211676675 0.03034779741
2.216676675 0.03000606316
2.221676675 0.02966653036
2.226676675 0.02932918871
2.231676675 0.02899401687
2.236676675 0.0286609967
2.241676675 0.02833009629
2.246676675 0.02800127588
2.251676675 0.02767449407
2.256676675 0.02734970872
2.261676675 0.02702687214
2.266676675 0.02670592518
2.271676675 0.02638680428
2.276676675 0.02606941611
2.281676675 0.02575368362
2.286676675 0.02543953634
2.291676675 0.02512690178
2.296676675 0.02481570391
2.301676675 0.02450586396
2.306676675 0.02419730111
2.311676675 0.02388993287
2.316676675 0.02358367919
2.321676675 0.02327845261
2.326676675 0.02297416622
2.331676675 0.02267073715
2.336676675 0.02236808529
2.341676675 0.02206613248
2.346676675 0.02176480284
2.351676675 0.02146402347
2.356676675 0.0211637253
2.361676675 0.02086384399
2.366676675 0.0205643206
2.371676675 0.02026510209
2.376676675 0.019966142
2.381676675 0.01966740114
2.386676675 0.01936884831
2.391676675 0.01907046101
2.396676675 0.01877222607
2.401676675 0.01847414033
2.406676675 0.01817621132
2.411676675 0.0178784579
2.416676675 0.01758091084
2.421676675 0.0172836135
2.426676675 0.01698662212
2.431676675 0.01669000677
2.436676675 0.01639385106
2.441676675 0.01609825363
2.446676675 0.0158033479
2.451676675 0.015509248
2.456676675 0.01521609072
2.461676675 0.01492403522
2.466676675 0.01463325419
2.471676675 0.01434393514
2.476676675 0.01405627482
2.481676675 0.01377048785
2.486676675 0.01348679586
2.491676675 0.01320544315
2.496676675 0.01292666933
2.501676675 0.01265074832
2.506676675 0.01237792158
2.511676675 0.01210845875
2.516676675 0.01184263372
2.521676675 0.01158076567
2.526676675 0.01132315399
2.531676675 0.01107006793
2.536676675 0.01082176579
2.541676675 0.01057849669
2.546676675 0.01034054794
2.551676675 0.01010817962
2.556676675 0.009881622078
2.561676675 0.009661088719
2.566676675 0.009446778378
2.571676675 0.00923886701
2.576676675 0.009037519168
2.581676675 0.008842873629
2.586676675 0.008655035654
2.591676675 0.008474078565
2.596676675 0.008300046446
2.601676675 0.008132954011
2.606676675 0.007972785336
2.611676675 0.007819493322
2.616676675 0.00767300003
2.621676675 0.007533197442
2.626676675 0.007399948579
2.631676675 0.007273089028
2.636676675 0.007152428808
2.641676675 0.007037754518
2.646676675 0.006928831723
2.651676675 0.006825407664
2.656676675 0.006727214096
2.661676675 0.006633970376
2.666676675 0.006545386395
2.671676675 0.006461165913
2.676676675 0.006381009226
2.681676675 0.006304589273
2.686676675 0.006231634396
2.691676675 0.006161872335
2.696676675 0.006095021181
2.701676675 0.006030801705
2.706676675 0.005968949207
2.711676675 0.005909218613
2.716676675 0.005851380326
2.721676675 0.005795221649
2.726676675 0.005740543929
2.731676675 0.005687170021
2.736676675 0.005634935687
2.741676675 0.005583679308
2.746676675 0.005533298819
2.751676675 0.00548368848
2.756676675 0.005434779882
2.761676675 0.005386483355
2.766676675 0.005338729555
2.771676675 0.005291524683
2.776676675 0.005244856997
2.781676675 0.005198737663
2.786676675 0.005153140351
2.791676675 0.005108048595
2.796676675 0.005063494547
2.801676675 0.005019547412
2.806676675 0.004976275297
2.811676675 0.004933751657
2.816676675 0.004892051075
2.821676675 0.004851242249
2.826676675 0.004811392103
2.831676675 0.004772570969
2.836676675 0.004734854156
2.841676675 0.004698320823
2.846676675 0.004663043101
2.851676675 0.004629103952
2.856676675 0.004596590288
2.861676675 0.004565586029
2.866676675 0.004536170527
2.871676675 0.004508427016
2.876676675 0.004482428278
2.881676675 0.004458241126
2.886676675 0.004435930337
2.891676675 0.004415558253
2.896676675 0.004397184839
2.901676675 0.004380866061
2.906676675 0.004366653923
2.911676675 0.004354595929
2.916676675 0.004344735232
2.921676675 0.004337110298
2.926676675 0.004331755052
2.931676675 0.004328698676
2.936676675 0.004327965746
2.941676675 0.004329576071
2.946676675 0.004333544842
2.951676675 0.004339882494
2.956676675 0.004348593319
2.961676675 0.004359680382
2.966676675 0.004373141416
2.971676675 0.004388969731
2.976676675 0.004407149095
2.981676675 0.004427659793
2.986676675 0.004450486617
2.991676675 0.004475602879
2.996676675 0.004502977322
3.001676675 0.004532573192
3.006676675 0.004564354045
3.011676675 0.004598274348
3.016676675 0.004634290053
3.021676675 0.004672345215
3.026676675 0.004712390773
3.031676675 0.004754358906
3.036676675 0.004798187471
3.041676675 0.004843818364
3.046676675 0.004891179805
3.051676675 0.004940194138
3.056676675 0.004990778003
3.061676675 0.005042853297
3.066676675 0.005096329548
3.071676675 0.005151126374
3.076676675 0.005207151273
3.081676675 0.005264299486
3.086676675 0.005322475226
3.091676675 0.00538156973
3.096676675 0.005441483688
3.101676675 0.005502119469
3.106676675 0.005563369296
3.111676675 0.005625115903
3.116676675 0.005687245849
3.121676675 0.005749638966
3.126676675 0.005812187101
3.131676675 0.005874774352
3.136676675 0.005937266029
3.141676675 0.005999541129
3.146676675 0.00606149055
3.151676675 0.006122994782
3.156676675 0.006183934484
3.161676675 0.006244182325
3.166676675 0.006303630264
3.171676675 0.006362163508
3.176676675 0.00641964165
3.181676675 0.006475946365
3.186676675 0.00653098992
3.191676675 0.006584653715
3.196676675 0.006636828099
3.201676675 0.006687428318
3.206676675 0.006736341095
3.211676675 0.006783463976
3.216676675 0.006828725282
3.221676675 0.006872043942
3.226676675 0.006913319693
3.231676675 0.006952461127
3.236676675 0.00698939723
3.241676675 0.007024067979
3.246676675 0.007056418895
3.251676675 0.00708639521
3.256676675 0.007113954991
3.261676675 0.007139057338
3.266676675 0.007161654757
3.271676675 0.007181713088
3.276676675 0.007199232356
3.281676675 0.007214203967
3.286676675 0.007226594963
3.291676675 0.007236391368
3.296676675 0.007243597129
3.301676675 0.007248220712
3.306676675 0.007250286249
3.311676675 0.007249816544
3.316676675 0.007246827706
3.321676675 0.007241355918
3.326676675 0.007233440929
3.331676675 0.007223108676
3.336676675 0.007210394692
3.341676675 0.007195348357
3.346676675 0.007178021793
3.351676675 0.007158481457
3.356676675 0.007136792773
3.361676675 0.007113003223
3.366676675 0.007087155083
3.371676675 0.007059312985
3.376676675 0.007029554399
3.381676675 0.006997952587
3.386676675 0.006964575549
3.391676675 0.006929490564
3.396676675 0.006892766189
3.401676675 0.006854465348
3.406676675 0.006814658237
3.411676675 0.006773417646
3.416676675 0.006730815117
3.421676675 0.006686920175
3.426676675 0.006641800711
3.431676675 0.006595523449
3.436676675 0.006548154076
3.441676675 0.006499757154
3.446676675 0.006450395946
3.451676675 0.00640013229
3.456676675 0.006349026518
3.461676675 0.00629713741
3.466676675 0.00624452214
3.471676675 0.006191236272
3.476676675 0.006137333717
3.481676675 0.006082866765
3.486676675 0.006027886036
3.491676675 0.00597244057
3.496676675 0.005916577755
3.501676675 0.005860343512
3.506676675 0.005803782121
3.511676675 0.005746936607
3.516676675 0.005689851486
3.521676675 0.005632563825
3.526676675 0.005575113621
3.531676675 0.005517538327
3.536676675 0.005459876393
3.541676675 0.005402160222
3.546676675 0.005344426629
3.551676675 0.005286704611
3.556676675 0.005229032868
3.561676675 0.005171434884
3.566676675 0.00511395457
3.571676675 0.005056628638
3.576676675 0.00499947193
3.581676675 0.004942508078
3.586676675 0.004885769494
3.591676675 0.004829282977
3.596676675 0.004773085585
3.601676675 0.004717215683
3.606676675 0.004661694532
3.611676675 0.004606547622
3.616676675 0.004551803233
3.621676675 0.004497485415
3.626676675 0.00444362881
3.631676675 0.004390272053
3.636676675 0.004337436662
3.641676675 0.00428514795
3.646676675 0.004233436648
3.651676675 0.004182324154
3.656676675 0.004131840364
3.661676675 0.004082025063
3.666676675 0.004032920376
3.671676675 0.003984546084
3.676676675 0.003936927346
3.681676675 0.003890096514
3.686676675 0.003844077762
3.691676675 0.003798907515
3.696676675 0.003754627558
3.701676675 0.003711265771
3.706676675 0.003668845292
3.711676675 0.003627398577
3.716676675 0.003586965624
3.721676675 0.003547574343
3.726676675 0.003509249
3.731676675 0.003472014867
3.736676675 0.00343590017
3.741676675 0.003400940526
3.746676675 0.0033671723
3.751676675 0.003334619446
3.756676675 0.003303306146
3.761676675 0.003273253637
3.766676675 0.003244487258
3.771676675 0.003217042366
3.776676675 0.003190934013
3.781676675 0.003166178249
3.786676675 0.003142809945
3.791676675 0.00312085737
3.796676675 0.003100331115
3.801676675 0.003081240095
3.806676675 0.00306358599
3.811676675 0.003047376527
3.816676675 0.003032617129
3.821676675 0.003019323173
3.826676675 0.003007502348
3.831676675 0.002997152747
3.836676675 0.002988256849
3.841676675 0.002980810254
3.846676675 0.00297481053
3.851676675 0.002970246254
3.856676675 0.002967093296
3.861676675 0.00296534188
3.866676675 0.002964969568
3.871676675 0.002965946435
3.876676675 0.002968221469
3.881676675 0.002971776383
3.886676675 0.002976581407
3.891676675 0.002982588385
3.896676675 0.002989725251
3.901676675 0.002997963634
3.906676675 0.003007265054
3.911676675 0.003017564268
3.916676675 0.003028767169
3.921676675 0.003040835809
3.926676675 0.00305372713
3.931676675 0.003067360627
3.936676675 0.003081622009
3.941676675 0.003096465325
3.946676675 0.003111847896
3.951676675 0.003127677562
3.956676675 0.003143823768
3.961676675 0.003160235866
3.966676675 0.003176878097
3.971676675 0.00319365156
3.976676675 0.003210414807
3.981676675 0.003227097741
3.986676675 0.003243644153
3.991676675 0.003259986159
3.996676675 0.003276054197
4.001676675 0.003291769548
4.006676675 0.00330705596
4.011676675 0.003321859316
4.016676675 0.00333611171
4.021676675 0.003349780258
4.026676675 0.003362819705
4.031676675 0.003375141647
4.036676675 0.003386645326
4.041676675 0.00339729116
4.046676675 0.003407088742
4.051676675 0.003415983931
4.056676675 0.003423906
4.061676675 0.003430838648
4.066676675 0.003436821617
4.071676675 0.003441845665
4.076676675 0.003445866152
4.081676675 0.003448847867
4.086676675 0.00345077695
4.091676675 0.003451688607
4.096676675 0.003451615816
4.101676675 0.003450528131
4.106676675 0.003448400542
4.111676675 0.003445247571
4.116676675 0.003441145804
4.121676675 0.003436132497
4.126676675 0.003430202019
4.131676675 0.003423366218
4.136676675 0.003415625051
4.141676675 0.003407007742
4.146676675 0.003397556814
4.151676675 0.003387350901
4.156676675 0.003376402811
4.161676675 0.003364719976
4.166676675 0.003352338635
4.171676675 0.003339320594
4.176676675 0.003325708711
4.181676675 0.003311512403
4.186676675 0.003296745699
4.191676675 0.003281416233
4.196676675 0.003265546381
4.201676675 0.003249174485
4.206676675 0.003232326987
4.211676675 0.003215040677
4.216676675 0.003197340035
4.221676675 0.003179239588
4.226676675 0.003160750325
4.231676675 0.003141882475
4.236676675 0.003122645789
4.241676675 0.003103049184
4.246676675 0.003083099998
4.251676675 0.003062805216
4.256676675 0.003042169857
4.261676675 0.003021196685
4.266676675 0.002999886663
4.271676675 0.002978239244
4.276676675 0.002956252522
4.281676675 0.002933923302
4.286676675 0.002911247128
4.291676675 0.002888218342
4.296676675 0.002864830197
4.301676675 0.002841074984
4.306676675 0.002816944144
4.311676675 0.002792428371
4.316676675 0.002767517715
4.321676675 0.002742201689
4.326676675 0.002716469369
4.331676675 0.002690309503
4.336676675 0.002663710607
4.341676675 0.00263666106
4.346676675 0.002609149203
4.351676675 0.002581163426
4.356676675 0.002552692254
4.361676675 0.002523724435
4.366676675 0.002494249013
4.371676675 0.002464255411
4.376676675 0.002433733499
4.381676675 0.002402673661
4.386676675 0.002371066865
4.391676675 0.002338904718
4.396676675 0.002306179529
4.401676675 0.002272884357
4.406676675 0.002239013066
4.411676675 0.002204560369
4.416676675 0.002169521874
4.421676675 0.002133894121
4.426676675 0.002097674626
4.431676675 0.002060861907
4.436676675 0.002023455521
4.441676675 0.001985456091
4.446676675 0.001946865336
4.451676675 0.001907686082
4.456676675 0.001867922306
4.461676675 0.001827579119
4.466676675 0.001786662829
4.471676675 0.001745180887
4.476676675 0.001703143618
4.481676675 0.001660560019
4.486676675 0.001617441749
4.491676675 0.001573800973
4.496676675 0.001529650906
4.501676675 0.001485005491
4.506676675 0.001439880817
4.511676675 0.001394293751
4.516676675 0.001348262961
4.521676675 0.001301807477
4.526676675 0.001254948255
4.531676675 0.001207706525
4.536676675 0.001160105629
4.541676675 0.001112168899
4.546676675 0.001063921944
4.551676675 0.00101539001
4.556676675 0.0009666008908
4.561676675 0.0009175815601
4.566676675 0.0008683619174
4.571676675 0.0008189704142
4.576676675 0.0007694371765
4.581676675 0.00071979389
4.586676675 0.0006700735659
4.591676675 0.0006203094069
4.596676675 0.0005705342418
4.601676675 0.0005207815291
4.606676675 0.0004710849477
4.611676675 0.0004214792966
4.616676675 0.0003719992849
4.621676675 0.000322680509
4.626676675 0.0002735579127
4.631676675 0.0002246674713
4.636676675 0.0001760440587
4.641676675 0.0001277238943
4.646676675 7.974137362e-05
4.651676675 3.213276078e-05
4.656676675 -1.506853254e-05
4.661676675 -6.182627708e-05
4.666676675 -0.0001081074826
4.671676675 -0.0001538801344
4.676676675 -0.0001991107228
4.681676675 -0.0002437658677
4.686676675 -0.0002878136568
4.691676675 -0.0003312234742
4.696676675 -0.0003739658763
4.701676675 -0.0004160119483
4.706676675 -0.0004573339734
4.711676675 -0.0004979049307
4.716676675 -0.0005376994525
4.721676675 -0.0005766926387
4.726676675 -0.0006148616709
4.731676675 -0.0006521837517
4.736676675 -0.0006886390063
4.741676675 -0.0007242066526
4.746676675 -0.0007588702935
4.751676675 -0.0007926120513
4.756676675 -0.0008254140873
4.761676675 -0.0008572626597
4.766676675 -0.0008881473287
4.771676675 -0.0009180574919
4.776676675 -0.000946983928
4.781676675 -0.000974917261
4.786676675 -0.001001851264
4.791676675 -0.001027778491
4.796676675 -0.001052696827
4.801676675 -0.001076601049
4.806676675 -0.001099484954
4.811676675 -0.001121349676
4.816676675 -0.001142199765
4.821676675 -0.001162039556
4.826676675 -0.001180872002
4.831676675 -0.001198701274
4.836676675 -0.001215531208
4.841676675 -0.001231369216
4.846676675 -0.00124622049
4.851676675 -0.001260097028
4.856676675 -0.001273004321
4.861676675 -0.001284943934
4.866676675 -0.001295931187
4.871676675 -0.001305982443
4.876676675 -0.001315118619
4.881676675 -0.001323356618
4.886676675 -0.001330706916
4.891676675 -0.001337180603
4.896676675 -0.001342786763
4.901676675 -0.001347544635
4.906676675 -0.001351474615
4.911676675 -0.001354591359
4.916676675 -0.001356910777
4.921676675 -0.001358445909
4.926676675 -0.001359205615
4.931676675 -0.001359214516
4.936676675 -0.00135850134
4.941676675 -0.001357085698
4.946676675 -0.001354987262
4.951676675 -0.001352223336
4.956676675 -0.001348809696
4.961676675 -0.001344763508
4.966676675 -0.001340102374
4.971676675 -0.001334849008
4.976676675 -0.001329023549
4.981676675 -0.001322639877
4.986676675 -0.001315714211
4.991676675 -0.001308272182
4.996676675 -0.001300339897
5 -0.001294809623


==> Image/data/rec_eul3_Y.dat <==
0 0.003490658504
2.360113587e-07 0.003490658504
4.720227175e-07 0.003490658503
7.080340762e-07 0.003490658502
2.278396726e-06 0.003490658488
3.848759376e-06 0.003490658458
5.419122025e-06 0.003490658415
6.989484675e-06 0.003490658356
1.998190842e-05 0.00349065733
3.297433217e-05 0.003490655364
4.596675592e-05 0.003490652507
5.895917967e-05 0.003490648808
0.0001196062511 0.003490621591
0.0001802533226 0.003490580808
0.0002409003941 0.003490529427
0.0003015474655 0.003490469574
0.000362194537 0.003490402807
0.0004255474888 0.003490326966
0.0004889004406 0.003490245973
0.0005522533924 0.003490160713
0.0006156063441 0.003490071932
0.0006789592959 0.003489980287
0.000774835333 0.003489837482
0.0008707113702 0.00348969153
0.0009665874073 0.003489544426
0.001062463444 0.0034893982
0.001158339481 0.003489254961
0.001304462548 0.003489047402
0.001450585614 0.003488859937
0.00159670868 0.003488700849
0.001742831746 0.003488578546
0.001888954812 0.00348850141
0.002137210631 0.003488496865
0.00238546645 0.003488684684
0.002633722269 0.003489100618
0.002881978088 0.003489776982
0.003130233907 0.003490742392
0.003539450646 0.003493027331
0.003948667386 0.003496255353
0.004357884125 0.003500496151
0.004767100865 0.003505798627
0.005176317605 0.003512194899
0.005793062146 0.003523936104
0.006409806688 0.003538223818
0.00702655123 0.003555039487
0.007643295772 0.003574333236
0.008260040314 0.00359603547
0.009199584426 0.003633536502
0.01013912854 0.00367611771
0.01107867265 0.003723439248
0.01201821676 0.003775155461
0.01295776087 0.003830928088
0.01477258217 0.00394896637
0.01658740346 0.004078761942
0.01840222475 0.004218344663
0.02021704604 0.004365970948
0.02203186734 0.004520103896
0.02447727494 0.004735693726
0.02692268254 0.004957688667
0.02936809014 0.005183582675
0.03181349774 0.005411217611
0.03425890534 0.005638715595
0.03874245934 0.006050149167
0.04322601335 0.006447255829
0.04770956735 0.006823392705
0.05219312136 0.007173304421
0.05667667537 0.007492860838
0.06167667537 0.007809579022
0.06667667537 0.008081560605
0.07167667537 0.008306870689
0.07667667537 0.008484555192
0.08167667537 0.008614526822
0.08667667537 0.00869746509
0.09167667537 0.008734716087
0.09667667537 0.008728195162
0.1016766754 0.008680320601
0.1066766754 0.008593900817
0.1116766754 0.008472058947
0.1166766754 0.008318190345
0.1216766754 0.008135914628
0.1266766754 0.007929003813
0.1316766754 0.007701318582
0.1366766754 0.007456801914
0.1416766754 0.007199419654
0.1466766754 0.006933091468
0.1516766754 0.006661670008
0.1566766754 0.006388945556
0.1616766754 0.006118611556
0.1666766754 0.005854192314
0.1716766754 0.005599020855
0.1766766754 0.005356263327
0.1816766754 0.005128891489
0.1866766754 0.004919651181
0.1916766754 0.004731047215
0.1966766754 0.004565339174
0.2016766754 0.004424536525
0.2066766754 0.004310389626
0.2116766754 0.004224381582
0.2166766754 0.004167724658
0.2216766754 0.004141347602
0.2266766754 0.004145919854
0.2316766754 0.004181853456
0.2366766754 0.004249292253
0.2416766754 0.004348112526
0.2466766754 0.004477936101
0.2516766754 0.004638165478
0.2566766754 0.004827940242
0.2616766754 0.005046172651
0.2666766754 0.005291570756
0.2716766754 0.005562656102
0.2766766754 0.005857784653
0.2816766754 0.006175136628
0.2866766754 0.00651273622
0.2916766754 0.006868475619
0.2966766754 0.007240143936
0.3016766754 0.007625464054
0.3066766754 0.008022083433
0.3116766754 0.008427563582
0.3166766754 0.00883941581
0.3216766754 0.009255148307
0.3266766754 0.009672285438
0.3316766754 0.01008837357
0.3366766754 0.01050099175
0.3416766754 0.01090776936
0.3466766754 0.01130640375
0.3516766754 0.01169467462
0.3566766754 0.01207045622
0.3616766754 0.01243172926
0.3666766754 0.0127765918
0.3716766754 0.01310326868
0.3766766754 0.01341011881
0.3816766754 0.01369564147
0.3866766754 0.01395848015
0.3916766754 0.01419742698
0.3966766754 0.01441142092
0.4016766754 0.01459955496
0.4066766754 0.01476105526
0.4116766754 0.01489532812
0.4166766754 0.01500203898
0.4216766754 0.01508075483
0.4266766754 0.01513115618
0.4316766754 0.01515307808
0.4366766754 0.01514642798
0.4416766754 0.01511137062
0.4466766754 0.01504820128
0.4516766754 0.01495723636
0.4566766754 0.01483881107
0.4616766754 0.0146932911
0.4666766754 0.01452111335
0.4716766754 0.01432273691
0.4766766754 0.01409869606
0.4816766754 0.01384959105
0.4866766754 0.01357591752
0.4916766754 0.0132781528
0.4966766754 0.0129567699
0.5016766754 0.01261222458
0.5066766754 0.01224499652
0.5116766754 0.01185554633
0.5166766754 0.01144426933
0.5216766754 0.01101148328
0.5266766754 0.01055746646
0.5316766754 0.01008251887
0.5366766754 0.009586908349
0.5416766754 0.009070849746
0.5466766754 0.008534537349
0.5516766754 0.007978088636
0.5566766754 0.007401564234
0.5616766754 0.006804974917
0.5666766754 0.006188289859
0.5716766754 0.005551419534
0.5766766754 0.004894252128
0.5816766754 0.004216607541
0.5866766754 0.0035183372
0.5916766754 0.002799238697
0.5966766754 0.002059067176
0.6016766754 0.001297559362
0.6066766754 0.0005144867537
0.6116766754 -0.0002904447536
0.6166766754 -0.001117555144
0.6216766754 -0.001967159664
0.6266766754 -0.002839563969
0.6316766754 -0.003735075884
0.6366766754 -0.004653995328
0.6416766754 -0.005596613883
0.6466766754 -0.006563201087
0.6516766754 -0.007554019455
0.6566766754 -0.008569295445
0.6616766754 -0.009609220243
0.6666766754 -0.01067397619
0.6716766754 -0.01176369624
0.6766766754 -0.01287848322
0.6816766754 -0.01401839975
0.6866766754 -0.01518346199
0.6916766754 -0.01637366071
0.6966766754 -0.01758894498
0.7016766754 -0.01882921127
0.7066766754 -0.02009426062
0.7116766754 -0.02138379914
0.7166766754 -0.02269740903
0.7216766754 -0.02403469805
0.7266766754 -0.02539521609
0.7316766754 -0.02677842784
0.7366766754 -0.02818370499
0.7416766754 -0.02961042286
0.7466766754 -0.0310578022
0.7516766754 -0.03252497997
0.7566766754 -0.03401097668
0.7616766754 -0.03551469044
0.7666766754 -0.03703477805
0.7716766754 -0.0385700225
0.7766766754 -0.04011909992
0.7816766754 -0.04168055291
0.7866766754 -0.04325295916
0.7916766754 -0.04483462309
0.7966766754 -0.0464236809
0.8016766754 -0.04801818238
0.8066766754 -0.04961609361
0.8116766754 -0.05121527922
0.8166766754 -0.05281348914
0.8216766754 -0.0544083549
0.8266766754 -0.05599738851
0.8316766754 -0.05757798602
0.8366766754 -0.05914742699
0.8416766754 -0.06070287644
0.8466766754 -0.06224107772
0.8516766754 -0.06375910711
0.8566766754 -0.0652538862
0.8616766754 -0.066722161
0.8666766754 -0.06816054303
0.8716766754 -0.06956583009
0.8766766754 -0.07093439015
0.8816766754 -0.0722623947
0.8866766754 -0.07354599399
0.8916766754 -0.07478132057
0.8966766754 -0.07596409199
0.9016766754 -0.0770905175
0.9066766754 -0.07815669223
0.9116766754 -0.07915858202
0.9166766754 -0.0800920887
0.9216766754 -0.08095339797
0.9266766754 -0.08173832853
0.9316766754 -0.08244261921
0.9366766754 -0.08306212823
0.9416766754 -0.08359282873
0.9466766754 -0.08403047023
0.9516766754 -0.08437138748
0.9566766754 -0.08461195288
0.9616766754 -0.08474857832
0.9666766754 -0.08477779103
0.9716766754 -0.08469646313
0.9766766754 -0.08450140421
0.9816766754 -0.08418958769
0.9866766754 -0.08375827716
0.9916766754 -0.08320501346
0.9966766754 -0.08252751598
1.001676675 -0.08172396482
1.006676675 -0.08079278864
1.011676675 -0.07973267241
1.016676675 -0.07854259747
1.021676675 -0.07722179433
1.026676675 -0.07576985526
1.031676675 -0.07418676852
1.036676675 -0.07247290895
1.041676675 -0.07062902936
1.046676675 -0.0686562754
1.051676675 -0.06655621342
1.056676675 -0.0643308574
1.061676675 -0.06198269479
1.066676675 -0.05951471665
1.071676675 -0.05693045225
1.076676675 -0.05423400643
1.081676675 -0.05143009801
1.086676675 -0.04852409929
1.091676675 -0.045522076
1.096676675 -0.04243082756
1.101676675 -0.03925792533
1.106676675 -0.0360117495
1.111676675 -0.03270151974
1.116676675 -0.02933732501
1.121676675 -0.02593013956
1.126676675 -0.02249184396
1.131676675 -0.01903522921
1.136676675 -0.01557399349
1.141676675 -0.01212269932
1.146676675 -0.008696724734
1.151676675 -0.005312224494
1.156676675 -0.001986101472
1.161676675 0.001262274688
1.166676675 0.004415893942
1.171676675 0.007457279564
1.176676675 0.01036853166
1.181676675 0.01313334515
1.186676675 0.01573402986
1.191676675 0.01815329951
1.196676675 0.02037569518
1.201676675 0.02238808374
1.206676675 0.0241798991
1.211676675 0.02574362995
1.216676675 0.02707539192
1.221676675 0.02817539175
1.226676675 0.02904830481
1.231676675 0.02970354979
1.236676675 0.0301553671
1.241676675 0.03042264546
1.246676675 0.0305284916
1.251676675 0.03049954323
1.256676675 0.03036504223
1.261676675 0.03015573103
1.266676675 0.02990247305
1.271676675 0.02963501115
1.276676675 0.0293808797
1.281676675 0.02916505407
1.286676675 0.02900973867
1.291676675 0.02893390626
1.296676675 0.02895231008
1.301676675 0.02907562809
1.306676675 0.02931068109
1.311676675 0.02966106326
1.316676675 0.03012777474
1.321676675 0.03070958841
1.326676675 0.03140334088
1.331676675 0.03220434447
1.336676675 0.03310683505
1.341676675 0.0341043149
1.346676675 0.03518980212
1.351676675 0.03635605361
1.356676675 0.03759574526
1.361676675 0.03890156506
1.366676675 0.04026632027
1.371676675 0.04168311873
1.376676675 0.04314538384
1.381676675 0.04464684041
1.386676675 0.04618099652
1.391676675 0.04774249846
1.396676675 0.04932626332
1.401676675 0.0509274431
1.406676675 0.05254176629
1.411676675 0.05416485343
1.416676675 0.0557925147
1.421676675 0.05742100165
1.426676675 0.05904698038
1.431676675 0.06066720963
1.436676675 0.06227913513
1.441676675 0.06388040831
1.446676675 0.0654688511
1.451676675 0.06704263497
1.456676675 0.068599944
1.461676675 0.07013912758
1.466676675 0.07165872837
1.471676675 0.07315754831
1.476676675 0.07463448582
1.481676675 0.0760886462
1.486676675 0.07751921001
1.491676675 0.07892545191
1.496676675 0.08030675313
1.501676675 0.08166258917
1.506676675 0.08299254069
1.511676675 0.08429620978
1.516676675 0.08557323965
1.521676675 0.08682332543
1.526676675 0.08804620292
1.531676675 0.08924163659
1.536676675 0.09040940555
1.541676675 0.09154929408
1.546676675 0.09266108206
1.551676675 0.09374454239
1.556676675 0.09479941372
1.561676675 0.09582543899
1.566676675 0.09682231875
1.571676675 0.09778972205
1.576676675 0.09872728201
1.581676675 0.09963460666
1.586676675 0.1005112585
1.591676675 0.1013567608
1.596676675 0.1021705797
1.601676675 0.1029521421
1.606676675 0.1037008138
1.611676675 0.1044159242
1.616676675 0.1050967331
1.621676675 0.1057424732
1.626676675 0.1063522959
1.631676675 0.1069253088
1.636676675 0.1074605763
1.641676675 0.1079571543
1.646676675 0.1084140343
1.651676675 0.1088301759
1.656676675 0.1092044628
1.661676675 0.1095357569
1.666676675 0.1098228971
1.671676675 0.1100647461
1.676676675 0.1102601357
1.681676675 0.1104078533
1.686676675 0.11050668
1.691676675 0.1105554064
1.696676675 0.1105528243
1.701676675 0.1104977334
1.706676675 0.1103889515
1.711676675 0.1102253339
1.716676675 0.1100057807
1.721676675 0.1097292356
1.726676675 0.109394691
1.731676675 0.1090012865
1.736676675 0.1085481902
1.741676675 0.1080346215
1.746676675 0.1074598752
1.751676675 0.1068233796
1.756676675 0.1061246605
1.761676675 0.1053633206
1.766676675 0.1045391018
1.771676675 0.1036519323
1.776676675 0.1027019292
1.781676675 0.1016893532
1.786676675 0.100614587
1.791676675 0.09947814917
1.796676675 0.09828071745
1.801676675 0.09702306594
1.806676675 0.09570623236
1.811676675 0.09433146539
1.816676675 0.0929001698
1.821676675 0.09141389958
1.826676675 0.08987437299
1.831676675 0.08828347408
1.836676675 0.08664324635
1.841676675 0.08495587853
1.846676675 0.08322370116
1.851676675 0.08144916882
1.856676675 0.07963486142
1.861676675 0.0777834494
1.866676675 0.07589771822
1.871676675 0.07398048956
1.876676675 0.07203493115
1.881676675 0.07006391502
1.886676675 0.06807036124
1.891676675 0.06605741788
1.896676675 0.06402823217
1.901676675 0.06198580692
1.906676675 0.05993302323
1.911676675 0.05787273478
1.916676675 0.05580781867
1.921676675 0.05374090421
1.926676675 0.05167485116
1.931676675 0.04961253465
1.936676675 0.04755671543
1.941676675 0.04551005934
1.946676675 0.04347538641
1.951676675 0.04145495095
1.956676675 0.03945090146
1.961676675 0.03746536633
1.966676675 0.03550043294
1.971676675 0.03355810595
1.976676675 0.0316402814
1.981676675 0.02974860027
1.986676675 0.02788475425
1.991676675 0.02605036297
1.996676675 0.02424689293
2.001676675 0.02247566185
2.006676675 0.02073786378
2.011676675 0.01903458071
2.016676675 0.01736678502
2.021676675 0.01573533935
2.026676675 0.01414099867
2.031676675 0.01258441157
2.036676675 0.0110661238
2.041676675 0.009586579435
2.046676675 0.008146126059
2.051676675 0.00674501434
2.056676675 0.005383406406
2.061676675 0.004061361788
2.066676675 0.002778874451
2.071676675 0.001535841949
2.076676675 0.0003321010644
2.081676675 -0.0008326084282
2.086676675 -0.001958591664
2.091676675 -0.003046265599
2.096676675 -0.004096124325
2.101676675 -0.005108652787
2.106676675 -0.006084400327
2.111676675 -0.007023957573
2.116676675 -0.007928000132
2.121676675 -0.008797243363
2.126676675 -0.00963248008
2.131676675 -0.01043452936
2.136676675 -0.01120426181
2.141676675 -0.0119425556
2.146676675 -0.0126503403
2.151676675 -0.01332856534
2.156676675 -0.01397822274
2.161676675 -0.01460030068
2.166676675 -0.01519582313
2.171676675 -0.01576586875
2.176676675 -0.01631147697
2.181676675 -0.01683369829
2.186676675 -0.01733364063
2.191676675 -0.01781244516
2.196676675 -0.01827124598
2.201676675 -0.01871115195
2.206676675 -0.01913324934
2.211676675 -0.01953861461
2.216676675 -0.01992831785
2.221676675 -0.02030344544
2.226676675 -0.02066506601
2.231676675 -0.02101425099
2.236676675 -0.02135209609
2.241676675 -0.02167971079
2.246676675 -0.02199819636
2.251676675 -0.02230862541
2.256676675 -0.02261202871
2.261676675 -0.022909395
2.266676675 -0.02320168538
2.271676675 -0.02348986275
2.276676675 -0.02377489201
2.281676675 -0.02405769443
2.286676675 -0.0243391545
2.291676675 -0.02462012806
2.296676675 -0.02490145036
2.301676675 -0.02518393542
2.306676675 -0.02546836914
2.311676675 -0.02575550277
2.316676675 -0.02604599341
2.321676675 -0.02634053282
2.326676675 -0.02663979038
2.331676675 -0.02694437344
2.336676675 -0.02725482749
2.341676675 -0.02757164691
2.346676675 -0.02789527944
2.351676675 -0.02822612467
2.356676675 -0.0285645309
2.361676675 -0.02891079272
2.366676675 -0.02926514921
2.371676675 -0.02962778259
2.376676675 -0.02999881689
2.381676675 -0.03037831662
2.386676675 -0.03076628547
2.391676675 -0.03116266526
2.396676675 -0.03156733512
2.401676675 -0.03198011074
2.406676675 -0.03240074399
2.411676675 -0.03282892266
2.416676675 -0.03326427056
2.421676675 -0.03370634785
2.426676675 -0.03415465169
2.431676675 -0.03460861733
2.436676675 -0.03506761934
2.441676675 -0.03553097356
2.446676675 -0.03599786082
2.451676675 -0.03646751543
2.456676675 -0.03693911308
2.461676675 -0.03741176887
2.466676675 -0.03788455094
2.471676675 -0.03835648851
2.476676675 -0.03882657618
2.481676675 -0.03929378051
2.486676675 -0.03975704284
2.491676675 -0.04021528946
2.496676675 -0.04066743074
2.501676675 -0.04111238064
2.506676675 -0.04154904285
2.511676675 -0.04197631124
2.516676675 -0.04239309674
2.521676675 -0.04279836345
2.526676675 -0.04319114365
2.531676675 -0.04357051101
2.536676675 -0.0439355645
2.541676675 -0.0442854529
2.546676675 -0.04461937319
2.551676675 -0.04493659823
2.556676675 -0.04523649317
2.561676675 -0.04551851522
2.566676675 -0.0457822127
2.571676675 -0.04602724716
2.576676675 -0.04625333642
2.581676675 -0.04646029502
2.586676675 -0.04664805762
2.591676675 -0.04681667627
2.596676675 -0.04696631079
2.601676675 -0.04709722313
2.606676675 -0.04720977538
2.611676675 -0.04730442798
2.616676675 -0.04738173598
2.621676675 -0.04744234371
2.626676675 -0.04748697847
2.631676675 -0.04751644354
2.636676675 -0.04753161062
2.641676675 -0.04753341161
2.646676675 -0.04752282994
2.651676675 -0.0475008916
2.656676675 -0.04746865593
2.661676675 -0.0474272063
2.666676675 -0.04737764092
2.671676675 -0.04732106367
2.676676675 -0.0472585755
2.681676675 -0.04719136477
2.686676675 -0.04712043498
2.691676675 -0.04704676997
2.696676675 -0.04697135755
2.701676675 -0.04689516126
2.706676675 -0.04681910999
2.711676675 -0.04674407947
2.716676675 -0.04667089295
2.721676675 -0.04660031451
2.726676675 -0.04653305261
2.731676675 -0.04646975464
2.736676675 -0.04641100758
2.741676675 -0.04635733828
2.746676675 -0.04630924398
2.751676675 -0.04626714771
2.756676675 -0.04623141478
2.761676675 -0.04620232392
2.766676675 -0.04618005558
2.771676675 -0.04616477588
2.776676675 -0.04615660476
2.781676675 -0.04615565739
2.786676675 -0.04616197773
2.791676675 -0.04617549591
2.796676675 -0.04619608841
2.801676675 -0.04622362762
2.806676675 -0.04625798718
2.811676675 -0.04629904857
2.816676675 -0.04634667351
2.821676675 -0.04640068755
2.826676675 -0.04646088093
2.831676675 -0.04652701895
2.836676675 -0.04659885133
2.841676675 -0.04667611765
2.846676675 -0.04675857357
2.851676675 -0.046845943
2.856676675 -0.04693793704
2.861676675 -0.04703426964
2.866676675 -0.04713466138
2.871676675 -0.04723881094
2.876676675 -0.04734646498
2.881676675 -0.04745736871
2.886676675 -0.04757126838
2.891676675 -0.04768791534
2.896676675 -0.04780706851
2.901676675 -0.04792849456
2.906676675 -0.0480519689
2.911676675 -0.04817727601
2.916676675 -0.04830421002
2.921676675 -0.04843257462
2.926676675 -0.04856218314
2.931676675 -0.04869285819
2.936676675 -0.04882443146
2.941676675 -0.04895674326
2.946676675 -0.04908964209
2.951676675 -0.04922298403
2.956676675 -0.04935664363
2.961676675 -0.04949049286
2.966676675 -0.04962440533
2.971676675 -0.04975826105
2.976676675 -0.04989193861
2.981676675 -0.05002530511
2.986676675 -0.05015825214
2.991676675 -0.05029067077
2.996676675 -0.0504224546
3.001676675 -0.05055349474
3.006676675 -0.05068368439
3.011676675 -0.05081290955
3.016676675 -0.05094105823
3.021676675 -0.05106800676
3.026676675 -0.05119363721
3.031676675 -0.05131781274
3.036676675 -0.05144039035
3.041676675 -0.0515612291
3.046676675 -0.05168018626
3.051676675 -0.05179711562
3.056676675 -0.05191185679
3.061676675 -0.05202424311
3.066676675 -0.05213408936
3.071676675 -0.05224121393
3.076676675 -0.05234542951
3.081676675 -0.05244653018
3.086676675 -0.05254430346
3.091676675 -0.05263851031
3.096676675 -0.05272890147
3.101676675 -0.05281522911
3.106676675 -0.05289725039
3.111676675 -0.05297471586
3.116676675 -0.0530473697
3.121676675 -0.05311493985
3.126676675 -0.05317715462
3.131676675 -0.05323373808
3.136676675 -0.05328440001
3.141676675 -0.05332884123
3.146676675 -0.05336676467
3.151676675 -0.05339787509
3.156676675 -0.05342187949
3.161676675 -0.05343848147
3.166676675 -0.05344739399
3.171676675 -0.05344833193
3.176676675 -0.05344100554
3.181676675 -0.05342512431
3.186676675 -0.0534004129
3.191676675 -0.05336660017
3.196676675 -0.05332342021
3.201676675 -0.05327062503
3.206676675 -0.05320797837
3.211676675 -0.05313525253
3.216676675 -0.05305223848
3.221676675 -0.05295873635
3.226676675 -0.05285455587
3.231676675 -0.05273952588
3.236676675 -0.05261349459
3.241676675 -0.0524763313
3.246676675 -0.05232792407
3.251676675 -0.05216817577
3.256676675 -0.05199700491
3.261676675 -0.05181434271
3.266676675 -0.05162014609
3.271676675 -0.05141440095
3.276676675 -0.05119711964
3.281676675 -0.05096832034
3.286676675 -0.05072803441
3.291676675 -0.05047631932
3.296676675 -0.0502132633
3.301676675 -0.04993899099
3.306676675 -0.0496536517
3.311676675 -0.04935739511
3.316676675 -0.04905037947
3.321676675 -0.04873277888
3.326676675 -0.04840478265
3.331676675 -0.04806660638
3.336676675 -0.04771848819
3.341676675 -0.04736068845
3.346676675 -0.04699349304
3.351676675 -0.04661718982
3.356676675 -0.04623205981
3.361676675 -0.04583839548
3.366676675 -0.04543651292
3.371676675 -0.04502674045
3.376676675 -0.04460941627
3.381676675 -0.04418488803
3.386676675 -0.04375350862
3.391676675 -0.04331563347
3.396676675 -0.04287162006
3.401676675 -0.04242179667
3.406676675 -0.04196652756
3.411676675 -0.04150618867
3.416676675 -0.04104114916
3.421676675 -0.04057176997
3.426676675 -0.0400984071
3.431676675 -0.03962141285
3.436676675 -0.03914113537
3.441676675 -0.03865791741
3.446676675 -0.03817209537
3.451676675 -0.03768399838
3.456676675 -0.03719394753
3.461676675 -0.03670225515
3.466676675 -0.03620922413
3.471676675 -0.0357151473
3.476676675 -0.03522030682
3.481676675 -0.03472497365
3.486676675 -0.03422940709
3.491676675 -0.03373385426
3.496676675 -0.03323854982
3.501676675 -0.03274371549
3.506676675 -0.03224955999
3.511676675 -0.03175627846
3.516676675 -0.0312640672
3.521676675 -0.0307730858
3.526676675 -0.03028347971
3.531676675 -0.02979538835
3.536676675 -0.02930893695
3.541676675 -0.02882424047
3.546676675 -0.02834139421
3.551676675 -0.027860486
3.556676675 -0.02738158096
3.561676675 -0.02690474457
3.566676675 -0.02643000985
3.571676675 -0.02595739805
3.576676675 -0.02548693598
3.581676675 -0.02501863982
3.586676675 -0.02455252132
3.591676675 -0.02408857084
3.596676675 -0.0236267484
3.601676675 -0.02316700189
3.606676675 -0.02270928942
3.611676675 -0.02225356048
3.616676675 -0.02179975818
3.621676675 -0.02134780388
3.626676675 -0.02089759626
3.631676675 -0.02044902933
3.636676675 -0.02000201422
3.641676675 -0.01955645607
3.646676675 -0.01911225065
3.651676675 -0.01866927792
3.656676675 -0.01822740197
3.661676675 -0.01778649051
3.666676675 -0.01734641076
3.671676675 -0.01690703516
3.676676675 -0.01646822832
3.681676675 -0.01602984297
3.686676675 -0.01559174078
3.691676675 -0.01515374756
3.696676675 -0.01471568847
3.701676675 -0.01427741786
3.706676675 -0.01383881325
3.711676675 -0.01339974461
3.716676675 -0.01296007903
3.721676675 -0.01251968511
3.726676675 -0.01207843446
3.731676675 -0.01163618875
3.736676675 -0.01119282948
3.741676675 -0.01074825942
3.746676675 -0.01030239001
3.751676675 -0.009855118683
3.756676675 -0.009406337204
3.761676675 -0.008955948243
3.766676675 -0.008503879092
3.771676675 -0.008050073858
3.776676675 -0.0075944888
3.781676675 -0.007137084645
3.786676675 -0.006677822865
3.791676675 -0.006216678845
3.796676675 -0.005753639846
3.801676675 -0.005288702162
3.806676675 -0.004821880798
3.811676675 -0.004353211595
3.816676675 -0.003882760076
3.821676675 -0.003410592291
3.826676675 -0.002936784263
3.831676675 -0.002461440177
3.836676675 -0.001984691817
3.841676675 -0.001506681307
3.846676675 -0.001027559165
3.851676675 -0.0005474762104
3.856676675 -6.659837668e-05
3.861676675 0.0004149108242
3.866676675 0.0008968654904
3.871676675 0.001379037582
3.876676675 0.001861165295
3.881676675 0.002342996978
3.886676675 0.002824275106
3.891676675 0.003304718007
3.896676675 0.003784020804
3.901676675 0.004261896423
3.906676675 0.004738050844
3.911676675 0.005212158948
3.916676675 0.005683872912
3.921676675 0.006152871986
3.926676675 0.006618835813
3.931676675 0.007081413516
3.936676675 0.007540235887
3.941676675 0.007994969831
3.946676675 0.008445290303
3.951676675 0.008890843947
3.956676675 0.009331264917
3.961676675 0.009766231457
3.966676675 0.01019543772
3.971676675 0.01061855364
3.976676675 0.01103524366
3.981676675 0.01144519485
3.986676675 0.0118481017
3.991676675 0.01224368914
3.996676675 0.01263173243
4.001676675 0.01301201404
4.006676675 0.01338432407
4.011676675 0.01374847422
4.016676675 0.01410427809
4.021676675 0.01445159431
4.026676675 0.01479030737
4.031676675 0.01512029518
4.036676675 0.01544144509
4.041676675 0.01575368288
4.046676675 0.01605696668
4.051676675 0.01635127068
4.056676675 0.01663659314
4.061676675 0.0169129681
4.066676675 0.01718045448
4.071676675 0.01743913147
4.076676675 0.01768909217
4.081676675 0.01793044653
4.086676675 0.01816331948
4.091676675 0.01838786305
4.096676675 0.01860425017
4.101676675 0.01881266231
4.106676675 0.01901329578
4.111676675 0.01920636859
4.116676675 0.01939211339
4.121676675 0.01957077163
4.126676675 0.01974258989
4.131676675 0.0199078205
4.136676675 0.02006672247
4.141676675 0.02021957111
4.146676675 0.02036665907
4.151676675 0.0205082758
4.156676675 0.02064469928
4.161676675 0.02077620497
4.166676675 0.02090307519
4.171676675 0.0210255942
4.176676675 0.02114403526
4.181676675 0.02125865971
4.186676675 0.02136971881
4.191676675 0.02147746607
4.196676675 0.02158216471
4.201676675 0.02168408222
4.206676675 0.0217834775
4.211676675 0.02188058506
4.216676675 0.02197562345
4.221676675 0.02206880161
4.226676675 0.02216031969
4.231676675 0.02225036945
4.236676675 0.02233913446
4.241676675 0.02242678984
4.246676675 0.02251348903
4.251676675 0.02259939332
4.256676675 0.0226846587
4.261676675 0.02276942687
4.266676675 0.02285382601
4.271676675 0.02293797431
4.276676675 0.02302198161
4.281676675 0.02310594953
4.286676675 0.02318997142
4.291676675 0.02327413247
4.296676675 0.0233585101
4.301676675 0.02344317435
4.306676675 0.02352818823
4.311676675 0.02361360807
4.316676675 0.0236994839
4.321676675 0.02378585981
4.326676675 0.02387277431
4.331676675 0.02396026067
4.336676675 0.02404834728
4.341676675 0.02413705798
4.346676675 0.02422641239
4.351676675 0.02431642622
4.356676675 0.02440711155
4.361676675 0.0244984771
4.366676675 0.0245905285
4.371676675 0.02468326852
4.376676675 0.02477669729
4.381676675 0.02487081249
4.386676675 0.02496560952
4.391676675 0.02506108168
4.396676675 0.02515722027
4.401676675 0.02525401471
4.406676675 0.02535145266
4.411676675 0.02544952006
4.416676675 0.02554820121
4.421676675 0.02564747877
4.426676675 0.02574733384
4.431676675 0.02584774587
4.436676675 0.02594869276
4.441676675 0.02605015073
4.446676675 0.02615209434
4.451676675 0.02625449642
4.456676675 0.02635732802
4.461676675 0.02646055831
4.466676675 0.02656415453
4.471676675 0.02666808192
4.476676675 0.02677229964
4.481676675 0.02687676999
4.486676675 0.02698145094
4.491676675 0.02708629781
4.496676675 0.02719126349
4.501676675 0.02729629945
4.506676675 0.02740135437
4.511676675 0.02750637479
4.516676675 0.0276113036
4.521676675 0.02771608131
4.526676675 0.0278206446
4.531676675 0.02792492805
4.536676675 0.02802886229
4.541676675 0.02813237594
4.546676675 0.02823539331
4.551676675 0.02833783702
4.556676675 0.02843962506
4.561676675 0.02854067412
4.566676675 0.02864089598
4.571676675 0.02874020165
4.576676675 0.02883849911
4.581676675 0.02893569293
4.586676675 0.02903168483
4.591676675 0.02912637302
4.596676675 0.02921965298
4.601676675 0.02931141794
4.606676675 0.02940156016
4.611676675 0.02948997022
4.616676675 0.02957653763
4.621676675 0.02966114962
4.626676675 0.0297436926
4.631676675 0.02982405109
4.636676675 0.02990210982
4.641676675 0.02997775194
4.646676675 0.03005086169
4.651676675 0.03012132173
4.656676675 0.03018901691
4.661676675 0.03025383039
4.666676675 0.03031564561
4.671676675 0.03037434995
4.676676675 0.03042983346
4.681676675 0.03048198766
4.686676675 0.03053070459
4.691676675 0.03057587714
4.696676675 0.03061740071
4.701676675 0.03065517408
4.706676675 0.03068909974
4.711676675 0.03071908333
4.716676675 0.0307450342
4.721676675 0.03076686522
4.726676675 0.03078449385
4.731676675 0.03079784137
4.736676675 0.03080683408
4.741676675 0.03081140214
4.746676675 0.03081148131
4.751676675 0.03080700922
4.756676675 0.03079793019
4.761676675 0.03078419379
4.766676675 0.03076575641
4.771676675 0.030742581
4.776676675 0.03071463512
4.781676675 0.03068189029
4.786676675 0.03064432305
4.791676675 0.03060191584
4.796676675 0.03055465689
4.801676675 0.03050253476
4.806676675 0.03044554468
4.811676675 0.03038368843
4.816676675 0.03031697703
4.821676675 0.03024542897
4.826676675 0.03016906618
4.831676675 0.03008791275
4.836676675 0.03000199613
4.841676675 0.02991134769
4.846676675 0.02981600488
4.851676675 0.02971600803
4.856676675 0.02961139268
4.861676675 0.02950219967
4.866676675 0.02938847605
4.871676675 0.02927028335
4.876676675 0.02914769329
4.881676675 0.02902078181
4.886676675 0.02888961851
4.891676675 0.02875426208
4.896676675 0.02861477689
4.901676675 0.0284712361
4.906676675 0.02832371816
4.911676675 0.0281722965
4.916676675 0.02801703454
4.921676675 0.02785799189
4.926676675 0.02769523714
4.931676675 0.02752885146
4.936676675 0.02735892681
4.941676675 0.02718554566
4.946676675 0.02700878352
4.951676675 0.02682872038
4.956676675 0.02664542801
4.961676675 0.02645897301
4.966676675 0.02626942408
4.971676675 0.02607685005
4.976676675 0.02588131391
4.981676675 0.02568287329
4.986676675 0.02548159201
4.991676675 0.02527753505
4.996676675 0.0250707798
5 0.02493189918


==> Image/data/rec_eul3_Z.dat <==
0 0.003490658504
2.360113587e-07 0.003490658503
4.720227175e-07 0.003490658502
7.080340762e-07 0.0034906585
2.278396726e-06 0.00349065847
3.848759376e-06 0.003490658409
5.419122025e-06 0.003490658318
6.989484675e-06 0.003490658196
1.998190842e-05 0.003490656048
3.297433217e-05 0.003490651908
4.596675592e-05 0.003490645861
5.895917967e-05 0.003490637988
0.0001196062511 0.003490579208
0.0001802533226 0.003490489252
0.0002409003941 0.003490373798
0.0003015474655 0.003490237138
0.000362194537 0.003490082425
0.0004255474888 0.003489903936
0.0004889004406 0.003489709875
0.0005522533924 0.003489501171
0.0006156063441 0.003489278104
0.0006789592959 0.003489040413
0.000774835333 0.003488651061
0.0008707113702 0.003488222557
0.0009665874073 0.00348774951
0.001062463444 0.003487225363
0.001158339481 0.003486642775
0.001304462548 0.003485624478
0.001450585614 0.003484423021
0.00159670868 0.00348300832
0.001742831746 0.003481349955
0.001888954812 0.003479417785
0.002137210631 0.003475424926
0.00238546645 0.003470417992
0.002633722269 0.003464264975
0.002881978088 0.00345684219
0.003130233907 0.003448034285
0.003539450646 0.003430214865
0.003948667386 0.00340790597
0.004357884125 0.003380718061
0.004767100865 0.003348309207
0.005176317605 0.003310378637
0.005793062146 0.003242216716
0.006409806688 0.003160145994
0.00702655123 0.003063531644
0.007643295772 0.002951867748
0.008260040314 0.002824753538
0.009199584426 0.002600757713
0.01013912854 0.002339409147
0.01107867265 0.002040237595
0.01201821676 0.00170305172
0.01295776087 0.001327868504
0.01477258217 0.0004964741519
0.01658740346 -0.0004734873716
0.01840222475 -0.001578412953
0.02021704604 -0.002813842659
0.02203186734 -0.004174862879
0.02447727494 -0.006198316906
0.02692268254 -0.0084276256
0.02936809014 -0.01084978181
0.03181349774 -0.01345181474
0.03425890534 -0.01622094597
0.03874245934 -0.0216910573
0.04322601335 -0.02760668049
0.04770956735 -0.03389677243
0.05219312136 -0.0404941694
0.05667667537 -0.04733554383
0.06167667537 -0.05517998966
0.06667667537 -0.06317628449
0.07167667537 -0.07125215385
0.07667667537 -0.07934049459
0.08167667537 -0.08737912251
0.08667667537 -0.09531055225
0.09167667537 -0.1030818021
0.09667667537 -0.1106442105
0.1016766754 -0.1179530736
0.1066766754 -0.1249678569
0.1116766754 -0.131651994
0.1166766754 -0.1379725651
0.1216766754 -0.1439001251
0.1266766754 -0.1494086352
0.1316766754 -0.1544755715
0.1366766754 -0.1590814351
0.1416766754 -0.1632097755
0.1466766754 -0.1668472282
0.1516766754 -0.1699834746
0.1566766754 -0.1726111446
0.1616766754 -0.1747257054
0.1666766754 -0.1763253892
0.1716766754 -0.1774111684
0.1766766754 -0.1779867627
0.1816766754 -0.1780585956
0.1866766754 -0.1776357142
0.1916766754 -0.1767297157
0.1966766754 -0.1753546943
0.2016766754 -0.1735271924
0.2066766754 -0.1712661385
0.2116766754 -0.1685927637
0.2166766754 -0.165530504
0.2216766754 -0.1621048081
0.2266766754 -0.1583431997
0.2316766754 -0.1542751043
0.2366766754 -0.1499315742
0.2416766754 -0.145345091
0.2466766754 -0.140549401
0.2516766754 -0.13557938
0.2566766754 -0.1304706655
0.2616766754 -0.1252594955
0.2666766754 -0.1199824854
0.2716766754 -0.1146763408
0.2766766754 -0.1093775336
0.2816766754 -0.1041219902
0.2866766754 -0.09894483382
0.2916766754 -0.0938801323
0.2966766754 -0.08896064159
0.3016766754 -0.08421750234
0.3066766754 -0.07967996099
0.3116766754 -0.0753751468
0.3166766754 -0.07132790437
0.3216766754 -0.06756064622
0.3266766754 -0.06409320621
0.3316766754 -0.0609427113
0.3366766754 -0.05812349146
0.3416766754 -0.05564703285
0.3466766754 -0.05352196906
0.3516766754 -0.05175410619
0.3566766754 -0.05034647968
0.3616766754 -0.04929944232
0.3666766754 -0.04861078147
0.3716766754 -0.04827586304
0.3766766754 -0.0482877981
0.3816766754 -0.04863762986
0.3866766754 -0.04931453466
0.3916766754 -0.05030603872
0.3966766754 -0.05159823442
0.4016766754 -0.05317602133
0.4066766754 -0.0550232962
0.4116766754 -0.05712327656
0.4166766754 -0.0594568706
0.4216766754 -0.06200726124
0.4266766754 -0.06475725352
0.4316766754 -0.06768932312
0.4366766754 -0.07078743004
0.4416766754 -0.074034085
0.4466766754 -0.07741179563
0.4516766754 -0.08090409894
0.4566766754 -0.08449565714
0.4616766754 -0.0881720569
0.4666766754 -0.09191974226
0.4716766754 -0.09572603077
0.4766766754 -0.09957921945
0.4816766754 -0.1034677213
0.4866766754 -0.1073824636
0.4916766754 -0.1113150768
0.4966766754 -0.1152578635
0.5016766754 -0.1192044127
0.5066766754 -0.1231484805
0.5116766754 -0.127084542
0.5166766754 -0.1310081092
0.5216766754 -0.1349156647
0.5266766754 -0.1388043296
0.5316766754 -0.1426722358
0.5366766754 -0.146518037
0.5416766754 -0.1503408657
0.5466766754 -0.1541403129
0.5516766754 -0.1579163952
0.5566766754 -0.1616695801
0.5616766754 -0.1654007596
0.5666766754 -0.169111193
0.5716766754 -0.1728024347
0.5766766754 -0.1764762886
0.5816766754 -0.1801350112
0.5866766754 -0.1837807155
0.5916766754 -0.1874156831
0.5966766754 -0.1910423564
0.6016766754 -0.1946632967
0.6066766754 -0.1982809239
0.6116766754 -0.2018979938
0.6166766754 -0.2055173879
0.6216766754 -0.2091419578
0.6266766754 -0.2127745132
0.6316766754 -0.2164178446
0.6366766754 -0.2200747335
0.6416766754 -0.2237479451
0.6466766754 -0.2274402234
0.6516766754 -0.2311542763
0.6566766754 -0.23489278
0.6616766754 -0.2386583735
0.6666766754 -0.242453891
0.6716766754 -0.2462817208
0.6766766754 -0.250144253
0.6816766754 -0.2540438958
0.6866766754 -0.2579830329
0.6916766754 -0.2619638129
0.6966766754 -0.2659885734
0.7016766754 -0.2700596542
0.7066766754 -0.2741792813
0.7116766754 -0.2783495744
0.7166766754 -0.2825727487
0.7216766754 -0.2868506434
0.7266766754 -0.2911850811
0.7316766754 -0.295577882
0.7366766754 -0.3000308189
0.7416766754 -0.304545459
0.7466766754 -0.3091234608
0.7516766754 -0.3137664077
0.7566766754 -0.31847574
0.7616766754 -0.3232527397
0.7666766754 -0.3280986327
0.7716766754 -0.3330143533
0.7766766754 -0.3380007208
0.7816766754 -0.3430584315
0.7866766754 -0.3481880135
0.7916766754 -0.353389873
0.7966766754 -0.3586642108
0.8016766754 -0.3640109684
0.8066766754 -0.3694298164
0.8116766754 -0.3749201508
0.8166766754 -0.3804810779
0.8216766754 -0.3861113907
0.8266766754 -0.3918095432
0.8316766754 -0.3975736239
0.8366766754 -0.4034013284
0.8416766754 -0.4092899303
0.8466766754 -0.4152358422
0.8516766754 -0.4212355108
0.8566766754 -0.4272848593
0.8616766754 -0.4333792241
0.8666766754 -0.4395133578
0.8716766754 -0.4456820153
0.8766766754 -0.4518787718
0.8816766754 -0.4580963431
0.8866766754 -0.4643268477
0.8916766754 -0.470561814
0.8966766754 -0.4767910674
0.9016766754 -0.4830051303
0.9066766754 -0.4891936977
0.9116766754 -0.4953455556
0.9166766754 -0.5014486877
0.9216766754 -0.5074915498
0.9266766754 -0.5134606366
0.9316766754 -0.5193413019
0.9366766754 -0.5251184005
0.9416766754 -0.5307763516
0.9466766754 -0.5362973151
0.9516766754 -0.5416653185
0.9566766754 -0.5468636332
0.9616766754 -0.5518747247
0.9666766754 -0.5566805292
0.9716766754 -0.5612642805
0.9766766754 -0.5656071561
0.9816766754 -0.5696895969
0.9866766754 -0.573492284
0.9916766754 -0.5769962237
0.9966766754 -0.5801807475
1.001676675 -0.5830282498
1.006676675 -0.5855211724
1.011676675 -0.5876419902
1.016676675 -0.5893735673
1.021676675 -0.5907007336
1.026676675 -0.5916074023
1.031676675 -0.5920778713
1.036676675 -0.5920977451
1.041676675 -0.5916540023
1.046676675 -0.5907348278
1.051676675 -0.5893295428
1.056676675 -0.5874286317
1.061676675 -0.5850237827
1.066676675 -0.5821079037
1.071676675 -0.5786751082
1.076676675 -0.5747206765
1.081676675 -0.5702409951
1.086676675 -0.5652334725
1.091676675 -0.559696433
1.096676675 -0.5536289904
1.101676675 -0.5470308989
1.106676675 -0.5399023877
1.111676675 -0.5322439746
1.116676675 -0.5240562723
1.121676675 -0.515339778
1.126676675 -0.5060946504
1.131676675 -0.4963205093
1.136676675 -0.4860162502
1.141676675 -0.4751798415
1.146676675 -0.4638081473
1.151676675 -0.4518968165
1.156676675 -0.4394401607
1.161676675 -0.4264302562
1.166676675 -0.4128589949
1.171676675 -0.398717091
1.176676675 -0.3839941367
1.181676675 -0.3686798834
1.186676675 -0.3527625695
1.191676675 -0.3362303401
1.196676675 -0.3190727225
1.201676675 -0.3012816443
1.206676675 -0.2828525206
1.211676675 -0.2637857037
1.216676675 -0.2440880936
1.221676675 -0.2237747901
1.226676675 -0.2028707946
1.231676675 -0.1814126748
1.236676675 -0.1594500249
1.241676675 -0.13704654
1.246676675 -0.1142805208
1.251676675 -0.09124464499
1.256676675 -0.06804490612
1.261676675 -0.04479869884
1.266676675 -0.02163173976
1.271676675 0.001324921294
1.276676675 0.02393935655
1.281676675 0.04608272501
1.286676675 0.06763234438
1.291676675 0.08847460353
1.296676675 0.1085092042
1.301676675 0.1276504758
1.306676675 0.1458294482
1.311676675 0.1629947859
1.316676675 0.1791124844
1.321676675 0.1941649152
1.326676675 0.2081495957
1.331676675 0.2210777007
1.336676675 0.2329722934
1.341676675 0.2438664082
1.346676675 0.253801154
1.351676675 0.2628239222
1.356676675 0.2709867185
1.361676675 0.2783446753
1.366676675 0.2849547593
1.371676675 0.2908745772
1.376676675 0.2961613899
1.381676675 0.3008713304
1.386676675 0.3050639674
1.391676675 0.3087884933
1.396676675 0.3120924938
1.401676675 0.3150220814
1.406676675 0.3176176415
1.411676675 0.3199212073
1.416676675 0.3219729113
1.421676675 0.323808683
1.426676675 0.3254603211
1.431676675 0.3269586629
1.436676675 0.3283276886
1.441676675 0.3295892852
1.446676675 0.3307634587
1.451676675 0.3318668074
1.456676675 0.3329154626
1.461676675 0.3339237229
1.466676675 0.3349032808
1.471676675 0.3358635039
1.476676675 0.3368123008
1.481676675 0.33775501
1.486676675 0.3386957568
1.491676675 0.339637541
1.496676675 0.3405821942
1.501676675 0.3415304008
1.506676675 0.3424819297
1.511676675 0.343435516
1.516676675 0.3443888912
1.521676675 0.3453389012
1.526676675 0.346281625
1.531676675 0.3472124622
1.536676675 0.3481261927
1.541676675 0.3490170298
1.546676675 0.3498786676
1.551676675 0.350704328
1.556676675 0.3514860127
1.561676675 0.3522164386
1.566676675 0.3528878936
1.571676675 0.3534922247
1.576676675 0.3540209215
1.581676675 0.3544651923
1.586676675 0.354815988
1.591676675 0.3550640557
1.596676675 0.3551999466
1.601676675 0.3552140696
1.606676675 0.355096686
1.611676675 0.354837977
1.616676675 0.3544280206
1.621676675 0.3538568904
1.626676675 0.3531145923
1.631676675 0.3521912091
1.636676675 0.3510768511
1.641676675 0.3497617374
1.646676675 0.3482361733
1.651676675 0.3464906963
1.656676675 0.3445159759
1.661676675 0.3423030104
1.666676675 0.3398430736
1.671676675 0.3371279121
1.676676675 0.3341496734
1.681676675 0.330900892
1.686676675 0.3273745693
1.691676675 0.3235643689
1.696676675 0.3194647073
1.701676675 0.3150707389
1.706676675 0.3103783813
1.711676675 0.3053844111
1.716676675 0.3000865637
1.721676675 0.2944835978
1.726676675 0.288575343
1.731676675 0.2823624709
1.736676675 0.2758468963
1.741676675 0.2690319405
1.746676675 0.2619222538
1.751676675 0.2545237479
1.756676675 0.2468447866
1.761676675 0.2388941646
1.766676675 0.2306818198
1.771676675 0.2222190703
1.776676675 0.2135186963
1.781676675 0.204594859
1.786676675 0.1954629999
1.791676675 0.1861397501
1.796676675 0.1766428398
1.801676675 0.166989324
1.806676675 0.1571990106
1.811676675 0.147293097
1.816676675 0.1372930449
1.821676675 0.1272203844
1.826676675 0.1170967986
1.831676675 0.1069441027
1.836676675 0.09678408309
1.841676675 0.08663830547
1.846676675 0.07652792785
1.851676675 0.06647354105
1.856676675 0.056495013
1.861676675 0.04661135246
1.866676675 0.0368405845
1.871676675 0.02719963192
1.876676675 0.01770562427
1.881676675 0.008372100494
1.886676675 -0.0007883632092
1.891676675 -0.009764280764
1.896676675 -0.01854538844
1.901676675 -0.02712269298
1.906676675 -0.03548844754
1.911676675 -0.04363616284
1.916676675 -0.05156063463
1.921676675 -0.05925809468
1.926676675 -0.06672559486
1.931676675 -0.07396126579
1.936676675 -0.08096458336
1.941676675 -0.08773620106
1.946676675 -0.09427784607
1.951676675 -0.1005916161
1.956676675 -0.1066804188
1.961676675 -0.1125479491
1.966676675 -0.1181985549
1.971676675 -0.1236371213
1.976676675 -0.1288689908
1.981676675 -0.1338993761
1.986676675 -0.1387344045
1.991676675 -0.1433806991
1.996676675 -0.1478450307
2.001676675 -0.152134253
2.006676675 -0.1562553307
2.011676675 -0.1602153399
2.016676675 -0.1640214321
2.021676675 -0.167680791
2.026676675 -0.1712005947
2.031676675 -0.1745879863
2.036676675 -0.1778500462
2.041676675 -0.1809937689
2.046676675 -0.184026038
2.051676675 -0.1869536092
2.056676675 -0.189783087
2.061676675 -0.1925215245
2.066676675 -0.1951748495
2.071676675 -0.1977488867
2.076676675 -0.2002494118
2.081676675 -0.202682047
2.086676675 -0.2050522
2.091676675 -0.2073650557
2.096676675 -0.2096255132
2.101676675 -0.2118382249
2.106676675 -0.2140076199
2.111676675 -0.2161379532
2.116676675 -0.2182331743
2.121676675 -0.2202969351
2.126676675 -0.2223325716
2.131676675 -0.2243431794
2.136676675 -0.2263315468
2.141676675 -0.2283001924
2.146676675 -0.2302513402
2.151676675 -0.2321869793
2.156676675 -0.2341087918
2.161676675 -0.2360181887
2.166676675 -0.2379162993
2.171676675 -0.2398039804
2.176676675 -0.2416818558
2.181676675 -0.2435502803
2.186676675 -0.2454093144
2.191676675 -0.2472587245
2.196676675 -0.2490979861
2.201676675 -0.2509263097
2.206676675 -0.2527426923
2.211676675 -0.2545459509
2.216676675 -0.2563347127
2.221676675 -0.2581073589
2.226676675 -0.2598620078
2.231676675 -0.2615965281
2.236676675 -0.2633085557
2.241676675 -0.2649954882
2.246676675 -0.2666544659
2.251676675 -0.2682823805
2.256676675 -0.2698759277
2.261676675 -0.271431666
2.266676675 -0.2729460312
2.271676675 -0.2744152933
2.276676675 -0.2758355293
2.281676675 -0.2772026173
2.286676675 -0.2785122896
2.291676675 -0.2797601509
2.296676675 -0.2809416802
2.301676675 -0.2820522328
2.306676675 -0.2830870482
2.311676675 -0.2840412652
2.316676675 -0.2849103642
2.321676675 -0.2856892655
2.326676675 -0.2863726778
2.331676675 -0.286955369
2.336676675 -0.2874321909
2.341676675 -0.2877980275
2.346676675 -0.2880477726
2.351676675 -0.2881763421
2.356676675 -0.2881786998
2.361676675 -0.2880498797
2.366676675 -0.2877850058
2.371676675 -0.2873793107
2.376676675 -0.2868281557
2.381676675 -0.2861270506
2.386676675 -0.2852716744
2.391676675 -0.2842578959
2.396676675 -0.2830817942
2.401676675 -0.2817396796
2.406676675 -0.2802281136
2.411676675 -0.2785439293
2.416676675 -0.276684251
2.421676675 -0.2746465134
2.426676675 -0.2724284801
2.431676675 -0.2700282615
2.436676675 -0.2674443319
2.441676675 -0.2646755449
2.446676675 -0.2617211377
2.451676675 -0.2585808447
2.456676675 -0.2552548001
2.461676675 -0.251743534
2.466676675 -0.2480480034
2.471676675 -0.2441696074
2.476676675 -0.2401102023
2.481676675 -0.2358720936
2.486676675 -0.2314580555
2.491676675 -0.226871304
2.496676675 -0.22211554
2.501676675 -0.2171948724
2.506676675 -0.2121139381
2.511676675 -0.2068778735
2.516676675 -0.201492077
2.521676675 -0.1959623055
2.526676675 -0.1902947744
2.531676675 -0.1844961735
2.536676675 -0.1785735997
2.541676675 -0.1725344776
2.546676675 -0.1663865491
2.551676675 -0.1601378576
2.556676675 -0.1537967397
2.561676675 -0.1473717952
2.566676675 -0.1408718535
2.571676675 -0.1343051617
2.576676675 -0.1276810359
2.581676675 -0.1210092146
2.586676675 -0.1142993558
2.591676675 -0.1075609879
2.596676675 -0.100803601
2.601676675 -0.0940366848
2.606676675 -0.08726969937
2.611676675 -0.0805120253
2.616676675 -0.07377291767
2.621676675 -0.06706146702
2.626676675 -0.06038656286
2.631676675 -0.05375685756
2.636676675 -0.04718073024
2.641676675 -0.04066625208
2.646676675 -0.03422115267
2.651676675 -0.02785278895
2.656676675 -0.02156811539
2.661676675 -0.01537365821
2.666676675 -0.009275489949
2.671676675 -0.00327921074
2.676676675 0.002610073574
2.681676675 0.008387387645
2.686676675 0.01404893441
2.691676675 0.01959135449
2.696676675 0.02501167663
2.701676675 0.03030740653
2.706676675 0.0354765586
2.711676675 0.04051766868
2.716676675 0.0454297795
2.721676675 0.05021242485
2.726676675 0.05486562038
2.731676675 0.05938982749
2.736676675 0.06378596876
2.741676675 0.06805538266
2.746676675 0.07219975271
2.751676675 0.07622111082
2.756676675 0.08012187949
2.761676675 0.0839047944
2.766676675 0.08757278202
2.771676675 0.09112901256
2.776676675 0.09457685642
2.781676675 0.09791992808
2.786676675 0.1011619722
2.791676675 0.1043067485
2.796676675 0.107358085
2.801676675 0.1103199057
2.806676675 0.1131961881
2.811676675 0.1159909481
2.816676675 0.1187081477
2.821676675 0.12135165
2.826676675 0.1239252118
2.831676675 0.1264324821
2.836676675 0.1288769906
2.841676675 0.1312621306
2.846676675 0.1335908881
2.851676675 0.1358664086
2.856676675 0.1380917441
2.861676675 0.140269673
2.866676675 0.1424026928
2.871676675 0.1444932511
2.876676675 0.1465432539
2.881676675 0.1485544277
2.886676675 0.1505283321
2.891676675 0.1524663192
2.896676675 0.1543695155
2.901676675 0.156238816
2.906676675 0.1580748858
2.911676675 0.1598781616
2.916676675 0.1616488547
2.921676675 0.1633869544
2.926676675 0.1650922332
2.931676675 0.1667642516
2.936676675 0.1684023645
2.941676675 0.1700057271
2.946676675 0.1715733029
2.951676675 0.1731038703
2.956676675 0.1745961729
2.961676675 0.1760486529
2.966676675 0.1774595194
2.971676675 0.1788268473
2.976676675 0.1801485975
2.981676675 0.1814223835
2.986676675 0.1826460303
2.991676675 0.1838172258
2.996676675 0.1849335252
3.001676675 0.1859923645
3.006676675 0.1869910948
3.011676675 0.1879269804
3.016676675 0.1887972427
3.021676675 0.1895990378
3.026676675 0.1903295153
3.031676675 0.1909857612
3.036676675 0.1915648714
3.041676675 0.1920639564
3.046676675 0.19248013
3.051676675 0.1928105347
3.056676675 0.1930523364
3.061676675 0.1932027601
3.066676675 0.1932590578
3.071676675 0.1932185941
3.076676675 0.1930788187
3.081676675 0.1928372325
3.086676675 0.192491462
3.091676675 0.1920392193
3.096676675 0.1914784017
3.101676675 0.1908070826
3.106676675 0.1900235045
3.111676675 0.1891260615
3.116676675 0.1881133325
3.121676675 0.1869840548
3.126676675 0.1857372013
3.131676675 0.184371957
3.136676675 0.1828876549
3.141676675 0.1812838699
3.146676675 0.179560447
3.151676675 0.1777174952
3.156676675 0.1757553999
3.161676675 0.1736747652
3.166676675 0.171476494
3.171676675 0.1691617401
3.176676675 0.1667318062
3.181676675 0.1641882679
3.186676675 0.1615330443
3.191676675 0.1587682729
3.196676675 0.1558963948
3.201676675 0.1529201607
3.206676675 0.1498424686
3.211676675 0.1466664567
3.216676675 0.1433955512
3.221676675 0.1400334054
3.226676675 0.136583803
3.231676675 0.1330506555
3.236676675 0.1294380329
3.241676675 0.1257501762
3.246676675 0.1219915138
3.251676675 0.1181666281
3.256676675 0.1142802491
3.261676675 0.1103372065
3.266676675 0.1063423238
3.271676675 0.1023004481
3.276676675 0.09821651411
3.281676675 0.09409550886
3.286676675 0.08994235658
3.291676675 0.085761925
3.296676675 0.08155901173
3.301676675 0.07733832138
3.306676675 0.07310450663
3.311676675 0.06886218985
3.316676675 0.06461587755
3.321676675 0.06036994446
3.326676675 0.05612860694
3.331676675 0.05189587693
3.336676675 0.04767558303
3.341676675 0.04347136296
3.346676675 0.03928665516
3.351676675 0.035124747
3.356676675 0.03098875067
3.361676675 0.02688154233
3.366676675 0.02280573102
3.371676675 0.01876372214
3.376676675 0.01475771349
3.381676675 0.01078968017
3.386676675 0.006861376704
3.391676675 0.002974345236
3.396676675 -0.0008700789988
3.401676675 -0.004670834968
3.406676675 -0.008426944759
3.411676675 -0.01213760478
3.416676675 -0.01580223848
3.421676675 -0.01942048226
3.426676675 -0.02299215446
3.431676675 -0.02651723459
3.436676675 -0.02999585267
3.441676675 -0.0334282813
3.446676675 -0.03681492664
3.451676675 -0.04015631784
3.456676675 -0.04345309597
3.461676675 -0.04670600289
3.466676675 -0.04991587036
3.471676675 -0.05308360924
3.476676675 -0.05621019874
3.481676675 -0.05929667577
3.486676675 -0.06234412443
3.491676675 -0.06535366579
3.496676675 -0.06832644794
3.501676675 -0.07126363617
3.506676675 -0.0741664037
3.511676675 -0.07703592249
3.516676675 -0.07987346623
3.521676675 -0.08268011663
3.526676675 -0.08545694298
3.531676675 -0.08820501151
3.536676675 -0.0909253589
3.541676675 -0.0936189801
3.546676675 -0.09628681358
3.551676675 -0.09892974099
3.556676675 -0.1015485736
3.561676675 -0.1041440592
3.566676675 -0.1067168612
3.571676675 -0.1092675531
3.576676675 -0.1117966284
3.581676675 -0.1143045127
3.586676675 -0.1167915738
3.591676675 -0.1192580793
3.596676675 -0.1217041891
3.601676675 -0.1241299347
3.606676675 -0.1265352381
3.611676675 -0.1289199284
3.616676675 -0.1312837614
3.621676675 -0.1336263808
3.626676675 -0.1359473256
3.631676675 -0.1382460098
3.636676675 -0.1405217395
3.641676675 -0.1427737269
3.646676675 -0.1450011064
3.651676675 -0.1472028976
3.656676675 -0.1493780221
3.661676675 -0.1515252963
3.666676675 -0.1536434099
3.671676675 -0.1557309441
3.676676675 -0.1577863929
3.681676675 -0.1598081726
3.686676675 -0.1617946254
3.691676675 -0.1637439662
3.696676675 -0.1656543087
3.701676675 -0.1675236786
3.706676675 -0.1693500398
3.711676675 -0.1711313018
3.716676675 -0.1728653174
3.721676675 -0.1745498664
3.726676675 -0.1761826575
3.731676675 -0.1777613216
3.736676675 -0.1792834665
3.741676675 -0.1807466636
3.746676675 -0.1821484376
3.751676675 -0.1834862326
3.756676675 -0.1847574654
3.761676675 -0.1859595074
3.766676675 -0.1870897352
3.771676675 -0.18814553
3.776676675 -0.1891242505
3.781676675 -0.190023275
3.786676675 -0.1908399948
3.791676675 -0.1915718027
3.796676675 -0.1922161035
3.801676675 -0.1927703414
3.806676675 -0.1932320246
3.811676675 -0.1935987541
3.816676675 -0.1938682172
3.821676675 -0.1940381668
3.826676675 -0.1941064186
3.831676675 -0.1940708782
3.836676675 -0.1939295748
3.841676675 -0.1936806671
3.846676675 -0.1933224424
3.851676675 -0.1928532975
3.856676675 -0.1922717609
3.861676675 -0.1915764838
3.866676675 -0.1907662784
3.871676675 -0.1898401548
3.876676675 -0.1887973376
3.881676675 -0.187637239
3.886676675 -0.1863594498
3.891676675 -0.1849637681
3.896676675 -0.1834502158
3.901676675 -0.1818190085
3.906676675 -0.1800705617
3.911676675 -0.1782055338
3.916676675 -0.1762248324
3.921676675 -0.1741295653
3.926676675 -0.1719210471
3.931676675 -0.1696008568
3.936676675 -0.1671708302
3.941676675 -0.16463299
3.946676675 -0.1619895584
3.951676675 -0.15924303
3.956676675 -0.156396145
3.961676675 -0.1534518
3.966676675 -0.1504130667
3.971676675 -0.1472832815
3.976676675 -0.1440659969
3.981676675 -0.1407649238
3.986676675 -0.1373839685
3.991676675 -0.1339271402
3.996676675 -0.1303985328
4.001676675 -0.1268024043
4.006676675 -0.123143134
4.011676675 -0.1194251934
4.016676675 -0.1156531753
4.021676675 -0.111831685
4.026676675 -0.1079653767
4.031676675 -0.1040590194
4.036676675 -0.1001174224
4.041676675 -0.0961453709
4.046676675 -0.09214761096
4.051676675 -0.08812891629
4.056676675 -0.08409401136
4.061676675 -0.08004751852
4.066676675 -0.07599396337
4.071676675 -0.07193779507
4.076676675 -0.06788336345
4.081676675 -0.06383489453
4.086676675 -0.05979653977
4.091676675 -0.05577230477
4.096676675 -0.05176603419
4.101676675 -0.04778144906
4.106676675 -0.04382207998
4.111676675 -0.03989126251
4.116676675 -0.03599213328
4.121676675 -0.03212764642
4.126676675 -0.02830056556
4.131676675 -0.02451343341
4.136676675 -0.02076866417
4.141676675 -0.01706848946
4.146676675 -0.01341495207
4.151676675 -0.009809859167
4.156676675 -0.006254816155
4.161676675 -0.002751228244
4.166676675 0.0006996717621
4.171676675 0.004096827255
4.176676675 0.007439365786
4.181676675 0.01072660806
4.186676675 0.01395804622
4.191676675 0.0171332947
4.196676675 0.020252101
4.201676675 0.02331434352
4.206676675 0.02632003504
4.211676675 0.02926933043
4.216676675 0.0321625063
4.221676675 0.03499994468
4.226676675 0.03778212332
4.231676675 0.04050960564
4.236676675 0.04318303059
4.241676675 0.04580310313
4.246676675 0.04837051503
4.251676675 0.05088608336
4.256676675 0.05335069265
4.261676675 0.0557652456
4.266676675 0.0581306515
4.271676675 0.0604478274
4.276676675 0.06271769609
4.281676675 0.06494117954
4.286676675 0.06711919078
4.291676675 0.06925262636
4.296676675 0.07134235963
4.301676675 0.07338923468
4.306676675 0.07539406061
4.311676675 0.07735760621
4.316676675 0.07928059502
4.321676675 0.08116370078
4.326676675 0.08300754339
4.331676675 0.08481268517
4.336676675 0.08657962766
4.341676675 0.08830880875
4.346676675 0.09000060025
4.351676675 0.09165530589
4.356676675 0.09327315961
4.361676675 0.09485432443
4.366676675 0.09639889144
4.371676675 0.09790687942
4.376676675 0.0993782346
4.381676675 0.1008128309
4.386676675 0.1022104705
4.391676675 0.1035708845
4.396676675 0.1048937344
4.401676675 0.1061786133
4.406676675 0.1074250477
4.411676675 0.1086324999
4.416676675 0.1098003695
4.421676675 0.1109279969
4.426676675 0.1120146653
4.431676675 0.1130596042
4.436676675 0.1140619925
4.441676675 0.115020962
4.446676675 0.1159356011
4.451676675 0.1168049584
4.456676675 0.1176280471
4.461676675 0.1184038488
4.466676675 0.1191313182
4.471676675 0.1198093875
4.476676675 0.120436859
4.481676675 0.1210126869
4.486676675 0.1215358009
4.491676675 0.1220051087
4.496676675 0.1224195094
4.501676675 0.1227779058
4.506676675 0.1230792087
4.511676675 0.1233223473
4.516676675 0.1235062707
4.521676675 0.1236299578
4.526676675 0.1236924167
4.531676675 0.123692696
4.536676675 0.1236298832
4.541676675 0.1235031172
4.546676675 0.1233115849
4.551676675 0.1230545352
4.556676675 0.1227312735
4.561676675 0.1223411777
4.566676675 0.121883689
4.571676675 0.1213583324
4.576676675 0.1207647116
4.581676675 0.1201025037
4.586676675 0.1193714681
4.591676675 0.1185714549
4.596676675 0.1177024132
4.601676675 0.116764388
4.606676675 0.1157575222
4.611676675 0.1146820534
4.616676675 0.1135383206
4.621676675 0.1123267601
4.626676675 0.1110479134
4.631676675 0.1097024188
4.636676675 0.108291022
4.641676675 0.1068145618
4.646676675 0.1052739867
4.651676675 0.1036703315
4.656676675 0.1020047429
4.661676675 0.1002784424
4.666676675 0.09849275792
4.671676675 0.09664910727
4.676676675 0.09474898902
4.681676675 0.09279398178
4.686676675 0.09078574297
4.691676675 0.0887260002
4.696676675 0.0866165472
4.701676675 0.08445923731
4.706676675 0.08225598388
4.711676675 0.08000874978
4.716676675 0.07771954764
4.721676675 0.07539042382
4.726676675 0.07302346466
4.731676675 0.07062077334
4.736676675 0.0681844869
4.741676675 0.06571673782
4.746676675 0.06321969194
4.751676675 0.0606955126
4.756676675 0.05814634058
4.761676675 0.05557429219
4.766676675 0.05298147167
4.771676675 0.05036996682
4.776676675 0.04774185744
4.781676675 0.04509918137
4.786676675 0.04244395082
4.791676675 0.0397781061
4.796676675 0.03710357368
4.801676675 0.03442221998
4.806676675 0.03173583374
4.811676675 0.02904613316
4.816676675 0.02635476846
4.821676675 0.02366334055
4.826676675 0.02097339542
4.831676675 0.01828642465
4.836676675 0.0156038338
4.841676675 0.01292697172
4.846676675 0.01025707906
4.851676675 0.007595374924
4.856676675 0.004942991857
4.861676675 0.002300956628
4.866676675 -0.0003297636044
4.871676675 -0.002948324686
4.876676675 -0.005553919746
4.881676675 -0.008145777694
4.886676675 -0.01072319682
4.891676675 -0.0132854961
4.896676675 -0.01583210037
4.901676675 -0.0183624893
4.906676675 -0.02087619328
4.911676675 -0.02337281543
4.916676675 -0.02585195896
4.921676675 -0.02831328315
4.926676675 -0.03075653063
4.931676675 -0.03318149299
4.936676675 -0.03558799753
4.941676675 -0.03797590323
4.946676675 -0.04034506209
4.951676675 -0.04269534451
4.956676675 -0.04502663828
4.961676675 -0.04733884419
4.966676675 -0.04963189724
4.971676675 -0.05190572536
4.976676675 -0.05416027451
4.981676675 -0.0563955074
4.986676675 -0.05861138465
4.991676675 -0.06080784689
4.996676675 -0.06298487
5 -0.06442109481

